Dynamical approximation and sensor placement for filtering problems

We consider the inverse problem of reconstructing an unknown function $u$ from a finite set of measurements, under the assumption that $u$ is the trajectory of a transport-dominated problem with unknown input parameters. We propose an algorithm based on the Parameterized Background Data-Weak method (PBDW) where dynamical sensor placement is combined with approximation spaces that evolve in time. We prove that the method ensures an accurate reconstruction at all times and allows to incorporate relevant physical properties in the reconstructed solutions by suitably evolving the dynamical approximation space. As an application of this strategy we consider Hamiltonian systems modeling wave-type phenomena, where preservation of the geometric structure of the flow plays a crucial role in the accuracy and stability of the reconstructed trajectory.

==> 1DNLS_recsol_a_vs_na.txt <==
xgrid qex qna qa pex pna pa
-6.2706e+01 5.0974e-03 5.1301e-03 4.8383e-03 -1.3751e-04 -5.4665e-05 2.5425e-05
-6.2581e+01 4.6727e-03 4.7303e-03 4.4438e-03 5.5930e-04 6.5123e-04 7.0632e-04
-6.2455e+01 4.0699e-03 4.1502e-03 3.8779e-03 1.2246e-03 1.3211e-03 1.3490e-03
-6.2329e+01 3.3158e-03 3.4163e-03 3.1675e-03 1.8357e-03 1.9320e-03 1.9293e-03
-6.2204e+01 2.4416e-03 2.5592e-03 2.3443e-03 2.3721e-03 2.4638e-03 2.4275e-03
-6.2078e+01 1.4809e-03 1.6120e-03 1.4412e-03 2.8156e-03 2.8991e-03 2.8277e-03
-6.1952e+01 4.6854e-04 6.0893e-04 4.9138e-04 3.1504e-03 3.2229e-03 3.1178e-03
-6.1827e+01 -5.5955e-04 -4.1523e-04 -4.7243e-04 3.3626e-03 3.4221e-03 3.2881e-03
-6.1701e+01 -1.5663e-03 -1.4240e-03 -1.4171e-03 3.4423e-03 3.4869e-03 3.3320e-03
-6.1575e+01 -2.5137e-03 -2.3796e-03 -2.3087e-03 3.3843e-03 3.4123e-03 3.2467e-03
-6.1450e+01 -3.3640e-03 -3.2436e-03 -3.1133e-03 3.1901e-03 3.1995e-03 3.0336e-03
-6.1324e+01 -4.0810e-03 -3.9790e-03 -3.7971e-03 2.8680e-03 2.8576e-03 2.6999e-03
-6.1198e+01 -4.6330e-03 -4.5528e-03 -4.3292e-03 2.4332e-03 2.4025e-03 2.2591e-03
-6.1073e+01 -4.9950e-03 -4.9388e-03 -4.6838e-03 1.9069e-03 1.8559e-03 1.7302e-03
-6.0947e+01 -5.1512e-03 -5.1200e-03 -4.8437e-03 1.3140e-03 1.2442e-03 1.1379e-03
-6.0821e+01 -5.0961e-03 -5.0899e-03 -4.8021e-03 6.8142e-04 5.9564e-04 5.0975e-04
-6.0696e+01 -4.8346e-03 -4.8529e-03 -4.5632e-03 3.5838e-05 -6.1783e-05 -1.2577e-04
-6.0570e+01 -4.3803e-03 -4.4226e-03 -4.1407e-03 -5.9730e-04 -7.0220e-04 -7.4170e-04
-6.0444e+01 -3.7544e-03 -3.8196e-03 -3.5559e-03 -1.1942e-03 -1.3021e-03 -1.3134e-03
-6.0319e+01 -2.9833e-03 -3.0695e-03 -2.8355e-03 -1.7329e-03 -1.8395e-03 -1.8194e-03
-6.0193e+01 -2.0971e-03 -2.2017e-03 -2.0092e-03 -2.1929e-03 -2.2943e-03 -2.2414e-03
-6.0067e+01 -1.1290e-03 -1.2486e-03 -1.1080e-03 -2.5555e-03 -2.6484e-03 -2.5647e-03
-5.9942e+01 -1.1489e-04 -2.4493e-04 -1.6420e-04 -2.8047e-03 -2.8864e-03 -2.7769e-03
-5.9816e+01 9.0678e-04 7.7181e-04 7.8837e-04 -2.9282e-03 -2.9961e-03 -2.8688e-03
-5.9690e+01 1.8955e-03 1.7613e-03 1.7135e-03 -2.9198e-03 -2.9708e-03 -2.8353e-03
-5.9565e+01 2.8101e-03 2.6817e-03 2.5735e-03 -2.7799e-03 -2.8111e-03 -2.6770e-03
-5.9439e+01 3.6106e-03 3.4924e-03 3.3310e-03 -2.5165e-03 -2.5257e-03 -2.4005e-03
-5.9313e+01 4.2611e-03 4.1567e-03 3.9507e-03 -2.1449e-03 -2.1306e-03 -2.0190e-03
-5.9188e+01 4.7323e-03 4.6443e-03 4.4029e-03 -1.6861e-03 -1.6478e-03 -1.5523e-03
-5.9062e+01 5.0039e-03 4.9341e-03 4.6664e-03 -1.1644e-03 -1.1032e-03 -1.0248e-03
-5.8936e+01 5.0657e-03 5.0153e-03 4.7302e-03 -6.0595e-04 -5.2428e-04 -4.6374e-04
-5.8811e+01 4.9175e-03 4.8877e-03 4.5946e-03 -3.6392e-05 6.2053e-05 1.0336e-04
-5.8685e+01 4.5681e-03 4.5601e-03 4.2694e-03 5.1979e-04 6.3067e-04 6.5044e-04
-5.8559e+01 4.0343e-03 4.0488e-03 3.7723e-03 1.0396e-03 1.1586e-03 1.1540e-03
-5.8434e+01 3.3387e-03 3.3757e-03 3.1263e-03 1.5015e-03 1.6246e-03 1.5933e-03
-5.8308e+01 2.5092e-03 2.5676e-03 2.3582e-03 1.8854e-03 2.0084e-03 1.9505e-03
-5.8182e+01 1.5780e-03 1.6559e-03 1.4979e-03 2.1728e-03 2.2920e-03 2.2107e-03
-5.8057e+01 5.8130e-04 6.7573e-04 5.7744e-04 2.3485e-03 2.4603e-03 2.3619e-03
-5.7931e+01 -4.4102e-04 -3.3405e-04 -3.6858e-04 2.4021e-03 2.5028e-03 2.3956e-03
-5.7805e+01 -1.4466e-03 -1.3315e-03 -1.3023e-03 2.3298e-03 2.4153e-03 2.3083e-03
-5.7680e+01 -2.3921e-03 -2.2728e-03 -2.1837e-03 2.1353e-03 2.2016e-03 2.1032e-03
-5.7554e+01 -3.2359e-03 -3.1156e-03 -2.9730e-03 1.8306e-03 1.8742e-03 1.7906e-03
-5.7428e+01 -3.9402e-03 -3.8220e-03 -3.6336e-03 1.4344e-03 1.4532e-03 1.3876e-03
-5.7303e+01 -4.4744e-03 -4.3610e-03 -4.1343e-03 9.7058e-04 9.6351e-04 9.1702e-04
-5.7177e+01 -4.8160e-03 -4.7100e-03 -4.4527e-03 4.6571e-04 4.3289e-04 4.0578e-04
-5.7051e+01 -4.9526e-03 -4.8564e-03 -4.5767e-03 -5.3349e-05 -1.1012e-04 -1.1767e-04
-5.6926e+01 -4.8811e-03 -4.7977e-03 -4.5050e-03 -5.6089e-04 -6.3874e-04 -6.2616e-04
-5.6800e+01 -4.6074e-03 -4.5399e-03 -4.2455e-03 -1.0331e-03 -1.1289e-03 -1.0952e-03
-5.6674e+01 -4.1452e-03 -4.0965e-03 -3.8133e-03 -1.4481e-03 -1.5587e-03 -1.5029e-03
-5.6549e+01 -3.5150e-03 -3.4870e-03 -3.2294e-03 -1.7857e-03 -1.9077e-03 -1.8305e-03
-5.6423e+01 -2.7436e-03 -2.7373e-03 -2.5193e-03 -2.0278e-03 -2.1576e-03 -2.0622e-03
-5.6297e+01 -1.8630e-03 -1.8784e-03 -1.7114e-03 -2.1590e-03 -2.2930e-03 -2.1855e-03
-5.6172e+01 -9.1035e-04 -9.4615e-04 -8.3778e-04 -2.1679e-03 -2.3023e-03 -2.1910e-03
-5.6046e+01 7.3756e-05 1.9456e-05 6.6058e-05 -2.0495e-03 -2.1798e-03 -2.0741e-03
-5.5920e+01 1.0464e-03 9.7566e-04 9.6153e-04 -1.8065e-03 -1.9277e-03 -1.8368e-03
-5.5795e+01 1.9646e-03 1.8793e-03 1.8088e-03 -1.4502e-03 -1.5576e-03 -1.4889e-03
-5.5669e+01 2.7880e-03 2.6900e-03 2.5693e-03 -1.0002e-03 -1.0898e-03 -1.0476e-03
-5.5543e+01 3.4809e-03 3.3721e-03 3.2076e-03 -4.8254e-04 -5.5092e-04 -5.3754e-04
-5.5418e+01 4.0146e-03 3.8970e-03 3.6950e-03 7.2932e-05 2.7783e-05 1.2099e-05
-5.5292e+01 4.3685e-03 4.2448e-03 4.0118e-03 6.3498e-04 6.1391e-04 5.6980e-04
-5.5166e+01 4.5310e-03 4.4045e-03 4.1481e-03 1.1735e-03 1.1763e-03 1.1049e-03
-5.5041e+01 4.4987e-03 4.3737e-03 4.1034e-03 1.6611e-03 1.6869e-03 1.5895e-03
-5.4915e+01 4.2770e-03 4.1578e-03 3.8853e-03 2.0734e-03 2.1210e-03 1.9995e-03
-5.4789e+01 3.8786e-03 3.7693e-03 3.5084e-03 2.3890e-03 2.4572e-03 2.3149e-03
-5.4664e+01 3.3238e-03 3.2279e-03 2.9927e-03 2.5897e-03 2.6768e-03 2.5194e-03
-5.4538e+01 2.6393e-03 2.5596e-03 2.3629e-03 2.6605e-03 2.7645e-03 2.6002e-03
-5.4412e+01 1.8579e-03 1.7962e-03 1.6472e-03 2.5910e-03 2.7091e-03 2.5482e-03
-5.4287e+01 1.0167e-03 9.7400e-04 8.7787e-04 2.3769e-03 2.5054e-03 2.3588e-03
-5.4161e+01 1.5582e-04 1.3286e-04 8.9936e-05 2.0217e-03 2.1563e-03 2.0345e-03
-5.4035e+01 -6.8442e-04 -6.8682e-04 -6.7987e-04 1.5378e-03 1.6741e-03 1.5855e-03
-5.3910e+01 -1.4656e-03 -1.4466e-03 -1.3952e-03 9.4713e-04 1.0804e-03 1.0309e-03
-5.3784e+01 -2.1536e-03 -2.1126e-03 -2.0226e-03 2.7914e-04 4.0535e-04 3.9812e-04
-5.3658e+01 -2.7201e-03 -2.6571e-03 -2.5339e-03 -4.3098e-04 -3.1516e-04 -2.7929e-04
-5.3533e+01 -3.1441e-03 -3.0600e-03 -2.9086e-03 -1.1456e-03 -1.0427e-03 -9.6432e-04
-5.3407e+01 -3.4116e-03 -3.3084e-03 -3.1341e-03 -1.8274e-03 -1.7392e-03 -1.6201e-03
-5.3281e+01 -3.5164e-03 -3.3973e-03 -3.2066e-03 -2.4418e-03 -2.3700e-03 -2.2126e-03
-5.3156e+01 -3.4592e-03 -3.3283e-03 -3.1297e-03 -2.9583e-03 -2.9046e-03 -2.7129e-03
-5.3030e+01 -3.2481e-03 -3.1099e-03 -2.9139e-03 -3.3511e-03 -3.3170e-03 -3.0973e-03
-5.2904e+01 -2.8980e-03 -2.7572e-03 -2.5753e-03 -3.5992e-03 -3.5860e-03 -3.3473e-03
-5.2779e+01 -2.4311e-03 -2.2915e-03 -2.1347e-03 -3.6867e-03 -3.6954e-03 -3.4490e-03
-5.2653e+01 -1.8755e-03 -1.7407e-03 -1.6173e-03 -3.6034e-03 -3.6343e-03 -3.3935e-03
-5.2527e+01 -1.2643e-03 -1.1374e-03 -1.0517e-03 -3.3462e-03 -3.3984e-03 -3.1768e-03
-5.2402e+01 -6.3354e-04 -5.1742e-04 -4.6946e-04 -2.9200e-03 -2.9919e-03 -2.8019e-03
-5.2276e+01 -1.8986e-05 8.3131e-05 9.6976e-05 -2.3389e-03 -2.4280e-03 -2.2797e-03
-5.2150e+01 5.4609e-04 6.3103e-04 6.1650e-04 -1.6265e-03 -1.7302e-03 -1.6304e-03
-5.2025e+01 1.0336e-03 1.0983e-03 1.0616e-03 -8.1503e-04 -9.3056e-04 -8.8312e-04
-5.1899e+01 1.4220e-03 1.4638e-03 1.4108e-03 5.6861e-05 -6.8142e-05 -7.4616e-05
-5.1773e+01 1.6971e-03 1.7144e-03 1.6496e-03 9.4664e-04 8.1441e-04 7.5389e-04
-5.1648e+01 1.8519e-03 1.8441e-03 1.7713e-03 1.8109e-03 1.6738e-03 1.5601e-03
-5.1522e+01 1.8854e-03 1.8532e-03 1.7765e-03 2.6080e-03 2.4688e-03 2.3041e-03
-5.1396e+01 1.8025e-03 1.7477e-03 1.6720e-03 3.3003e-03 3.1624e-03 2.9510e-03
-5.1271e+01 1.6134e-03 1.5384e-03 1.4698e-03 3.8556e-03 3.7228e-03 3.4716e-03
-5.1145e+01 1.3336e-03 1.2411e-03 1.1862e-03 4.2478e-03 4.1244e-03 3.8439e-03
-5.1019e+01 9.8414e-04 8.7673e-04 8.4128e-04 4.4582e-03 4.3481e-03 4.0518e-03
-5.0894e+01 5.9121e-04 4.7136e-04 4.5894e-04 4.4754e-03 4.3822e-03 4.0856e-03
-5.0768e+01 1.8496e-04 5.5262e-05 6.6155e-05 4.2967e-03 4.2230e-03 3.9420e-03
-5.0642e+01 -2.0242e-04 -3.3909e-04 -3.0807e-04 3.9286e-03 3.8759e-03 3.6246e-03
-5.0517e+01 -5.3958e-04 -6.7997e-04 -6.3486e-04 3.3867e-03 3.3560e-03 3.1452e-03
-5.0391e+01 -7.9917e-04 -9.3960e-04 -8.8805e-04 2.6959e-03 2.6877e-03 2.5243e-03
-5.0265e+01 -9.6057e-04 -1.0971e-03 -1.0469e-03 1.8886e-03 1.9034e-03 1.7912e-03
-5.0140e+01 -1.0117e-03 -1.1403e-03 -1.0984e-03 1.0033e-03 1.0416e-03 9.8184e-04
-5.0014e+01 -9.4933e-04 -1.0668e-03 -1.0384e-03 8.2141e-05 1.4408e-04 1.3705e-04
-4.9888e+01 -7.7864e-04 -8.8240e-04 -8.7161e-04 -8.3152e-04 -7.4631e-04 -7.0096e-04
-4.9763e+01 -5.1153e-04 -5.9991e-04 -6.1017e-04 -1.6955e-03 -1.5883e-03 -1.4917e-03
-4.9637e+01 -1.6520e-04 -2.3708e-04 -2.7154e-04 -2.4707e-03 -2.3438e-03 -2.1985e-03
-4.9512e+01 2.3922e-04 1.8469e-04 1.2322e-04 -3.1227e-03 -2.9797e-03 -2.7911e-03
-4.9386e+01 6.7746e-04 6.4107e-04 5.5081e-04 -3.6235e-03 -3.4689e-03 -3.2455e-03
-4.9260e+01 1.1225e-03 1.1050e-03 9.8617e-04 -3.9526e-03 -3.7912e-03 -3.5452e-03
-4.9135e+01 1.5451e-03 1.5472e-03 1.4027e-03 -4.0986e-03 -3.9351e-03 -3.6807e-03
-4.9009e+01 1.9146e-03 1.9367e-03 1.7725e-03 -4.0599e-03 -3.8984e-03 -3.6503e-03
-4.8883e+01 2.2007e-03 2.2425e-03 2.0674e-03 -3.8450e-03 -3.6893e-03 -3.4602e-03
-4.8758e+01 2.3757e-03 2.4364e-03 2.2609e-03 -3.4720e-03 -3.3254e-03 -3.1247e-03
-4.8632e+01 2.4177e-03 2.4957e-03 2.3305e-03 -2.9673e-03 -2.8330e-03 -2.6661e-03
-4.8506e+01 2.3129e-03 2.4060e-03 2.2608e-03 -2.3630e-03 -2.2446e-03 -2.1134e-03
-4.8381e+01 2.0573e-03 2.1633e-03 2.0462e-03 -1.6952e-03 -1.5959e-03 -1.5002e-03
-4.8255e+01 1.6575e-03 1.7744e-03 1.6919e-03 -1.0005e-03 -9.2372e-04 -8.6210e-04
-4.8129e+01 1.1298e-03 1.2559e-03 1.2132e-03 -3.1483e-04 -2.6333e-04 -2.3446e-04
-4.8004e+01 4.9893e-04 6.3252e-04 6.3431e-04 3.2846e-04 3.5289e-04 3.5036e-04
-4.7878e+01 -2.0430e-04 -6.5018e-05 -1.4915e-05 8.9958e-04 8.9644e-04 8.6437e-04
-4.7752e+01 -9.4492e-04 -8.0223e-04 -7.0128e-04 1.3731e-03 1.3432e-03 1.2851e-03
-4.7627e+01 -1.6858e-03 -1.5426e-03 -1.3906e-03 1.7293e-03 1.6744e-03 1.5959e-03
-4.7501e+01 -2.3893e-03 -2.2489e-03 -2.0491e-03 1.9549e-03 1.8774e-03 1.7865e-03
-4.7375e+01 -3.0184e-03 -2.8845e-03 -2.6442e-03 2.0451e-03 1.9474e-03 1.8534e-03
-4.7250e+01 -3.5387e-03 -3.4150e-03 -3.1452e-03 2.0041e-03 1.8889e-03 1.8005e-03
-4.7124e+01 -3.9200e-03 -3.8096e-03 -3.5238e-03 1.8459e-03 1.7158e-03 1.6400e-03
-4.6998e+01 -4.1383e-03 -4.0433e-03 -3.7563e-03 1.5933e-03 1.4511e-03 1.3917e-03
-4.6873e+01 -4.1774e-03 -4.0996e-03 -3.8247e-03 1.2757e-03 1.1245e-03 1.0822e-03
-4.6747e+01 -4.0305e-03 -3.9713e-03 -3.7196e-03 9.2638e-04 7.6986e-04 7.4244e-04
-4.6621e+01 -3.7010e-03 -3.6618e-03 -3.4419e-03 5.7906e-04 4.2116e-04 4.0486e-04
-4.6496e+01 -3.2022e-03 -3.1846e-03 -3.0029e-03 2.6461e-04 1.0943e-04 9.9877e-05
-4.6370e+01 -2.5566e-03 -2.5623e-03 -2.4242e-03 8.9339e-06 -1.3969e-04 -1.4671e-04
-4.6244e+01 -1.7947e-03 -1.8250e-03 -1.7353e-03 -1.6834e-04 -3.0726e-04 -3.1571e-04
-4.6119e+01 -9.5289e-04 -1.0085e-03 -9.7167e-04 -2.5419e-04 -3.8112e-04 -3.9507e-04
-4.5993e+01 -7.1939e-05 -1.5258e-04 -1.7192e-04 -2.4208e-04 -3.5538e-04 -3.7952e-04
-4.5867e+01 8.0529e-04 7.0107e-04 6.2475e-04 -1.3171e-04 -2.3013e-04 -2.6973e-04
-4.5742e+01 1.6360e-03 1.5108e-03 1.3803e-03 7.0959e-05 -1.1420e-05 -7.1629e-05
-4.5616e+01 2.3798e-03 2.2372e-03 2.0596e-03 3.5354e-04 2.8833e-04 2.0352e-04
-4.5490e+01 3.0017e-03 2.8453e-03 2.6318e-03 6.9701e-04 6.4994e-04 5.3893e-04
-4.5365e+01 3.4740e-03 3.3075e-03 3.0715e-03 1.0759e-03 1.0477e-03 9.1196e-04
-4.5239e+01 3.7789e-03 3.6056e-03 3.3610e-03 1.4596e-03 1.4505e-03 1.2945e-03
-4.5113e+01 3.9089e-03 3.7322e-03 3.4912e-03 1.8140e-03 1.8237e-03 1.6544e-03
-4.4988e+01 3.8673e-03 3.6908e-03 3.4628e-03 2.1047e-03 2.1322e-03 1.9581e-03
-4.4862e+01 3.6671e-03 3.4947e-03 3.2862e-03 2.3004e-03 2.3443e-03 2.1736e-03
-4.4736e+01 3.3290e-03 3.1652e-03 2.9803e-03 2.3752e-03 2.4342e-03 2.2748e-03
-4.4611e+01 2.8798e-03 2.7291e-03 2.5705e-03 2.3116e-03 2.3845e-03 2.2438e-03
-4.4485e+01 2.3501e-03 2.2169e-03 2.0868e-03 2.1014e-03 2.1878e-03 2.0725e-03
-4.4359e+01 1.7729e-03 1.6608e-03 1.5610e-03 1.7463e-03 1.8459e-03 1.7636e-03
-4.4234e+01 1.1821e-03 1.0940e-03 1.0254e-03 1.2574e-03 1.3699e-03 1.3283e-03
-4.4108e+01 6.1164e-04 5.4900e-04 5.1078e-04 6.5453e-04 7.7903e-04 7.8570e-04
-4.3982e+01 9.3490e-05 5.6853e-05 4.5685e-05 -3.5184e-05 9.9815e-05 1.6041e-04
-4.3857e+01 -3.4398e-04 -3.5484e-04 -3.4487e-04 -7.7865e-04 -6.3530e-04 -5.1839e-04
-4.3731e+01 -6.7852e-04 -6.6423e-04 -6.4092e-04 -1.5385e-03 -1.3894e-03 -1.2182e-03
-4.3605e+01 -8.9627e-04 -8.5774e-04 -8.2930e-04 -2.2753e-03 -2.1231e-03 -1.9043e-03
-4.3480e+01 -9.9354e-04 -9.3198e-04 -9.0558e-04 -2.9494e-03 -2.7968e-03 -2.5408e-03
-4.3354e+01 -9.7740e-04 -8.9467e-04 -8.7523e-04 -3.5243e-03 -3.3735e-03 -3.0929e-03
-4.3228e+01 -8.6508e-04 -7.6370e-04 -7.5361e-04 -3.9682e-03 -3.8212e-03 -3.5289e-03
-4.3103e+01 -6.8189e-04 -5.6498e-04 -5.6446e-04 -4.2565e-03 -4.1154e-03 -3.8230e-03
-4.2977e+01 -4.5831e-04 -3.2937e-04 -3.3709e-04 -4.3729e-03 -4.2402e-03 -3.9574e-03
-4.2851e+01 -2.2666e-04 -8.9206e-05 -1.0293e-04 -4.3103e-03 -4.1891e-03 -3.9243e-03
-4.2726e+01 -1.8129e-05 1.2453e-04 1.0778e-04 -4.0709e-03 -3.9651e-03 -3.7256e-03
-4.2600e+01 1.3953e-04 2.8464e-04 2.6876e-04 -3.6662e-03 -3.5796e-03 -3.3731e-03
-4.2474e+01 2.2355e-04 3.6904e-04 3.5918e-04 -3.1167e-03 -3.0527e-03 -2.8867e-03
-4.2349e+01 2.1714e-04 3.6144e-04 3.6431e-04 -2.4509e-03 -2.4120e-03 -2.2933e-03
-4.2223e+01 1.1016e-04 2.5202e-04 2.7544e-04 -1.7040e-03 -1.6918e-03 -1.6251e-03
-4.2097e+01 -1.0030e-04 3.7715e-05 8.9637e-05 -9.1652e-04 -9.3156e-04 -9.1809e-04
-4.1972e+01 -4.0940e-04 -2.7686e-04 -1.8999e-04 -1.3146e-04 -1.7338e-04 -2.1015e-04
-4.1846e+01 -8.0438e-04 -6.7896e-04 -5.5376e-04 6.0912e-04 5.4134e-04 4.6122e-04
-4.1720e+01 -1.2647e-03 -1.1478e-03 -9.8471e-04 1.2675e-03 1.1753e-03 1.0615e-03
-4.1595e+01 -1.7630e-03 -1.6553e-03 -1.4586e-03 1.8134e-03 1.6986e-03 1.5620e-03
-4.1469e+01 -2.2666e-03 -2.1684e-03 -1.9448e-03 2.2267e-03 2.0915e-03 1.9423e-03
-4.1343e+01 -2.7398e-03 -2.6511e-03 -2.4087e-03 2.4980e-03 2.3452e-03 2.1919e-03
-4.1218e+01 -3.1466e-03 -3.0675e-03 -2.8146e-03 2.6285e-03 2.4618e-03 2.3109e-03
-4.1092e+01 -3.4536e-03 -3.3846e-03 -3.1290e-03 2.6285e-03 2.4525e-03 2.3088e-03
-4.0966e+01 -3.6322e-03 -3.5744e-03 -3.3238e-03 2.5162e-03 2.3355e-03 2.2028e-03
-4.0841e+01 -3.6607e-03 -3.6161e-03 -3.3789e-03 2.3146e-03 2.1340e-03 2.0150e-03
-4.0715e+01 -3.5264e-03 -3.4975e-03 -3.2829e-03 2.0508e-03 1.8742e-03 1.7705e-03
-4.0589e+01 -3.2263e-03 -3.2157e-03 -3.0343e-03 1.7538e-03 1.5846e-03 1.4960e-03
-4.0464e+01 -2.7681e-03 -2.7779e-03 -2.6405e-03 1.4536e-03 1.2945e-03 1.2183e-03
-4.0338e+01 -2.1703e-03 -2.2018e-03 -2.1177e-03 1.1793e-03 1.0327e-03 9.6378e-04
-4.0212e+01 -1.4609e-03 -1.5144e-03 -1.4896e-03 9.5789e-04 8.2554e-04 7.5709e-04
-4.0087e+01 -6.7570e-04 -7.5098e-04 -7.8696e-04 8.1127e-04 6.9465e-04 6.1948e-04
-3.9961e+01 1.4437e-04 4.7882e-05 -4.5321e-05 7.5449e-04 6.5471e-04 5.6660e-04
-3.9835e+01 9.5668e-04 8.3975e-04 6.9684e-04 7.9367e-04 7.1133e-04 6.0621e-04
-3.9710e+01 1.7203e-03 1.5839e-03 1.4012e-03 9.2498e-04 8.5996e-04 7.3637e-04
-3.9584e+01 2.3988e-03 2.2447e-03 2.0326e-03 1.1347e-03 1.0861e-03 9.4490e-04
-3.9458e+01 2.9628e-03 2.7932e-03 2.5619e-03 1.4003e-03 1.3666e-03 1.2101e-03
-3.9333e+01 3.3910e-03 3.2090e-03 2.9675e-03 1.6926e-03 1.6720e-03 1.5031e-03
-3.9207e+01 3.6704e-03 3.4802e-03 3.2366e-03 1.9782e-03 1.9693e-03 1.7915e-03
-3.9081e+01 3.7968e-03 3.6029e-03 3.3648e-03 2.2226e-03 2.2249e-03 2.0423e-03
-3.8956e+01 3.7739e-03 3.5812e-03 3.3560e-03 2.3928e-03 2.4068e-03 2.2252e-03
-3.8830e+01 3.6135e-03 3.4269e-03 3.2211e-03 2.4605e-03 2.4870e-03 2.3146e-03
-3.8704e+01 3.3354e-03 3.1590e-03 2.9775e-03 2.4038e-03 2.4439e-03 2.2915e-03
-3.8579e+01 2.9662e-03 2.8035e-03 2.6489e-03 2.2095e-03 2.2641e-03 2.1437e-03
-3.8453e+01 2.5383e-03 2.3923e-03 2.2637e-03 1.8745e-03 1.9441e-03 1.8671e-03
-3.8327e+01 2.0876e-03 1.9607e-03 1.8546e-03 1.4060e-03 1.4908e-03 1.4662e-03
-3.8202e+01 1.6505e-03 1.5447e-03 1.4555e-03 8.2148e-04 9.2114e-04 9.5380e-04
-3.8076e+01 1.2603e-03 1.1773e-03 1.0988e-03 1.4687e-04 2.6109e-04 3.5129e-04
-3.7950e+01 9.4425e-04 8.8470e-04 8.1141e-04 -5.8523e-04 -4.5674e-04 -3.1293e-04
-3.7825e+01 7.2072e-04 6.8418e-04 6.1180e-04 -1.3384e-03 -1.1959e-03 -1.0053e-03
-3.7699e+01 5.9749e-04 5.8250e-04 5.0793e-04 -2.0749e-03 -1.9188e-03 -1.6897e-03
-3.7573e+01 5.7148e-04 5.7586e-04 4.9672e-04 -2.7580e-03 -2.5895e-03 -2.3302e-03
-3.7448e+01 6.2964e-04 6.5092e-04 5.6527e-04 -3.3540e-03 -3.1751e-03 -2.8940e-03
-3.7322e+01 7.5055e-04 7.8643e-04 6.9292e-04 -3.8337e-03 -3.6476e-03 -3.3531e-03
-3.7196e+01 9.0668e-04 9.5531e-04 8.5391e-04 -4.1739e-03 -3.9847e-03 -3.6860e-03
-3.7071e+01 1.0669e-03 1.1271e-03 1.0201e-03 -4.3591e-03 -4.1711e-03 -3.8780e-03
-3.6945e+01 1.1989e-03 1.2702e-03 1.1630e-03 -4.3824e-03 -4.2001e-03 -3.9227e-03
-3.6819e+01 1.2725e-03 1.3546e-03 1.2559e-03 -4.2472e-03 -4.0746e-03 -3.8219e-03
-3.6694e+01 1.2616e-03 1.3542e-03 1.2749e-03 -3.9674e-03 -3.8084e-03 -3.5868e-03
-3.6568e+01 1.1467e-03 1.2492e-03 1.2010e-03 -3.5671e-03 -3.4250e-03 -3.2382e-03
-3.6442e+01 9.1693e-04 1.0284e-03 1.0213e-03 -3.0787e-03 -2.9568e-03 -2.8047e-03
-3.6317e+01 5.7033e-04 6.9004e-04 7.3068e-04 -2.5403e-03 -2.4411e-03 -2.3213e-03
-3.6191e+01 1.1446e-04 2.4208e-04 3.3310e-04 -1.9916e-03 -1.9171e-03 -1.8254e-03
-3.6065e+01 -4.3447e-04 -2.9875e-04 -1.5835e-04 -1.4705e-03 -1.4217e-03 -1.3533e-03
-3.5940e+01 -1.0528e-03 -9.0853e-04 -7.2224e-04 -1.0089e-03 -9.8607e-04 -9.3607e-04
-3.5814e+01 -1.7112e-03 -1.5580e-03 -1.3306e-03 -6.3110e-04 -6.3294e-04 -5.9661e-04
-3.5688e+01 -2.3762e-03 -2.2144e-03 -1.9513e-03 -3.5118e-04 -3.7555e-04 -3.4796e-04
-3.5563e+01 -3.0122e-03 -2.8429e-03 -2.5503e-03 -1.7312e-04 -2.1730e-04 -1.9322e-04
-3.5437e+01 -3.5834e-03 -3.4086e-03 -3.0938e-03 -9.0951e-05 -1.5221e-04 -1.2652e-04
-3.5312e+01 -4.0558e-03 -3.8784e-03 -3.5506e-03 -8.9791e-05 -1.6584e-04 -1.3460e-04
-3.5186e+01 -4.4004e-03 -4.2238e-03 -3.8935e-03 -1.4755e-04 -2.3667e-04 -1.9852e-04
-3.5060e+01 -4.5950e-03 -4.4228e-03 -4.1017e-03 -2.3702e-04 -3.3777e-04 -2.9507e-04
-3.4935e+01 -4.6274e-03 -4.4633e-03 -4.1626e-03 -3.2824e-04 -4.3913e-04 -3.9814e-04
-3.4809e+01 -4.4970e-03 -4.3445e-03 -4.0737e-03 -3.9115e-04 -5.1049e-04 -4.8031e-04
-3.4683e+01 -4.2152e-03 -4.0778e-03 -3.8432e-03 -3.9817e-04 -5.2412e-04 -5.1492e-04
-3.4558e+01 -3.8047e-03 -3.6856e-03 -3.4904e-03 -3.2666e-04 -4.5756e-04 -4.7851e-04
-3.4432e+01 -3.2970e-03 -3.1994e-03 -3.0440e-03 -1.6076e-04 -2.9539e-04 -3.5326e-04
-3.4306e+01 -2.7295e-03 -2.6561e-03 -2.5388e-03 1.0734e-04 -3.0459e-05 -1.2905e-04
-3.4181e+01 -2.1418e-03 -2.0942e-03 -2.0121e-03 4.7686e-04 3.3577e-04 1.9528e-04
-3.4055e+01 -1.5714e-03 -1.5500e-03 -1.4995e-03 9.3848e-04 7.9349e-04 6.1176e-04
-3.3929e+01 -1.0513e-03 -1.0553e-03 -1.0315e-03 1.4747e-03 1.3251e-03 1.1038e-03
-3.3804e+01 -6.0716e-04 -6.3472e-04 -6.3139e-04 2.0608e-03 1.9059e-03 1.6477e-03
-3.3678e+01 -2.5588e-04 -3.0469e-04 -3.1437e-04 2.6656e-03 2.5058e-03 2.2142e-03
-3.3552e+01 -4.7648e-06 -7.2548e-05 -8.7409e-05 3.2539e-03 3.0902e-03 2.7708e-03
-3.3427e+01 1.4847e-04 6.3876e-05 5.0446e-05 3.7881e-03 3.6224e-03 3.2832e-03
-3.3301e+01 2.1511e-04 1.1574e-04 1.0753e-04 4.2322e-03 4.0669e-03 3.7183e-03
-3.3175e+01 2.1423e-04 1.0216e-04 9.9100e-05 4.5546e-03 4.3921e-03 4.0463e-03
-3.3050e+01 1.7076e-04 4.8235e-05 4.6254e-05 4.7319e-03 4.5749e-03 4.2438e-03
-3.2924e+01 1.1312e-04 -1.7427e-05 -2.5360e-05 4.7511e-03 4.6026e-03 4.2966e-03
-3.2798e+01 7.0608e-05 -6.5395e-05 -8.7672e-05 4.6118e-03 4.4751e-03 4.2021e-03
-3.2673e+01 7.0802e-05 -6.8295e-05 -1.1288e-04 4.3256e-03 4.2043e-03 3.9694e-03
-3.2547e+01 1.3735e-04 -3.0342e-06 -7.6198e-05 3.9150e-03 3.8126e-03 3.6187e-03
-3.2421e+01 2.8813e-04 1.4732e-04 4.1421e-05 3.4110e-03 3.3304e-03 3.1787e-03
-3.2296e+01 5.3379e-04 3.9240e-04 2.5133e-04 2.8497e-03 2.7928e-03 2.6829e-03
-3.2170e+01 8.7675e-04 7.3389e-04 5.5622e-04 2.2688e-03 2.2363e-03 2.1661e-03
-3.2044e+01 1.3105e-03 1.1651e-03 9.4991e-04 1.7043e-03 1.6960e-03 1.6611e-03
-3.1919e+01 1.8193e-03 1.6707e-03 1.4179e-03 1.1879e-03 1.2025e-03 1.1962e-03
-3.1793e+01 2.3791e-03 2.2270e-03 1.9383e-03 7.4441e-04 7.8050e-04 7.9412e-04
-3.1667e+01 2.9582e-03 2.8031e-03 2.4827e-03 3.9031e-04 4.4609e-04 4.7039e-04
-3.1542e+01 3.5203e-03 3.3628e-03 3.0181e-03 1.3257e-04 2.0626e-04 2.3312e-04
-3.1416e+01 4.0271e-03 3.8682e-03 3.5093e-03 -3.1456e-05 5.8395e-05 8.2532e-05
-3.1290e+01 4.4423e-03 4.2835e-03 3.9219e-03 -1.1337e-04 -9.3838e-06 1.0717e-05
-3.1165e+01 4.7356e-03 4.5788e-03 4.2260e-03 -1.3227e-04 -1.6622e-05 2.1377e-06
-3.1039e+01 4.8858e-03 4.7338e-03 4.4000e-03 -1.1270e-04 1.1662e-05 3.4669e-05
-3.0913e+01 4.8832e-03 4.7394e-03 4.4329e-03 -8.2372e-05 4.7551e-05 8.1652e-05
-3.0788e+01 4.7304e-03 4.5983e-03 4.3257e-03 -6.9749e-05 6.3033e-05 1.1475e-04
-3.0662e+01 4.4413e-03 4.3247e-03 4.0909e-03 -1.0168e-04 3.2149e-05 1.0682e-04
-3.0536e+01 4.0401e-03 3.9420e-03 3.7505e-03 -2.0129e-04 -6.7136e-05 3.4766e-05
-3.0411e+01 3.5579e-03 3.4806e-03 3.3329e-03 -3.8601e-04 -2.5134e-04 -1.1855e-04
-3.0285e+01 3.0302e-03 2.9747e-03 2.8701e-03 -6.6595e-04 -5.3008e-04 -3.6297e-04
-3.0159e+01 2.4932e-03 2.4598e-03 2.3942e-03 -1.0425e-03 -9.0460e-04 -7.0016e-04
-3.0034e+01 1.9811e-03 1.9690e-03 1.9355e-03 -1.5073e-03 -1.3666e-03 -1.1232e-03
-2.9908e+01 1.5225e-03 1.5309e-03 1.5199e-03 -2.0423e-03 -1.8982e-03 -1.6166e-03
-2.9782e+01 1.1389e-03 1.1668e-03 1.1681e-03 -2.6203e-03 -2.4724e-03 -2.1564e-03
-2.9657e+01 8.4243e-04 8.8872e-04 8.9368e-04 -3.2073e-03 -3.0552e-03 -2.7120e-03
-2.9531e+01 6.3569e-04 6.9901e-04 7.0201e-04 -3.7655e-03 -3.6093e-03 -3.2480e-03
-2.9405e+01 5.1191e-04 5.9015e-04 5.8972e-04 -4.2571e-03 -4.0976e-03 -3.7285e-03
-2.9280e+01 4.5612e-04 5.4647e-04 5.4482e-04 -4.6485e-03 -4.4872e-03 -4.1205e-03
-2.9154e+01 4.4692e-04 5.4623e-04 5.4793e-04 -4.9136e-03 -4.7530e-03 -4.3979e-03
-2.9028e+01 4.5861e-04 5.6389e-04 5.7451e-04 -5.0367e-03 -4.8801e-03 -4.5448e-03
-2.8903e+01 4.6352e-04 5.7245e-04 5.9759e-04 -5.0137e-03 -4.8650e-03 -4.5565e-03
-2.8777e+01 4.3425e-04 5.4537e-04 5.9040e-04 -4.8523e-03 -4.7153e-03 -4.4400e-03
-2.8651e+01 3.4576e-04 4.5842e-04 5.2878e-04 -4.5712e-03 -4.4491e-03 -4.2120e-03
-2.8526e+01 1.7754e-04 2.9176e-04 3.9299e-04 -4.1976e-03 -4.0926e-03 -3.8969e-03
-2.8400e+01 -8.4395e-05 3.1841e-05 1.6929e-04 -3.7648e-03 -3.6780e-03 -3.5236e-03
-2.8274e+01 -4.4567e-04 -3.2666e-04 -1.4866e-04 -3.3085e-03 -3.2402e-03 -3.1231e-03
-2.8149e+01 -9.0216e-04 -7.7937e-04 -5.5867e-04 -2.8632e-03 -2.8135e-03 -2.7260e-03
-2.8023e+01 -1.4395e-03 -1.3118e-03 -1.0493e-03 -2.4591e-03 -2.4278e-03 -2.3601e-03
-2.7897e+01 -2.0339e-03 -1.9001e-03 -1.5998e-03 -2.1194e-03 -2.1062e-03 -2.0482e-03
-2.7772e+01 -2.6537e-03 -2.5126e-03 -2.1816e-03 -1.8581e-03 -1.8622e-03 -1.8061e-03
-2.7646e+01 -3.2627e-03 -3.1136e-03 -2.7604e-03 -1.6794e-03 -1.6993e-03 -1.6404e-03
-2.7520e+01 -3.8234e-03 -3.6664e-03 -3.3000e-03 -1.5779e-03 -1.6114e-03 -1.5488e-03
-2.7395e+01 -4.3013e-03 -4.1376e-03 -3.7666e-03 -1.5398e-03 -1.5842e-03 -1.5199e-03
-2.7269e+01 -4.6680e-03 -4.5002e-03 -4.1326e-03 -1.5446e-03 -1.5975e-03 -1.5352e-03
-2.7143e+01 -4.9045e-03 -4.7361e-03 -4.3796e-03 -1.5676e-03 -1.6266e-03 -1.5714e-03
-2.7018e+01 -5.0030e-03 -4.8381e-03 -4.5003e-03 -1.5815e-03 -1.6451e-03 -1.6029e-03
-2.6892e+01 -4.9677e-03 -4.8099e-03 -4.4981e-03 -1.5592e-03 -1.6265e-03 -1.6038e-03
-2.6766e+01 -4.8140e-03 -4.6664e-03 -4.3866e-03 -1.4755e-03 -1.5461e-03 -1.5503e-03
-2.6641e+01 -4.5671e-03 -4.4318e-03 -4.1874e-03 -1.3096e-03 -1.3836e-03 -1.4224e-03
-2.6515e+01 -4.2590e-03 -4.1374e-03 -3.9276e-03 -1.0473e-03 -1.1252e-03 -1.2053e-03
-2.6389e+01 -3.9251e-03 -3.8180e-03 -3.6382e-03 -6.8253e-04 -7.6503e-04 -8.9110e-04
-2.6264e+01 -3.6000e-03 -3.5081e-03 -3.3502e-03 -2.1866e-04 -3.0704e-04 -4.8058e-04
-2.6138e+01 -3.3138e-03 -3.2374e-03 -3.0921e-03 3.3102e-04 2.3517e-04 1.6259e-05
-2.6012e+01 -3.0894e-03 -3.0281e-03 -2.8868e-03 9.4420e-04 8.3891e-04 5.7988e-04
-2.5887e+01 -2.9397e-03 -2.8926e-03 -2.7488e-03 1.5912e-03 1.4745e-03 1.1826e-03
-2.5761e+01 -2.8677e-03 -2.8329e-03 -2.6831e-03 2.2376e-03 2.1082e-03 1.7913e-03
-2.5635e+01 -2.8661e-03 -2.8415e-03 -2.6849e-03 2.8476e-03 2.7055e-03 2.3711e-03
-2.5510e+01 -2.9191e-03 -2.9028e-03 -2.7408e-03 3.3876e-03 3.2341e-03 2.8892e-03
-2.5384e+01 -3.0046e-03 -2.9949e-03 -2.8308e-03 3.8294e-03 3.6674e-03 3.3190e-03
-2.5258e+01 -3.0963e-03 -3.0920e-03 -2.9310e-03 4.1538e-03 3.9868e-03 3.6423e-03
-2.5133e+01 -3.1661e-03 -3.1665e-03 -3.0158e-03 4.3522e-03 4.1840e-03 3.8509e-03
-2.5007e+01 -3.1868e-03 -3.1917e-03 -3.0601e-03 4.4277e-03 4.2617e-03 3.9469e-03
-2.4881e+01 -3.1345e-03 -3.1438e-03 -3.0412e-03 4.3952e-03 4.2342e-03 3.9427e-03
-2.4756e+01 -2.9904e-03 -3.0045e-03 -2.9403e-03 4.2796e-03 4.1259e-03 3.8589e-03
-2.4630e+01 -2.7434e-03 -2.7627e-03 -2.7444e-03 4.1128e-03 3.9684e-03 3.7233e-03
-2.4504e+01 -2.3904e-03 -2.4158e-03 -2.4474e-03 3.9300e-03 3.7963e-03 3.5673e-03
-2.4379e+01 -1.9377e-03 -1.9707e-03 -2.0522e-03 3.7652e-03 3.6431e-03 3.4226e-03
-2.4253e+01 -1.4001e-03 -1.4430e-03 -1.5706e-03 3.6478e-03 3.5371e-03 3.3173e-03
-2.4127e+01 -8.0052e-04 -8.5584e-04 -1.0234e-03 3.5982e-03 3.4979e-03 3.2722e-03
-2.4002e+01 -1.6751e-04 -2.3748e-04 -4.3782e-04 3.6269e-03 3.5352e-03 3.2988e-03
-2.3876e+01 4.6673e-04 3.8096e-04 1.5466e-04 3.7328e-03 3.6478e-03 3.3976e-03
-2.3750e+01 1.0694e-03 9.6810e-04 7.2221e-04 3.9047e-03 3.8243e-03 3.5595e-03
-2.3625e+01 1.6104e-03 1.4951e-03 1.2359e-03 4.1222e-03 4.0449e-03 3.7665e-03
-2.3499e+01 2.0651e-03 1.9383e-03 1.6722e-03 4.3587e-03 4.2839e-03 3.9955e-03
-2.3373e+01 2.4172e-03 2.2818e-03 2.0157e-03 4.5845e-03 4.5119e-03 4.2199e-03
-2.3248e+01 2.6608e-03 2.5199e-03 2.2597e-03 4.7692e-03 4.6991e-03 4.4129e-03
-2.3122e+01 2.8014e-03 2.6578e-03 2.4075e-03 4.8856e-03 4.8186e-03 4.5494e-03
-2.2996e+01 2.8551e-03 2.7120e-03 2.4726e-03 4.9120e-03 4.8484e-03 4.6083e-03
-2.2871e+01 2.8478e-03 2.7078e-03 2.4770e-03 4.8341e-03 4.7744e-03 4.5737e-03
-2.2745e+01 2.8113e-03 2.6768e-03 2.4497e-03 4.6464e-03 4.5915e-03 4.4370e-03
-2.2619e+01 2.7799e-03 2.6522e-03 2.4227e-03 4.3524e-03 4.3038e-03 4.1981e-03
-2.2494e+01 2.7857e-03 2.6651e-03 2.4268e-03 3.9642e-03 3.9243e-03 3.8655e-03
-2.2368e+01 2.8552e-03 2.7406e-03 2.4880e-03 3.5014e-03 3.4726e-03 3.4561e-03
-2.2242e+01 3.0053e-03 2.8946e-03 2.6233e-03 2.9889e-03 2.9736e-03 2.9930e-03
-2.2117e+01 3.2418e-03 3.1326e-03 2.8390e-03 2.4551e-03 2.4547e-03 2.5035e-03
-2.1991e+01 3.5588e-03 3.4485e-03 3.1303e-03 1.9292e-03 1.9443e-03 2.0158e-03
-2.1865e+01 3.9392e-03 3.8260e-03 3.4824e-03 1.4389e-03 1.4690e-03 1.5564e-03
-2.1740e+01 4.3568e-03 4.2399e-03 3.8724e-03 1.0075e-03 1.0514e-03 1.1480e-03
-2.1614e+01 4.7799e-03 4.6591e-03 4.2727e-03 6.5197e-04 7.0812e-04 8.0761e-04
-2.1488e+01 5.1745e-03 5.0504e-03 4.6533e-03 3.8081e-04 4.4744e-04 5.4513e-04
-2.1363e+01 5.5085e-03 5.3820e-03 4.9856e-03 1.9313e-04 2.6796e-04 3.6188e-04
-2.1237e+01 5.7555e-03 5.6277e-03 5.2444e-03 7.8224e-05 1.5844e-04 2.4999e-04
-2.1112e+01 5.8974e-03 5.7696e-03 5.4109e-03 1.6467e-05 9.9066e-05 1.9262e-04
-2.0986e+01 5.9263e-03 5.8000e-03 5.4748e-03 -1.8633e-05 6.3539e-05 1.6536e-04
-2.0860e+01 5.8448e-03 5.7221e-03 5.4350e-03 -5.7463e-05 2.2304e-05 1.3907e-04
-2.0735e+01 5.6652e-03 5.5486e-03 5.3005e-03 -1.3070e-04 -5.3963e-05 8.3631e-05
-2.0609e+01 5.4080e-03 5.2999e-03 5.0883e-03 -2.6556e-04 -1.9108e-04 -2.7971e-05
-2.0483e+01 5.0990e-03 5.0014e-03 4.8217e-03 -4.8239e-04 -4.0811e-04 -2.1591e-04
-2.0358e+01 4.7669e-03 4.6807e-03 4.5271e-03 -7.9191e-04 -7.1508e-04 -4.9099e-04
-2.0232e+01 4.4399e-03 4.3653e-03 4.2306e-03 -1.1936e-03 -1.1113e-03 -8.5325e-04
-2.0106e+01 4.1430e-03 4.0797e-03 3.9561e-03 -1.6753e-03 -1.5852e-03 -1.2922e-03
-1.9981e+01 3.8962e-03 3.8437e-03 3.7229e-03 -2.2145e-03 -2.1148e-03 -1.7880e-03
-1.9855e+01 3.7120e-03 3.6699e-03 3.5448e-03 -2.7804e-03 -2.6703e-03 -2.3138e-03
-1.9729e+01 3.5952e-03 3.5628e-03 3.4287e-03 -3.3382e-03 -3.2177e-03 -2.8385e-03
-1.9604e+01 3.5419e-03 3.5179e-03 3.3743e-03 -3.8528e-03 -3.7225e-03 -3.3303e-03
-1.9478e+01 3.5401e-03 3.5228e-03 3.3732e-03 -4.2934e-03 -4.1547e-03 -3.7600e-03
-1.9352e+01 3.5711e-03 3.5582e-03 3.4098e-03 -4.6373e-03 -4.4921e-03 -4.1049e-03
-1.9227e+01 3.6112e-03 3.6003e-03 3.4620e-03 -4.8723e-03 -4.7233e-03 -4.3512e-03
-1.9101e+01 3.6342e-03 3.6236e-03 3.5043e-03 -4.9983e-03 -4.8488e-03 -4.4966e-03
-1.8975e+01 3.6143e-03 3.6034e-03 3.5105e-03 -5.0270e-03 -4.8804e-03 -4.5499e-03
-1.8850e+01 3.5287e-03 3.5180e-03 3.4573e-03 -4.9801e-03 -4.8390e-03 -4.5297e-03
-1.8724e+01 3.3601e-03 3.3513e-03 3.3266e-03 -4.8860e-03 -4.7521e-03 -4.4616e-03
-1.8598e+01 3.0990e-03 3.0943e-03 3.1083e-03 -4.7767e-03 -4.6504e-03 -4.3742e-03
-1.8473e+01 2.7453e-03 2.7470e-03 2.8008e-03 -4.6832e-03 -4.5640e-03 -4.2957e-03
-1.8347e+01 2.3084e-03 2.3188e-03 2.4118e-03 -4.6322e-03 -4.5190e-03 -4.2502e-03
-1.8221e+01 1.8069e-03 1.8281e-03 1.9574e-03 -4.6428e-03 -4.5346e-03 -4.2561e-03
-1.8096e+01 1.2668e-03 1.3006e-03 1.4605e-03 -4.7245e-03 -4.6206e-03 -4.3242e-03
-1.7970e+01 7.1903e-04 7.6647e-04 9.4942e-04 -4.8766e-03 -4.7764e-03 -4.4568e-03
-1.7844e+01 1.9540e-04 2.5689e-04 4.5438e-04 -5.0886e-03 -4.9911e-03 -4.6476e-03
-1.7719e+01 -2.7481e-04 -1.9989e-04 4.1218e-06 -5.3417e-03 -5.2456e-03 -4.8823e-03
-1.7593e+01 -6.6857e-04 -5.8211e-04 -3.7773e-04 -5.6114e-03 -5.5154e-03 -5.1401e-03
-1.7467e+01 -9.7215e-04 -8.7716e-04 -6.7613e-04 -5.8702e-03 -5.7734e-03 -5.3960e-03
-1.7342e+01 -1.1829e-03 -1.0832e-03 -8.8693e-04 -6.0914e-03 -5.9935e-03 -5.6242e-03
-1.7216e+01 -1.3097e-03 -1.2093e-03 -1.0174e-03 -6.2515e-03 -6.1532e-03 -5.8011e-03
-1.7090e+01 -1.3723e-03 -1.2743e-03 -1.0852e-03 -6.3328e-03 -6.2352e-03 -5.9083e-03
-1.6965e+01 -1.3982e-03 -1.3045e-03 -1.1157e-03 -6.3251e-03 -6.2298e-03 -5.9342e-03
-1.6839e+01 -1.4197e-03 -1.3308e-03 -1.1382e-03 -6.2266e-03 -6.1350e-03 -5.8749e-03
-1.6713e+01 -1.4693e-03 -1.3845e-03 -1.1823e-03 -6.0439e-03 -5.9574e-03 -5.7342e-03
-1.6588e+01 -1.5754e-03 -1.4933e-03 -1.2743e-03 -5.7912e-03 -5.7109e-03 -5.5228e-03
-1.6462e+01 -1.7586e-03 -1.6776e-03 -1.4336e-03 -5.4888e-03 -5.4161e-03 -5.2576e-03
-1.6336e+01 -2.0289e-03 -1.9471e-03 -1.6714e-03 -5.1609e-03 -5.0973e-03 -4.9600e-03
-1.6211e+01 -2.3841e-03 -2.2996e-03 -1.9883e-03 -4.8332e-03 -4.7801e-03 -4.6543e-03
-1.6085e+01 -2.8104e-03 -2.7210e-03 -2.3743e-03 -4.5303e-03 -4.4884e-03 -4.3649e-03
-1.5959e+01 -3.2842e-03 -3.1880e-03 -2.8096e-03 -4.2727e-03 -4.2421e-03 -4.1140e-03
-1.5834e+01 -3.7751e-03 -3.6707e-03 -3.2671e-03 -4.0749e-03 -4.0543e-03 -3.9181e-03
-1.5708e+01 -4.2499e-03 -4.1372e-03 -3.7164e-03 -3.9436e-03 -3.9309e-03 -3.7864e-03
-1.5582e+01 -4.6771e-03 -4.5574e-03 -4.1276e-03 -3.8768e-03 -3.8693e-03 -3.7190e-03
-1.5457e+01 -5.0311e-03 -4.9066e-03 -4.4760e-03 -3.8640e-03 -3.8588e-03 -3.7070e-03
-1.5331e+01 -5.2948e-03 -5.1684e-03 -4.7448e-03 -3.8869e-03 -3.8817e-03 -3.7338e-03
-1.5205e+01 -5.4622e-03 -5.3362e-03 -4.9268e-03 -3.9216e-03 -3.9150e-03 -3.7771e-03
-1.5080e+01 -5.5384e-03 -5.4147e-03 -5.0247e-03 -3.9412e-03 -3.9325e-03 -3.8116e-03
-1.4954e+01 -5.5389e-03 -5.4184e-03 -5.0500e-03 -3.9195e-03 -3.9087e-03 -3.8121e-03
-1.4828e+01 -5.4867e-03 -5.3703e-03 -5.0214e-03 -3.8335e-03 -3.8214e-03 -3.7562e-03
-1.4703e+01 -5.4100e-03 -5.2980e-03 -4.9625e-03 -3.6674e-03 -3.6552e-03 -3.6269e-03
-1.4577e+01 -5.3376e-03 -5.2306e-03 -4.8991e-03 -3.4140e-03 -3.4039e-03 -3.4153e-03
-1.4451e+01 -5.2959e-03 -5.1939e-03 -4.8561e-03 -3.0767e-03 -3.0713e-03 -3.1218e-03
-1.4326e+01 -5.3054e-03 -5.2078e-03 -4.8546e-03 -2.6690e-03 -2.6716e-03 -2.7574e-03
-1.4200e+01 -5.3784e-03 -5.2842e-03 -4.9090e-03 -2.2132e-03 -2.2267e-03 -2.3422e-03
-1.4074e+01 -5.5178e-03 -5.4254e-03 -5.0254e-03 -1.7380e-03 -1.7645e-03 -1.9032e-03
-1.3949e+01 -5.7172e-03 -5.6251e-03 -5.2006e-03 -1.2748e-03 -1.3145e-03 -1.4706e-03
-1.3823e+01 -5.9618e-03 -5.8690e-03 -5.4234e-03 -8.5349e-04 -9.0526e-04 -1.0735e-03
-1.3697e+01 -6.2309e-03 -6.1368e-03 -5.6759e-03 -4.9857e-04 -5.5983e-04 -7.3571e-04
-1.3572e+01 -6.5000e-03 -6.4047e-03 -5.9365e-03 -2.2566e-04 -2.9342e-04 -4.7258e-04
-1.3446e+01 -6.7443e-03 -6.6482e-03 -6.1824e-03 -3.9354e-05 -1.1075e-04 -2.8955e-04
-1.3320e+01 -6.9414e-03 -6.8449e-03 -6.3924e-03 6.7454e-05 -5.0689e-06 -1.8154e-04
-1.3195e+01 -7.0741e-03 -6.9776e-03 -6.5487e-03 1.1269e-04 4.1076e-05 -1.3382e-04
-1.3069e+01 -7.1318e-03 -7.0360e-03 -6.6387e-03 1.2270e-04 5.3659e-05 -1.2363e-04
-1.2943e+01 -7.1123e-03 -7.0180e-03 -6.6566e-03 1.2862e-04 6.3327e-05 -1.2301e-04
-1.2818e+01 -7.0212e-03 -6.9297e-03 -6.6040e-03 1.6219e-04 1.0088e-04 -1.0234e-04
-1.2692e+01 -6.8714e-03 -6.7847e-03 -6.4901e-03 2.5122e-04 1.9296e-04 -3.4395e-05
-1.2566e+01 -6.6818e-03 -6.6019e-03 -6.3310e-03 4.1573e-04 3.5835e-04 1.0144e-04
-1.2441e+01 -6.4746e-03 -6.4033e-03 -6.1474e-03 6.6506e-04 6.0555e-04 3.1607e-04
-1.2315e+01 -6.2733e-03 -6.2117e-03 -5.9626e-03 9.9653e-04 9.3193e-04 6.0893e-04
-1.2189e+01 -6.0999e-03 -6.0480e-03 -5.7991e-03 1.3958e-03 1.3239e-03 9.6828e-04
-1.2064e+01 -5.9720e-03 -5.9290e-03 -5.6753e-03 1.8388e-03 1.7588e-03 1.3732e-03
-1.1938e+01 -5.9008e-03 -5.8655e-03 -5.6040e-03 2.2956e-03 2.2077e-03 1.7971e-03
-1.1812e+01 -5.8897e-03 -5.8608e-03 -5.5906e-03 2.7338e-03 2.6395e-03 2.2110e-03
-1.1687e+01 -5.9340e-03 -5.9101e-03 -5.6328e-03 3.1240e-03 3.0250e-03 2.5879e-03
-1.1561e+01 -6.0212e-03 -6.0009e-03 -5.7210e-03 3.4431e-03 3.3414e-03 2.9057e-03
-1.1435e+01 -6.1328e-03 -6.1141e-03 -5.8389e-03 3.6777e-03 3.5754e-03 3.1503e-03
-1.1310e+01 -6.2460e-03 -6.2270e-03 -5.9656e-03 3.8257e-03 3.7251e-03 3.3166e-03
-1.1184e+01 -6.3368e-03 -6.3159e-03 -6.0773e-03 3.8965e-03 3.7998e-03 3.4099e-03
-1.1058e+01 -6.3830e-03 -6.3594e-03 -6.1508e-03 3.9091e-03 3.8182e-03 3.4452e-03
-1.0933e+01 -6.3669e-03 -6.3412e-03 -6.1666e-03 3.8897e-03 3.8060e-03 3.4446e-03
-1.0807e+01 -6.2779e-03 -6.2521e-03 -6.1119e-03 3.8678e-03 3.7914e-03 3.4347e-03
-1.0681e+01 -6.1143e-03 -6.0910e-03 -5.9830e-03 3.8719e-03 3.8019e-03 3.4421e-03
-1.0556e+01 -5.8838e-03 -5.8656e-03 -5.7860e-03 3.9258e-03 3.8604e-03 3.4899e-03
-1.0430e+01 -5.6028e-03 -5.5915e-03 -5.5355e-03 4.0452e-03 3.9825e-03 3.5943e-03
-1.0304e+01 -5.2940e-03 -5.2908e-03 -5.2527e-03 4.2358e-03 4.1739e-03 3.7625e-03
-1.0179e+01 -4.9841e-03 -4.9892e-03 -4.9628e-03 4.4926e-03 4.4305e-03 3.9925e-03
-1.0053e+01 -4.6996e-03 -4.7128e-03 -4.6913e-03 4.8012e-03 4.7384e-03 4.2739e-03
-9.9274e+00 -4.4637e-03 -4.4843e-03 -4.4610e-03 5.1398e-03 5.0762e-03 4.5892e-03
-9.8018e+00 -4.2930e-03 -4.3196e-03 -4.2896e-03 5.4826e-03 5.4182e-03 4.9165e-03
-9.6761e+00 -4.1949e-03 -4.2251e-03 -4.1865e-03 5.8033e-03 5.7382e-03 5.2324e-03
-9.5504e+00 -4.1666e-03 -4.1973e-03 -4.1517e-03 6.0788e-03 6.0132e-03 5.5144e-03
-9.4248e+00 -4.1952e-03 -4.2231e-03 -4.1749e-03 6.2920e-03 6.2266e-03 5.7443e-03
-9.2991e+00 -4.2593e-03 -4.2814e-03 -4.2365e-03 6.4338e-03 6.3697e-03 5.9105e-03
-9.1735e+00 -4.3320e-03 -4.3466e-03 -4.3111e-03 6.5045e-03 6.4431e-03 6.0097e-03
-9.0478e+00 -4.3843e-03 -4.3916e-03 -4.3705e-03 6.5134e-03 6.4557e-03 6.0472e-03
-8.9221e+00 -4.3898e-03 -4.3913e-03 -4.3889e-03 6.4772e-03 6.4239e-03 6.0362e-03
-8.7965e+00 -4.3286e-03 -4.3266e-03 -4.3462e-03 6.4176e-03 6.3687e-03 5.9956e-03
-8.6708e+00 -4.1898e-03 -4.1869e-03 -4.2313e-03 6.3586e-03 6.3133e-03 5.9467e-03
-8.5451e+00 -3.9737e-03 -3.9723e-03 -4.0429e-03 6.3226e-03 6.2802e-03 5.9108e-03
-8.4195e+00 -3.6920e-03 -3.6942e-03 -3.7900e-03 6.3277e-03 6.2876e-03 5.9058e-03
-8.2938e+00 -3.3655e-03 -3.3731e-03 -3.4906e-03 6.3855e-03 6.3474e-03 5.9451e-03
-8.1681e+00 -3.0218e-03 -3.0362e-03 -3.1693e-03 6.4997e-03 6.4636e-03 6.0355e-03
-8.0425e+00 -2.6911e-03 -2.7131e-03 -2.8541e-03 6.6661e-03 6.6315e-03 6.1768e-03
-7.9168e+00 -2.4020e-03 -2.4310e-03 -2.5728e-03 6.8732e-03 6.8392e-03 6.3619e-03
-7.7911e+00 -2.1773e-03 -2.2113e-03 -2.3484e-03 7.1036e-03 7.0692e-03 6.5770e-03
-7.6655e+00 -2.0305e-03 -2.0665e-03 -2.1959e-03 7.3370e-03 7.3010e-03 6.8037e-03
-7.5398e+00 -1.9638e-03 -1.9984e-03 -2.1195e-03 7.5522e-03 7.5141e-03 7.0217e-03
-7.4142e+00 -1.9677e-03 -1.9980e-03 -2.1118e-03 7.7304e-03 7.6905e-03 7.2111e-03
-7.2885e+00 -2.0224e-03 -2.0464e-03 -2.1557e-03 7.8576e-03 7.8165e-03 7.3564e-03
-7.1628e+00 -2.1005e-03 -2.1179e-03 -2.2266e-03 7.9264e-03 7.8851e-03 7.4479e-03
-7.0372e+00 -2.1716e-03 -2.1829e-03 -2.2966e-03 7.9373e-03 7.8963e-03 7.4831e-03
-6.9115e+00 -2.2065e-03 -2.2131e-03 -2.3386e-03 7.8979e-03 7.8575e-03 7.4667e-03
-6.7858e+00 -2.1818e-03 -2.1856e-03 -2.3301e-03 7.8224e-03 7.7829e-03 7.4096e-03
-6.6602e+00 -2.0835e-03 -2.0865e-03 -2.2563e-03 7.7289e-03 7.6911e-03 7.3273e-03
-6.5345e+00 -1.9086e-03 -1.9132e-03 -2.1120e-03 7.6376e-03 7.6026e-03 7.2385e-03
-6.4088e+00 -1.6658e-03 -1.6746e-03 -1.9026e-03 7.5676e-03 7.5367e-03 7.1625e-03
-6.2832e+00 -1.3744e-03 -1.3894e-03 -1.6435e-03 7.5350e-03 7.5090e-03 7.1172e-03
-6.1575e+00 -1.0610e-03 -1.0834e-03 -1.3580e-03 7.5504e-03 7.5292e-03 7.1162e-03
-6.0319e+00 -7.5571e-04 -7.8555e-04 -1.0736e-03 7.6175e-03 7.5999e-03 7.1664e-03
-5.9062e+00 -4.8790e-04 -5.2357e-04 -8.1818e-04 7.7327e-03 7.7171e-03 7.2674e-03
-5.7805e+00 -2.8138e-04 -3.2023e-04 -6.1500e-04 7.8852e-03 7.8702e-03 7.4107e-03
-5.6549e+00 -1.5091e-04 -1.8991e-04 -4.7940e-04 8.0587e-03 8.0433e-03 7.5816e-03
-5.5292e+00 -9.9900e-05 -1.3630e-04 -4.1649e-04 8.2337e-03 8.2176e-03 7.7616e-03
-5.4035e+00 -1.2002e-04 -1.5186e-04 -4.2069e-04 8.3906e-03 8.3733e-03 7.9310e-03
-5.2779e+00 -1.9258e-04 -2.1880e-04 -4.7692e-04 8.5119e-03 8.4932e-03 8.0717e-03
-5.1522e+00 -2.9155e-04 -3.1180e-04 -5.6306e-04 8.5854e-03 8.5647e-03 8.1696e-03
-5.0265e+00 -3.8764e-04 -4.0220e-04 -6.5325e-04 8.6050e-03 8.5825e-03 8.2159e-03
-4.9009e+00 -4.5270e-04 -4.6241e-04 -7.2153e-04 8.5722e-03 8.5487e-03 8.2090e-03
-4.7752e+00 -4.6396e-04 -4.7031e-04 -7.4564e-04 8.4958e-03 8.4730e-03 8.1544e-03
-4.6496e+00 -4.0738e-04 -4.1254e-04 -7.1026e-04 8.3906e-03 8.3706e-03 8.0646e-03
-4.5239e+00 -2.7972e-04 -2.8620e-04 -6.0948e-04 8.2754e-03 8.2603e-03 7.9577e-03
-4.3982e+00 -8.9057e-05 -9.9214e-05 -4.4793e-04 8.1709e-03 8.1616e-03 7.8546e-03
-4.2726e+00 1.4642e-04 1.3109e-04 -2.4007e-04 8.0960e-03 8.0924e-03 7.7757e-03
-4.1469e+00 4.0124e-04 3.8058e-04 -7.8749e-06 8.0653e-03 8.0665e-03 7.7375e-03
-4.0212e+00 6.4667e-04 6.2179e-04 2.2283e-04 8.0869e-03 8.0916e-03 7.7500e-03
-3.8956e+00 8.5524e-04 8.2814e-04 4.2662e-04 8.1609e-03 8.1680e-03 7.8155e-03
-3.7699e+00 1.0051e-03 9.7804e-04 5.8239e-04 8.2797e-03 8.2881e-03 7.9285e-03
-3.6442e+00 1.0833e-03 1.0583e-03 6.7637e-04 8.4290e-03 8.4374e-03 8.0767e-03
-3.5186e+00 1.0876e-03 1.0662e-03 7.0396e-04 8.5902e-03 8.5967e-03 8.2427e-03
-3.3929e+00 1.0267e-03 1.0102e-03 6.7002e-04 8.7425e-03 8.7456e-03 8.4066e-03
-3.2673e+00 9.1863e-04 9.0794e-04 5.8819e-04 8.8668e-03 8.8652e-03 8.5480e-03
-3.1416e+00 7.8804e-04 7.8355e-04 4.7888e-04 8.9478e-03 8.9413e-03 8.6497e-03
-3.0159e+00 6.6228e-04 6.6366e-04 3.6622e-04 8.9764e-03 8.9662e-03 8.6999e-03
-2.8903e+00 5.6732e-04 5.7324e-04 2.7457e-04 8.9515e-03 8.9398e-03 8.6949e-03
-2.7646e+00 5.2369e-04 5.3193e-04 2.2446e-04 8.8803e-03 8.8693e-03 8.6393e-03
-2.6389e+00 5.4323e-04 5.5110e-04 2.2921e-04 8.7770e-03 8.7686e-03 8.5463e-03
-2.5133e+00 6.2719e-04 6.3232e-04 2.9273e-04 8.6608e-03 8.6561e-03 8.4343e-03
-2.3876e+00 7.6604e-04 7.6700e-04 4.0894e-04 8.5532e-03 8.5526e-03 8.3247e-03
-2.2619e+00 9.4108e-04 9.3760e-04 5.6301e-04 8.4742e-03 8.4777e-03 8.2380e-03
-2.1363e+00 1.1276e-03 1.1203e-03 7.3407e-04 8.4391e-03 8.4467e-03 8.1910e-03
-2.0106e+00 1.2988e-03 1.2890e-03 8.9854e-04 8.4569e-03 8.4680e-03 8.1943e-03
-1.8850e+00 1.4303e-03 1.4193e-03 1.0338e-03 8.5283e-03 8.5418e-03 8.2513e-03
-1.7593e+00 1.5036e-03 1.4925e-03 1.1214e-03 8.6460e-03 8.6598e-03 8.3572e-03
-1.6336e+00 1.5086e-03 1.4991e-03 1.1496e-03 8.7955e-03 8.8072e-03 8.4997e-03
-1.5080e+00 1.4459e-03 1.4395e-03 1.1155e-03 8.9576e-03 8.9649e-03 8.6606e-03
-1.3823e+00 1.3258e-03 1.3239e-03 1.0250e-03 9.1111e-03 9.1127e-03 8.8184e-03
-1.2566e+00 1.1673e-03 1.1707e-03 8.9284e-04 9.2360e-03 9.2319e-03 8.9519e-03
-1.1310e+00 9.9458e-04 1.0031e-03 7.3973e-04 9.3168e-03 9.3081e-03 9.0437e-03
-1.0053e+00 8.3388e-04 8.4611e-04 5.8923e-04 9.3451e-03 9.3337e-03 9.0835e-03
-8.7965e-01 7.0854e-04 7.2216e-04 4.6360e-04 9.3209e-03 9.3086e-03 9.0694e-03
-7.5398e-01 6.3542e-04 6.4801e-04 3.8008e-04 9.2529e-03 9.2411e-03 9.0082e-03
-6.2832e-01 6.2214e-04 6.3184e-04 3.4810e-04 9.1564e-03 9.1465e-03 8.9137e-03
-5.0265e-01 6.6594e-04 6.7171e-04 3.6803e-04 9.0511e-03 9.0445e-03 8.8048e-03
-3.7699e-01 7.5433e-04 7.5585e-04 4.3147e-04 8.9581e-03 8.9560e-03 8.7022e-03
-2.5133e-01 8.6718e-04 8.6459e-04 5.2269e-04 8.8962e-03 8.8994e-03 8.6256e-03
-1.2566e-01 9.8004e-04 9.7371e-04 6.2114e-04 8.8794e-03 8.8879e-03 8.5910e-03
7.1054e-15 1.0679e-03 1.0587e-03 7.0450e-04 8.9147e-03 8.9268e-03 8.6078e-03
1.2566e-01 1.1093e-03 1.0984e-03 7.5196e-04 9.0005e-03 9.0141e-03 8.6773e-03
2.5133e-01 1.0895e-03 1.0789e-03 7.4768e-04 9.1274e-03 9.1398e-03 8.7921e-03
3.7699e-01 1.0028e-03 9.9487e-04 6.8348e-04 9.2792e-03 9.2883e-03 8.9372e-03
5.0265e-01 8.5423e-04 8.5072e-04 5.6045e-04 9.4357e-03 9.4405e-03 9.0925e-03
6.2832e-01 6.5804e-04 6.5976e-04 3.8889e-04 9.5759e-03 9.5763e-03 9.2365e-03
7.5398e-01 4.3582e-04 4.4228e-04 1.8649e-04 9.6819e-03 9.6782e-03 9.3500e-03
8.7965e-01 2.1264e-04 2.2231e-04 -2.4854e-05 9.7413e-03 9.7342e-03 9.4192e-03
1.0053e+00 1.2875e-05 2.3845e-05 -2.2279e-04 9.7495e-03 9.7399e-03 9.4375e-03
1.1310e+00 -1.4385e-04 -1.3335e-04 -3.8825e-04 9.7102e-03 9.6992e-03 9.4061e-03
1.2566e+00 -2.4578e-04 -2.3720e-04 -5.0829e-04 9.6344e-03 9.6238e-03 9.3341e-03
1.3823e+00 -2.9084e-04 -2.8534e-04 -5.7794e-04 9.5387e-03 9.5305e-03 9.2366e-03
1.5080e+00 -2.8689e-04 -2.8548e-04 -6.0099e-04 9.4425e-03 9.4388e-03 9.1328e-03
1.6336e+00 -2.5045e-04 -2.5394e-04 -5.8945e-04 9.3651e-03 9.3667e-03 9.0427e-03
1.7593e+00 -2.0419e-04 -2.1270e-04 -5.6182e-04 9.3224e-03 9.3290e-03 8.9844e-03
1.8850e+00 -1.7323e-04 -1.8591e-04 -5.4037e-04 9.3241e-03 9.3342e-03 8.9701e-03
2.0106e+00 -1.8108e-04 -1.9599e-04 -5.4724e-04 9.3724e-03 9.3839e-03 9.0042e-03
2.1363e+00 -2.4556e-04 -2.6013e-04 -6.0066e-04 9.4611e-03 9.4723e-03 9.0826e-03
2.2619e+00 -3.7575e-04 -3.8756e-04 -7.1163e-04 9.5772e-03 9.5867e-03 9.1933e-03
2.3876e+00 -5.7032e-04 -5.7779e-04 -8.8189e-04 9.7028e-03 9.7097e-03 9.3193e-03
2.5133e+00 -8.1784e-04 -8.2049e-04 -1.1039e-03 9.8189e-03 9.8222e-03 9.4411e-03
2.6389e+00 -1.0988e-03 -1.0971e-03 -1.3621e-03 9.9077e-03 9.9067e-03 9.5401e-03
2.7646e+00 -1.3888e-03 -1.3838e-03 -1.6360e-03 9.9564e-03 9.9504e-03 9.6017e-03
2.8903e+00 -1.6630e-03 -1.6558e-03 -1.9032e-03 9.9583e-03 9.9477e-03 9.6166e-03
3.0159e+00 -1.8995e-03 -1.8917e-03 -2.1430e-03 9.9144e-03 9.9004e-03 9.5829e-03
3.1416e+00 -2.0836e-03 -2.0770e-03 -2.3397e-03 9.8325e-03 9.8171e-03 9.5062e-03
3.2673e+00 -2.2097e-03 -2.2066e-03 -2.4852e-03 9.7262e-03 9.7116e-03 9.3988e-03
3.3929e+00 -2.2825e-03 -2.2850e-03 -2.5805e-03 9.6126e-03 9.6003e-03 9.2778e-03
3.5186e+00 -2.3166e-03 -2.3262e-03 -2.6359e-03 9.5092e-03 9.4997e-03 9.1620e-03
3.6442e+00 -2.3339e-03 -2.3507e-03 -2.6696e-03 9.4307e-03 9.4236e-03 9.0681e-03
3.7699e+00 -2.3600e-03 -2.3827e-03 -2.7041e-03 9.3864e-03 9.3812e-03 9.0078e-03
3.8956e+00 -2.4197e-03 -2.4464e-03 -2.7627e-03 9.3785e-03 9.3747e-03 8.9858e-03
4.0212e+00 -2.5329e-03 -2.5611e-03 -2.8648e-03 9.4022e-03 9.3994e-03 8.9994e-03
4.1469e+00 -2.7108e-03 -2.7387e-03 -3.0230e-03 9.4466e-03 9.4440e-03 9.0390e-03
4.2726e+00 -2.9542e-03 -2.9804e-03 -3.2411e-03 9.4965e-03 9.4930e-03 9.0907e-03
4.3982e+00 -3.2538e-03 -3.2773e-03 -3.5134e-03 9.5358e-03 9.5299e-03 9.1378e-03
4.5239e+00 -3.5913e-03 -3.6116e-03 -3.8255e-03 9.5496e-03 9.5398e-03 9.1642e-03
4.6496e+00 -3.9424e-03 -3.9594e-03 -4.1573e-03 9.5268e-03 9.5127e-03 9.1562e-03
4.7752e+00 -4.2812e-03 -4.2957e-03 -4.4852e-03 9.4621e-03 9.4442e-03 9.1052e-03
4.9009e+00 -4.5837e-03 -4.5976e-03 -4.7864e-03 9.3565e-03 9.3362e-03 9.0092e-03
5.0265e+00 -4.8326e-03 -4.8485e-03 -5.0428e-03 9.2175e-03 9.1963e-03 8.8735e-03
5.1522e+00 -5.0199e-03 -5.0408e-03 -5.2444e-03 9.0573e-03 9.0362e-03 8.7095e-03
5.2779e+00 -5.1486e-03 -5.1766e-03 -5.3911e-03 8.8905e-03 8.8702e-03 8.5322e-03
5.4035e+00 -5.2321e-03 -5.2684e-03 -5.4925e-03 8.7313e-03 8.7121e-03 8.3574e-03
5.5292e+00 -5.2919e-03 -5.3362e-03 -5.5667e-03 8.5906e-03 8.5731e-03 8.1982e-03
5.6549e+00 -5.3536e-03 -5.4048e-03 -5.6362e-03 8.4738e-03 8.4591e-03 8.0630e-03
5.7805e+00 -5.4427e-03 -5.4994e-03 -5.7247e-03 8.3806e-03 8.3694e-03 7.9543e-03
5.9062e+00 -5.5800e-03 -5.6403e-03 -5.8525e-03 8.3046e-03 8.2972e-03 7.8685e-03
6.0319e+00 -5.7784e-03 -5.8401e-03 -6.0337e-03 8.2352e-03 8.2308e-03 7.7971e-03
6.1575e+00 -6.0405e-03 -6.1011e-03 -6.2734e-03 8.1591e-03 8.1564e-03 7.7277e-03
6.2832e+00 -6.3584e-03 -6.4153e-03 -6.5670e-03 8.0631e-03 8.0608e-03 7.6461e-03
6.4088e+00 -6.7145e-03 -6.7657e-03 -6.9005e-03 7.9363e-03 7.9335e-03 7.5390e-03
6.5345e+00 -7.0845e-03 -7.1293e-03 -7.2527e-03 7.7722e-03 7.7688e-03 7.3965e-03
6.6602e+00 -7.4415e-03 -7.4807e-03 -7.5985e-03 7.5701e-03 7.5660e-03 7.2141e-03
6.7858e+00 -7.7607e-03 -7.7961e-03 -7.9139e-03 7.3354e-03 7.3303e-03 6.9938e-03
6.9115e+00 -8.0233e-03 -8.0575e-03 -8.1796e-03 7.0782e-03 7.0714e-03 6.7436e-03
7.0372e+00 -8.2204e-03 -8.2554e-03 -8.3849e-03 6.8114e-03 6.8019e-03 6.4756e-03
7.1628e+00 -8.3537e-03 -8.3912e-03 -8.5289e-03 6.5479e-03 6.5353e-03 6.2030e-03
7.2885e+00 -8.4352e-03 -8.4764e-03 -8.6207e-03 6.2978e-03 6.2823e-03 5.9376e-03
7.4142e+00 -8.4849e-03 -8.5305e-03 -8.6769e-03 6.0665e-03 6.0491e-03 5.6879e-03
7.5398e+00 -8.5271e-03 -8.5775e-03 -8.7196e-03 5.8539e-03 5.8354e-03 5.4573e-03
7.6655e+00 -8.5863e-03 -8.6411e-03 -8.7721e-03 5.6542e-03 5.6349e-03 5.2438e-03
7.7911e+00 -8.6832e-03 -8.7406e-03 -8.8553e-03 5.4570e-03 5.4365e-03 5.0405e-03
7.9168e+00 -8.8310e-03 -8.8882e-03 -8.9838e-03 5.2490e-03 5.2268e-03 4.8361e-03
8.0425e+00 -9.0331e-03 -9.0869e-03 -9.1634e-03 5.0169e-03 4.9927e-03 4.6176e-03
8.1681e+00 -9.2822e-03 -9.3296e-03 -9.3895e-03 4.7496e-03 4.7235e-03 4.3725e-03
8.2938e+00 -9.5618e-03 -9.6011e-03 -9.6479e-03 4.4413e-03 4.4131e-03 4.0916e-03
8.4195e+00 -9.8490e-03 -9.8795e-03 -9.9176e-03 4.0924e-03 4.0615e-03 3.7714e-03
8.5451e+00 -1.0119e-02 -1.0141e-02 -1.0175e-02 3.7102e-03 3.6751e-03 3.4150e-03
8.6708e+00 -1.0348e-02 -1.0362e-02 -1.0397e-02 3.3073e-03 3.2657e-03 3.0312e-03
8.7965e+00 -1.0521e-02 -1.0527e-02 -1.0566e-02 2.8993e-03 2.8491e-03 2.6333e-03
8.9221e+00 -1.0628e-02 -1.0627e-02 -1.0672e-02 2.5017e-03 2.4413e-03 2.2356e-03
9.0478e+00 -1.0670e-02 -1.0664e-02 -1.0714e-02 2.1272e-03 2.0559e-03 1.8515e-03
9.1735e+00 -1.0659e-02 -1.0649e-02 -1.0700e-02 1.7833e-03 1.7006e-03 1.4906e-03
9.2991e+00 -1.0610e-02 -1.0598e-02 -1.0645e-02 1.4705e-03 1.3761e-03 1.1572e-03
9.4248e+00 -1.0545e-02 -1.0531e-02 -1.0569e-02 1.1824e-03 1.0758e-03 8.4909e-04
9.5504e+00 -1.0485e-02 -1.0467e-02 -1.0494e-02 9.0592e-04 7.8732e-04 5.5800e-04
9.6761e+00 -1.0448e-02 -1.0422e-02 -1.0438e-02 6.2421e-04 4.9451e-04 2.7047e-04
9.8018e+00 -1.0442e-02 -1.0406e-02 -1.0414e-02 3.1942e-04 1.8038e-04 -2.9367e-05
9.9274e+00 -1.0471e-02 -1.0420e-02 -1.0425e-02 -2.3450e-05 -1.6969e-04 -3.5646e-04
1.0053e+01 -1.0527e-02 -1.0458e-02 -1.0466e-02 -4.1339e-04 -5.6499e-04 -7.2159e-04
1.0179e+01 -1.0596e-02 -1.0506e-02 -1.0525e-02 -8.5123e-04 -1.0071e-03 -1.1288e-03
1.0304e+01 -1.0661e-02 -1.0544e-02 -1.0584e-02 -1.3292e-03 -1.4891e-03 -1.5745e-03
1.0430e+01 -1.0703e-02 -1.0556e-02 -1.0624e-02 -1.8320e-03 -1.9958e-03 -2.0477e-03
1.0556e+01 -1.0707e-02 -1.0524e-02 -1.0629e-02 -2.3394e-03 -2.5069e-03 -2.5320e-03
1.0681e+01 -1.0663e-02 -1.0440e-02 -1.0587e-02 -2.8295e-03 -3.0002e-03 -3.0080e-03
1.0807e+01 -1.0566e-02 -1.0300e-02 -1.0491e-02 -3.2822e-03 -3.4553e-03 -3.4566e-03
1.0933e+01 -1.0421e-02 -1.0109e-02 -1.0344e-02 -3.6831e-03 -3.8577e-03 -3.8624e-03
1.1058e+01 -1.0238e-02 -9.8765e-03 -1.0154e-02 -4.0257e-03 -4.2004e-03 -4.2162e-03
1.1184e+01 -1.0031e-02 -9.6154e-03 -9.9359e-03 -4.3133e-03 -4.4855e-03 -4.5176e-03
1.1310e+01 -9.8159e-03 -9.3403e-03 -9.7065e-03 -4.5584e-03 -4.7231e-03 -4.7748e-03
1.1435e+01 -9.6066e-03 -9.0642e-03 -9.4822e-03 -4.7805e-03 -4.9305e-03 -5.0034e-03
1.1561e+01 -9.4124e-03 -8.7963e-03 -9.2752e-03 -5.0024e-03 -5.1281e-03 -5.2234e-03
1.1687e+01 -9.2372e-03 -8.5401e-03 -9.0918e-03 -5.2459e-03 -5.3360e-03 -5.4551e-03
1.1812e+01 -9.0792e-03 -8.2932e-03 -8.9324e-03 -5.5278e-03 -5.5693e-03 -5.7155e-03
1.1938e+01 -8.9324e-03 -8.0486e-03 -8.7919e-03 -5.8567e-03 -5.8350e-03 -6.0150e-03
1.2064e+01 -8.7884e-03 -7.7968e-03 -8.6619e-03 -6.2314e-03 -6.1299e-03 -6.3556e-03
1.2189e+01 -8.6390e-03 -7.5295e-03 -8.5332e-03 -6.6416e-03 -6.4411e-03 -6.7308e-03
1.2315e+01 -8.4784e-03 -7.2413e-03 -8.3975e-03 -7.0692e-03 -6.7480e-03 -7.1264e-03
1.2441e+01 -8.3052e-03 -6.9320e-03 -8.2502e-03 -7.4913e-03 -7.0256e-03 -7.5227e-03
1.2566e+01 -8.1234e-03 -6.6068e-03 -8.0918e-03 -7.8847e-03 -7.2485e-03 -7.8980e-03
1.2692e+01 -7.9424e-03 -6.2762e-03 -7.9285e-03 -8.2301e-03 -7.3946e-03 -8.2333e-03
1.2818e+01 -7.7754e-03 -5.9548e-03 -7.7721e-03 -8.5163e-03 -7.4485e-03 -8.5159e-03
1.2943e+01 -7.6373e-03 -5.6596e-03 -7.6374e-03 -8.7425e-03 -7.4041e-03 -8.7428e-03
1.3069e+01 -7.5419e-03 -5.4074e-03 -7.5400e-03 -8.9191e-03 -7.2654e-03 -8.9220e-03
1.3195e+01 -7.4995e-03 -5.2128e-03 -7.4933e-03 -9.0665e-03 -7.0463e-03 -9.0716e-03
1.3320e+01 -7.5152e-03 -5.0862e-03 -7.5065e-03 -9.2121e-03 -6.7672e-03 -9.2166e-03
1.3446e+01 -7.5894e-03 -5.0333e-03 -7.5836e-03 -9.3862e-03 -6.4516e-03 -9.3865e-03
1.3572e+01 -7.7177e-03 -5.0561e-03 -7.7238e-03 -9.6187e-03 -6.1211e-03 -9.6108e-03
1.3697e+01 -7.8938e-03 -5.1555e-03 -7.9228e-03 -9.9351e-03 -5.7926e-03 -9.9163e-03
1.3823e+01 -8.1106e-03 -5.3339e-03 -8.1740e-03 -1.0355e-02 -5.4761e-03 -1.0325e-02
1.3949e+01 -8.3637e-03 -5.5982e-03 -8.4717e-03 -1.0889e-02 -5.1741e-03 -1.0850e-02
1.4074e+01 -8.6531e-03 -5.9621e-03 -8.8128e-03 -1.1545e-02 -4.8838e-03 -1.1502e-02
1.4200e+01 -8.9848e-03 -6.4470e-03 -9.1988e-03 -1.2323e-02 -4.5987e-03 -1.2283e-02
1.4326e+01 -9.3706e-03 -7.0826e-03 -9.6367e-03 -1.3224e-02 -4.3119e-03 -1.3194e-02
1.4451e+01 -9.8267e-03 -7.9061e-03 -1.0138e-02 -1.4254e-02 -4.0208e-03 -1.4241e-02
1.4577e+01 -1.0370e-02 -8.9591e-03 -1.0717e-02 -1.5427e-02 -3.7303e-03 -1.5435e-02
1.4703e+01 -1.1015e-02 -1.0285e-02 -1.1386e-02 -1.6766e-02 -3.4566e-03 -1.6800e-02
1.4828e+01 -1.1768e-02 -1.1926e-02 -1.2153e-02 -1.8307e-02 -3.2294e-03 -1.8368e-02
1.4954e+01 -1.2627e-02 -1.3918e-02 -1.3015e-02 -2.0098e-02 -3.0919e-03 -2.0187e-02
1.5080e+01 -1.3576e-02 -1.6289e-02 -1.3961e-02 -2.2196e-02 -3.0993e-03 -2.2313e-02
1.5205e+01 -1.4587e-02 -1.9061e-02 -1.4967e-02 -2.4667e-02 -3.3172e-03 -2.4811e-02
1.5331e+01 -1.5618e-02 -2.2250e-02 -1.5994e-02 -2.7581e-02 -3.8191e-03 -2.7753e-02
1.5457e+01 -1.6618e-02 -2.5867e-02 -1.6995e-02 -3.1010e-02 -4.6851e-03 -3.1213e-02
1.5582e+01 -1.7525e-02 -2.9924e-02 -1.7908e-02 -3.5029e-02 -6.0021e-03 -3.5266e-02
1.5708e+01 -1.8272e-02 -3.4431e-02 -1.8666e-02 -3.9709e-02 -7.8645e-03 -3.9987e-02
1.5834e+01 -1.8788e-02 -3.9406e-02 -1.9194e-02 -4.5124e-02 -1.0376e-02 -4.5448e-02
1.5959e+01 -1.8994e-02 -4.4867e-02 -1.9411e-02 -5.1350e-02 -1.3654e-02 -5.1724e-02
1.6085e+01 -1.8809e-02 -5.0835e-02 -1.9230e-02 -5.8467e-02 -1.7831e-02 -5.8892e-02
1.6211e+01 -1.8138e-02 -5.7331e-02 -1.8554e-02 -6.6562e-02 -2.3063e-02 -6.7035e-02
1.6336e+01 -1.6870e-02 -6.4369e-02 -1.7269e-02 -7.5730e-02 -2.9530e-02 -7.6242e-02
1.6462e+01 -1.4869e-02 -7.1947e-02 -1.5237e-02 -8.6072e-02 -3.7442e-02 -8.6609e-02
1.6588e+01 -1.1969e-02 -8.0044e-02 -1.2293e-02 -9.7695e-02 -4.7039e-02 -9.8238e-02
1.6713e+01 -7.9639e-03 -8.8604e-02 -8.2331e-03 -1.1071e-01 -5.8591e-02 -1.1124e-01
1.6839e+01 -2.6042e-03 -9.7533e-02 -2.8107e-03 -1.2522e-01 -7.2397e-02 -1.2570e-01
1.6965e+01 4.4103e-03 -1.0670e-01 4.2679e-03 -1.4133e-01 -8.8787e-02 -1.4174e-01
1.7090e+01 1.3432e-02 -1.1590e-01 1.3349e-02 -1.5912e-01 -1.0812e-01 -1.5943e-01
1.7216e+01 2.4866e-02 -1.2491e-01 2.4833e-02 -1.7864e-01 -1.3076e-01 -1.7883e-01
1.7342e+01 3.9171e-02 -1.3340e-01 3.9173e-02 -1.9994e-01 -1.5713e-01 -1.9998e-01
1.7467e+01 5.6858e-02 -1.4101e-01 5.6875e-02 -2.2298e-01 -1.8763e-01 -2.2285e-01
1.7593e+01 7.8484e-02 -1.4727e-01 7.8494e-02 -2.4771e-01 -2.2271e-01 -2.4739e-01
1.7719e+01 1.0465e-01 -1.5164e-01 1.0463e-01 -2.7401e-01 -2.6279e-01 -2.7348e-01
1.7844e+01 1.3601e-01 -1.5347e-01 1.3592e-01 -3.0167e-01 -3.0830e-01 -3.0091e-01
1.7970e+01 1.7321e-01 -1.5202e-01 1.7302e-01 -3.3040e-01 -3.5965e-01 -3.2939e-01
1.8096e+01 2.1695e-01 -1.4640e-01 2.1661e-01 -3.5979e-01 -4.1714e-01 -3.5851e-01
1.8221e+01 2.6788e-01 -1.3562e-01 2.6735e-01 -3.8928e-01 -4.8100e-01 -3.8772e-01
1.8347e+01 3.2659e-01 -1.1855e-01 3.2583e-01 -4.1812e-01 -5.5126e-01 -4.1628e-01
1.8473e+01 3.9354e-01 -9.3968e-02 3.9252e-01 -4.4536e-01 -6.2768e-01 -4.4326e-01
1.8598e+01 4.6899e-01 -6.0603e-02 4.6768e-01 -4.6983e-01 -7.0965e-01 -4.6751e-01
1.8724e+01 5.5282e-01 -1.7218e-02 5.5121e-01 -4.9008e-01 -7.9608e-01 -4.8761e-01
1.8850e+01 6.4443e-01 3.7259e-02 6.4256e-01 -5.0443e-01 -8.8524e-01 -5.0191e-01
1.8975e+01 7.4256e-01 1.0355e-01 7.4051e-01 -5.1102e-01 -9.7467e-01 -5.0858e-01
1.9101e+01 8.4512e-01 1.8179e-01 8.4301e-01 -5.0791e-01 -1.0611e+00 -5.0568e-01
1.9227e+01 9.4904e-01 2.7125e-01 9.4704e-01 -4.9324e-01 -1.1404e+00 -4.9136e-01
1.9352e+01 1.0503e+00 3.7010e-01 1.0486e+00 -4.6552e-01 -1.2080e+00 -4.6411e-01
1.9478e+01 1.1440e+00 4.7521e-01 1.1428e+00 -4.2393e-01 -1.2589e+00 -4.2304e-01
1.9604e+01 1.2247e+00 5.8220e-01 1.2242e+00 -3.6859e-01 -1.2883e+00 -3.6821e-01
1.9729e+01 1.2873e+00 6.8568e-01 1.2874e+00 -3.0083e-01 -1.2928e+00 -3.0089e-01
1.9855e+01 1.3273e+00 7.7988e-01 1.3279e+00 -2.2323e-01 -1.2703e+00 -2.2361e-01
1.9981e+01 1.3417e+00 8.5936e-01 1.3427e+00 -1.3942e-01 -1.2213e+00 -1.3999e-01
2.0106e+01 1.3298e+00 9.1986e-01 1.3308e+00 -5.3671e-02 -1.1483e+00 -5.4323e-02
2.0232e+01 1.2926e+00 9.5888e-01 1.2936e+00 2.9657e-02 -1.0559e+00 2.9002e-02
2.0358e+01 1.2336e+00 9.7587e-01 1.2343e+00 1.0669e-01 -9.4999e-01 1.0607e-01
2.0483e+01 1.1570e+00 9.7213e-01 1.1575e+00 1.7446e-01 -8.3670e-01 1.7390e-01
2.0609e+01 1.0681e+00 9.5026e-01 1.0683e+00 2.3110e-01 -7.2176e-01 2.3061e-01
2.0735e+01 9.7183e-01 9.1367e-01 9.7183e-01 2.7583e-01 -6.0991e-01 2.7543e-01
2.0860e+01 8.7268e-01 8.6598e-01 8.7259e-01 3.0882e-01 -5.0471e-01 3.0852e-01
2.0986e+01 7.7434e-01 8.1064e-01 7.7425e-01 3.3087e-01 -4.0848e-01 3.3070e-01
2.1112e+01 6.7960e-01 7.5070e-01 6.7958e-01 3.4322e-01 -3.2249e-01 3.4321e-01
2.1237e+01 5.9040e-01 6.8870e-01 5.9049e-01 3.4732e-01 -2.4719e-01 3.4748e-01
2.1363e+01 5.0795e-01 6.2662e-01 5.0817e-01 3.4463e-01 -1.8239e-01 3.4497e-01
2.1488e+01 4.3288e-01 5.6595e-01 4.3323e-01 3.3655e-01 -1.2754e-01 3.3708e-01
2.1614e+01 3.6540e-01 5.0777e-01 3.6585e-01 3.2433e-01 -8.1829e-02 3.2505e-01
2.1740e+01 3.0538e-01 4.5281e-01 3.0591e-01 3.0909e-01 -4.4319e-02 3.0998e-01
2.1865e+01 2.5251e-01 4.0152e-01 2.5309e-01 2.9174e-01 -1.4051e-02 2.9279e-01
2.1991e+01 2.0634e-01 3.5414e-01 2.0693e-01 2.7307e-01 9.9221e-03 2.7425e-01
2.2117e+01 1.6634e-01 3.1075e-01 1.6690e-01 2.5371e-01 2.8496e-02 2.5499e-01
2.2242e+01 1.3195e-01 2.7132e-01 1.3246e-01 2.3416e-01 4.2494e-02 2.3551e-01
2.2368e+01 1.0260e-01 2.3570e-01 1.0304e-01 2.1482e-01 5.2660e-02 2.1621e-01
2.2494e+01 7.7730e-02 2.0372e-01 7.8079e-02 1.9599e-01 5.9650e-02 1.9739e-01
2.2619e+01 5.6797e-02 1.7514e-01 5.7054e-02 1.7788e-01 6.4035e-02 1.7928e-01
2.2745e+01 3.9301e-02 1.4970e-01 3.9467e-02 1.6065e-01 6.6305e-02 1.6203e-01
2.2871e+01 2.4782e-02 1.2713e-01 2.4861e-02 1.4439e-01 6.6875e-02 1.4574e-01
2.2996e+01 1.2822e-02 1.0719e-01 1.2821e-02 1.2916e-01 6.6095e-02 1.3046e-01
2.3122e+01 3.0543e-03 8.9625e-02 2.9794e-03 1.1496e-01 6.4256e-02 1.1623e-01
2.3248e+01 -4.8422e-03 7.4199e-02 -4.9835e-03 1.0181e-01 6.1603e-02 1.0303e-01
2.3373e+01 -1.1142e-02 6.0707e-02 -1.1343e-02 8.9666e-02 5.8340e-02 9.0847e-02
2.3499e+01 -1.6079e-02 4.8960e-02 -1.6335e-02 7.8507e-02 5.4642e-02 7.9638e-02
2.3625e+01 -1.9854e-02 3.8788e-02 -2.0157e-02 6.8297e-02 5.0657e-02 6.9371e-02
2.3750e+01 -2.2637e-02 3.0037e-02 -2.2980e-02 5.8998e-02 4.6513e-02 6.0005e-02
2.3876e+01 -2.4577e-02 2.2563e-02 -2.4953e-02 5.0574e-02 4.2319e-02 5.1502e-02
2.4002e+01 -2.5805e-02 1.6231e-02 -2.6204e-02 4.2980e-02 3.8165e-02 4.3821e-02
2.4127e+01 -2.6439e-02 1.0913e-02 -2.6849e-02 3.6173e-02 3.4121e-02 3.6917e-02
2.4253e+01 -2.6583e-02 6.4903e-03 -2.6994e-02 3.0100e-02 3.0239e-02 3.0743e-02
2.4379e+01 -2.6331e-02 2.8501e-03 -2.6731e-02 2.4704e-02 2.6550e-02 2.5245e-02
2.4504e+01 -2.5764e-02 -1.0954e-04 -2.6144e-02 1.9920e-02 2.3069e-02 2.0365e-02
2.4630e+01 -2.4951e-02 -2.4801e-03 -2.5306e-02 1.5681e-02 1.9797e-02 1.6039e-02
2.4756e+01 -2.3948e-02 -4.3409e-03 -2.4278e-02 1.1918e-02 1.6725e-02 1.2202e-02
2.4881e+01 -2.2799e-02 -5.7591e-03 -2.3106e-02 8.5671e-03 1.3838e-02 8.7900e-03
2.5007e+01 -2.1535e-02 -6.7899e-03 -2.1825e-02 5.5715e-03 1.1120e-02 5.7469e-03
2.5133e+01 -2.0182e-02 -7.4790e-03 -2.0460e-02 2.8858e-03 8.5622e-03 3.0249e-03
2.5258e+01 -1.8760e-02 -7.8657e-03 -1.9031e-02 4.7621e-04 6.1602e-03 5.8774e-04
2.5384e+01 -1.7285e-02 -7.9865e-03 -1.7552e-02 -1.6795e-03 3.9178e-03 -1.5898e-03
2.5510e+01 -1.5776e-02 -7.8776e-03 -1.6038e-02 -3.5942e-03 1.8436e-03 -3.5235e-03
2.5635e+01 -1.4251e-02 -7.5758e-03 -1.4505e-02 -5.2743e-03 -5.0869e-05 -5.2215e-03
2.5761e+01 -1.2732e-02 -7.1191e-03 -1.2968e-02 -6.7236e-03 -1.7549e-03 -6.6881e-03
2.5887e+01 -1.1238e-02 -6.5442e-03 -1.1448e-02 -7.9467e-03 -3.2611e-03 -7.9270e-03
2.6012e+01 -9.7885e-03 -5.8856e-03 -9.9628e-03 -8.9519e-03 -4.5672e-03 -8.9446e-03
2.6138e+01 -8.3977e-03 -5.1721e-03 -8.5274e-03 -9.7525e-03 -5.6775e-03 -9.7525e-03
2.6264e+01 -7.0716e-03 -4.4251e-03 -7.1520e-03 -1.0366e-02 -6.6026e-03 -1.0368e-02
2.6389e+01 -5.8084e-03 -3.6566e-03 -5.8392e-03 -1.0813e-02 -7.3581e-03 -1.0811e-02
2.6515e+01 -4.5989e-03 -2.8694e-03 -4.5841e-03 -1.1115e-02 -7.9615e-03 -1.1106e-02
2.6641e+01 -3.4288e-03 -2.0589e-03 -3.3761e-03 -1.1289e-02 -8.4291e-03 -1.1273e-02
2.6766e+01 -2.2817e-03 -1.2170e-03 -2.2013e-03 -1.1352e-02 -8.7735e-03 -1.1330e-02
2.6892e+01 -1.1429e-03 -3.3594e-04 -1.0463e-03 -1.1314e-02 -9.0028e-03 -1.1289e-02
2.7018e+01 -2.7404e-06 5.8762e-04 9.9694e-05 -1.1181e-02 -9.1208e-03 -1.1158e-02
2.7143e+01 1.1410e-03 1.5506e-03 1.2415e-03 -1.0956e-02 -9.1286e-03 -1.0940e-02
2.7269e+01 2.2820e-03 2.5424e-03 2.3764e-03 -1.0641e-02 -9.0271e-03 -1.0636e-02
2.7395e+01 3.4058e-03 3.5456e-03 3.4936e-03 -1.0239e-02 -8.8186e-03 -1.0245e-02
2.7520e+01 4.4923e-03 4.5371e-03 4.5754e-03 -9.7567e-03 -8.5088e-03 -9.7707e-03
2.7646e+01 5.5191e-03 5.4914e-03 5.6002e-03 -9.2053e-03 -8.1080e-03 -9.2205e-03
2.7772e+01 6.4653e-03 6.3839e-03 6.5462e-03 -8.5984e-03 -7.6305e-03 -8.6050e-03
2.7897e+01 7.3146e-03 7.1946e-03 7.3957e-03 -7.9508e-03 -7.0933e-03 -7.9381e-03
2.8023e+01 8.0571e-03 7.9110e-03 8.1372e-03 -7.2757e-03 -6.5127e-03 -7.2335e-03
2.8149e+01 8.6900e-03 8.5282e-03 8.7669e-03 -6.5822e-03 -5.9011e-03 -6.5028e-03
2.8274e+01 9.2170e-03 9.0485e-03 9.2876e-03 -5.8741e-03 -5.2650e-03 -5.7532e-03
2.8400e+01 9.6460e-03 9.4783e-03 9.7073e-03 -5.1489e-03 -4.6041e-03 -4.9871e-03
2.8526e+01 9.9868e-03 9.8257e-03 1.0037e-02 -4.3985e-03 -3.9126e-03 -4.2015e-03
2.8651e+01 1.0248e-02 1.0098e-02 1.0286e-02 -3.6116e-03 -3.1811e-03 -3.3888e-03
2.8777e+01 1.0435e-02 1.0298e-02 1.0463e-02 -2.7766e-03 -2.3996e-03 -2.5397e-03
2.8903e+01 1.0548e-02 1.0428e-02 1.0571e-02 -1.8854e-03 -1.5601e-03 -1.6452e-03
2.9028e+01 1.0587e-02 1.0484e-02 1.0608e-02 -9.3619e-04 -6.6005e-04 -7.0127e-04
2.9154e+01 1.0546e-02 1.0460e-02 1.0570e-02 6.4785e-05 2.9558e-04 2.8922e-04
2.9280e+01 1.0423e-02 1.0352e-02 1.0451e-02 1.1029e-03 1.2933e-03 1.3149e-03
2.9405e+01 1.0219e-02 1.0158e-02 1.0250e-02 2.1571e-03 2.3122e-03 2.3571e-03
2.9531e+01 9.9365e-03 9.8807e-03 9.9647e-03 3.2018e-03 3.3266e-03 3.3919e-03
2.9657e+01 9.5831e-03 9.5280e-03 9.6010e-03 4.2111e-03 4.3105e-03 4.3939e-03
2.9782e+01 9.1687e-03 9.1108e-03 9.1658e-03 5.1617e-03 5.2405e-03 5.3392e-03
2.9908e+01 8.7037e-03 8.6404e-03 8.6689e-03 6.0359e-03 6.0993e-03 6.2088e-03
3.0034e+01 8.1968e-03 8.1267e-03 8.1204e-03 6.8235e-03 6.8761e-03 6.9905e-03
3.0159e+01 7.6526e-03 7.5757e-03 7.5287e-03 7.5217e-03 7.5676e-03 7.6798e-03
3.0285e+01 7.0702e-03 6.9887e-03 6.8979e-03 8.1333e-03 8.1758e-03 8.2789e-03
3.0411e+01 6.4432e-03 6.3613e-03 6.2273e-03 8.6641e-03 8.7066e-03 8.7942e-03
3.0536e+01 5.7617e-03 5.6846e-03 5.5107e-03 9.1197e-03 9.1660e-03 9.2332e-03
3.0662e+01 5.0145e-03 4.9471e-03 4.7393e-03 9.5036e-03 9.5577e-03 9.6010e-03
3.0788e+01 4.1927e-03 4.1386e-03 3.9044e-03 9.8161e-03 9.8811e-03 9.8995e-03
3.0913e+01 3.2922e-03 3.2536e-03 3.0010e-03 1.0054e-02 1.0132e-02 1.0127e-02
3.1039e+01 2.3164e-03 2.2939e-03 2.0303e-03 1.0213e-02 1.0303e-02 1.0279e-02
3.1165e+01 1.2768e-03 1.2700e-03 1.0009e-03 1.0289e-02 1.0389e-02 1.0349e-02
3.1290e+01 1.9282e-04 1.9999e-04 -7.0622e-05 1.0277e-02 1.0386e-02 1.0333e-02
3.1416e+01 -9.1027e-04 -8.9240e-04 -1.1615e-03 1.0179e-02 1.0293e-02 1.0227e-02
3.1542e+01 -2.0049e-03 -1.9806e-03 -2.2449e-03 1.0000e-02 1.0114e-02 1.0031e-02
3.1667e+01 -3.0650e-03 -3.0388e-03 -3.2943e-03 9.7472e-03 9.8564e-03 9.7519e-03
3.1793e+01 -4.0692e-03 -4.0450e-03 -4.2869e-03 9.4299e-03 9.5295e-03 9.3974e-03
3.1919e+01 -5.0029e-03 -4.9838e-03 -5.2064e-03 9.0564e-03 9.1432e-03 8.9775e-03
3.2044e+01 -5.8582e-03 -5.8470e-03 -6.0440e-03 8.6317e-03 8.7046e-03 8.5011e-03
3.2170e+01 -6.6329e-03 -6.6328e-03 -6.7972e-03 8.1560e-03 8.2160e-03 7.9728e-03
3.2296e+01 -7.3284e-03 -7.3427e-03 -7.4678e-03 7.6245e-03 7.6737e-03 7.3929e-03
3.2421e+01 -7.9469e-03 -7.9788e-03 -8.0595e-03 7.0282e-03 7.0695e-03 6.7566e-03
3.2547e+01 -8.4898e-03 -8.5413e-03 -8.5755e-03 6.3562e-03 6.3927e-03 6.0561e-03
3.2673e+01 -8.9556e-03 -9.0277e-03 -9.0172e-03 5.5981e-03 5.6333e-03 5.2826e-03
3.2798e+01 -9.3402e-03 -9.4328e-03 -9.3827e-03 4.7478e-03 4.7848e-03 4.4295e-03
3.2924e+01 -9.6375e-03 -9.7497e-03 -9.6673e-03 3.8063e-03 3.8472e-03 3.4951e-03
3.3050e+01 -9.8418e-03 -9.9716e-03 -9.8642e-03 2.7829e-03 2.8284e-03 2.4857e-03
3.3175e+01 -9.9498e-03 -1.0093e-02 -9.9673e-03 1.6955e-03 1.7445e-03 1.4161e-03
3.3301e+01 -9.9617e-03 -1.0113e-02 -9.9729e-03 5.6799e-04 6.1889e-04 3.0810e-04
3.3427e+01 -9.8821e-03 -1.0035e-02 -9.8818e-03 -5.7235e-04 -5.2125e-04 -8.1209e-04
3.3552e+01 -9.7187e-03 -9.8659e-03 -9.6991e-03 -1.6987e-03 -1.6487e-03 -1.9179e-03
3.3678e+01 -9.4811e-03 -9.6178e-03 -9.4332e-03 -2.7874e-03 -2.7398e-03 -2.9854e-03
3.3804e+01 -9.1784e-03 -9.3010e-03 -9.0936e-03 -3.8202e-03 -3.7771e-03 -3.9957e-03
3.3929e+01 -8.8171e-03 -8.9234e-03 -8.6892e-03 -4.7850e-03 -4.7489e-03 -4.9357e-03
3.4055e+01 -8.3993e-03 -8.4887e-03 -8.2260e-03 -5.6752e-03 -5.6487e-03 -5.7979e-03
3.4181e+01 -7.9214e-03 -7.9950e-03 -7.7053e-03 -6.4875e-03 -6.4731e-03 -6.5796e-03
3.4306e+01 -7.3750e-03 -7.4361e-03 -7.1231e-03 -7.2199e-03 -7.2201e-03 -7.2808e-03
3.4432e+01 -6.7490e-03 -6.8019e-03 -6.4712e-03 -7.8692e-03 -7.8867e-03 -7.9011e-03
3.4558e+01 -6.0327e-03 -6.0820e-03 -5.7396e-03 -8.4301e-03 -8.4679e-03 -8.4384e-03
3.4683e+01 -5.2191e-03 -5.2684e-03 -4.9208e-03 -8.8957e-03 -8.9562e-03 -8.8877e-03
3.4809e+01 -4.3078e-03 -4.3593e-03 -4.0125e-03 -9.2583e-03 -9.3426e-03 -9.2417e-03
3.4935e+01 -3.3064e-03 -3.3614e-03 -3.0204e-03 -9.5119e-03 -9.6187e-03 -9.4930e-03
3.5060e+01 -2.2305e-03 -2.2897e-03 -1.9580e-03 -9.6532e-03 -9.7796e-03 -9.6355e-03
3.5186e+01 -1.1021e-03 -1.1659e-03 -8.4580e-04 -9.6834e-03 -9.8250e-03 -9.6664e-03
3.5312e+01 5.2480e-05 -1.5321e-05 2.9125e-04 -9.6081e-03 -9.7602e-03 -9.5874e-03
3.5437e+01 1.2067e-03 1.1364e-03 1.4265e-03 -9.4374e-03 -9.5945e-03 -9.4046e-03
3.5563e+01 2.3365e-03 2.2659e-03 2.5347e-03 -9.1838e-03 -9.3400e-03 -9.1285e-03
3.5688e+01 3.4224e-03 3.3536e-03 3.5945e-03 -8.8596e-03 -9.0092e-03 -8.7716e-03
3.5814e+01 4.4499e-03 4.3853e-03 4.5904e-03 -8.4738e-03 -8.6127e-03 -8.3462e-03
3.5940e+01 5.4087e-03 5.3510e-03 5.5120e-03 -8.0308e-03 -8.1570e-03 -7.8608e-03
3.6065e+01 6.2904e-03 6.2435e-03 6.3527e-03 -7.5293e-03 -7.6426e-03 -7.3184e-03
3.6191e+01 7.0872e-03 7.0559e-03 7.1073e-03 -6.9629e-03 -7.0642e-03 -6.7166e-03
3.6317e+01 7.7903e-03 7.7797e-03 7.7703e-03 -6.3224e-03 -6.4128e-03 -6.0485e-03
3.6442e+01 8.3896e-03 8.4038e-03 8.3349e-03 -5.5981e-03 -5.6791e-03 -5.3064e-03
3.6568e+01 8.8741e-03 8.9159e-03 8.7928e-03 -4.7836e-03 -4.8567e-03 -4.4838e-03
3.6694e+01 9.2333e-03 9.3041e-03 9.1352e-03 -3.8779e-03 -3.9450e-03 -3.5791e-03
3.6819e+01 9.4592e-03 9.5592e-03 9.3537e-03 -2.8879e-03 -2.9506e-03 -2.5971e-03
3.6945e+01 9.5489e-03 9.6764e-03 9.4424e-03 -1.8279e-03 -1.8871e-03 -1.5503e-03
3.7071e+01 9.5052e-03 9.6564e-03 9.4001e-03 -7.1819e-04 -7.7427e-04 -4.5796e-04
3.7196e+01 9.3371e-03 9.5061e-03 9.2312e-03 4.1771e-04 3.6432e-04 6.5627e-04
3.7322e+01 9.0587e-03 9.2383e-03 8.9466e-03 1.5561e-03 1.5045e-03 1.7677e-03
3.7448e+01 8.6862e-03 8.8696e-03 8.5616e-03 2.6753e-03 2.6244e-03 2.8535e-03
3.7573e+01 8.2361e-03 8.4171e-03 8.0930e-03 3.7570e-03 3.7064e-03 3.8947e-03
3.7699e+01 7.7220e-03 7.8957e-03 7.5565e-03 4.7861e-03 4.7366e-03 4.8764e-03
3.7825e+01 7.1528e-03 7.3152e-03 6.9638e-03 5.7501e-03 5.7038e-03 5.7868e-03
3.7950e+01 6.5317e-03 6.6797e-03 6.3217e-03 6.6371e-03 6.5971e-03 6.6165e-03
3.8076e+01 5.8567e-03 5.9885e-03 5.6312e-03 7.4344e-03 7.4045e-03 7.3563e-03
3.8202e+01 5.1227e-03 5.2378e-03 4.8890e-03 8.1276e-03 8.1118e-03 7.9968e-03
3.8327e+01 4.3238e-03 4.4227e-03 4.0896e-03 8.7005e-03 8.7035e-03 8.5265e-03
3.8453e+01 3.4573e-03 3.5408e-03 3.2288e-03 9.1366e-03 9.1631e-03 8.9326e-03
3.8579e+01 2.5252e-03 2.5937e-03 2.3066e-03 9.4219e-03 9.4754e-03 9.2023e-03
3.8704e+01 1.5357e-03 1.5899e-03 1.3298e-03 9.5471e-03 9.6291e-03 9.3248e-03
3.8830e+01 5.0244e-04 5.4368e-04 3.1145e-04 9.5093e-03 9.6191e-03 9.2945e-03
3.8956e+01 -5.5698e-04 -5.2614e-04 -7.3083e-04 9.3132e-03 9.4484e-03 9.1122e-03
3.9081e+01 -1.6231e-03 -1.5995e-03 -1.7769e-03 8.9709e-03 9.1279e-03 8.7859e-03
3.9207e+01 -2.6771e-03 -2.6577e-03 -2.8067e-03 8.5000e-03 8.6744e-03 8.3298e-03
3.9333e+01 -3.7023e-03 -3.6846e-03 -3.8021e-03 7.9215e-03 8.1083e-03 7.7628e-03
3.9458e+01 -4.6852e-03 -4.6672e-03 -4.7478e-03 7.2569e-03 7.4503e-03 7.1061e-03
3.9584e+01 -5.6143e-03 -5.5947e-03 -5.6319e-03 6.5251e-03 6.7194e-03 6.3800e-03
3.9710e+01 -6.4783e-03 -6.4569e-03 -6.4447e-03 5.7405e-03 5.9310e-03 5.6014e-03
3.9835e+01 -7.2646e-03 -7.2431e-03 -7.1769e-03 4.9124e-03 5.0955e-03 4.7817e-03
3.9961e+01 -7.9574e-03 -7.9395e-03 -7.8172e-03 4.0462e-03 4.2184e-03 3.9267e-03
4.0087e+01 -8.5383e-03 -8.5289e-03 -8.3519e-03 3.1450e-03 3.3029e-03 3.0387e-03
4.0212e+01 -8.9871e-03 -8.9915e-03 -8.7647e-03 2.2116e-03 2.3515e-03 2.1190e-03
4.0338e+01 -9.2841e-03 -9.3070e-03 -9.0387e-03 1.2510e-03 1.3697e-03 1.1707e-03
4.0464e+01 -9.4130e-03 -9.4582e-03 -9.1585e-03 2.7149e-04 3.6692e-04 2.0046e-04
4.0589e+01 -9.3633e-03 -9.4337e-03 -9.1127e-03 -7.1491e-04 -6.4368e-04 -7.8072e-04
4.0715e+01 -9.1328e-03 -9.2303e-03 -8.8962e-03 -1.6932e-03 -1.6461e-03 -1.7580e-03
4.0841e+01 -8.7279e-03 -8.8527e-03 -8.5111e-03 -2.6474e-03 -2.6237e-03 -2.7141e-03
4.0966e+01 -8.1632e-03 -8.3135e-03 -7.9680e-03 -3.5630e-03 -3.5605e-03 -3.6314e-03
4.1092e+01 -7.4591e-03 -7.6318e-03 -7.2849e-03 -4.4286e-03 -4.4438e-03 -4.4948e-03
4.1218e+01 -6.6391e-03 -6.8304e-03 -6.4847e-03 -5.2362e-03 -5.2648e-03 -5.2931e-03
4.1343e+01 -5.7272e-03 -5.9331e-03 -5.5923e-03 -5.9804e-03 -6.0180e-03 -6.0191e-03
4.1469e+01 -4.7458e-03 -4.9621e-03 -4.6313e-03 -6.6566e-03 -6.7004e-03 -6.6683e-03
4.1595e+01 -3.7147e-03 -3.9360e-03 -3.6223e-03 -7.2592e-03 -7.3077e-03 -7.2361e-03
4.1720e+01 -2.6504e-03 -2.8705e-03 -2.5825e-03 -7.7792e-03 -7.8320e-03 -7.7161e-03
4.1846e+01 -1.5674e-03 -1.7795e-03 -1.5257e-03 -8.2035e-03 -8.2609e-03 -8.0987e-03
4.1972e+01 -4.7943e-04 -6.7672e-04 -4.6372e-04 -8.5152e-03 -8.5782e-03 -8.3712e-03
4.2097e+01 5.9892e-04 4.2309e-04 5.9173e-04 -8.6950e-03 -8.7657e-03 -8.5184e-03
4.2223e+01 1.6511e-03 1.5033e-03 1.6274e-03 -8.7250e-03 -8.8055e-03 -8.5243e-03
4.2349e+01 2.6588e-03 2.5450e-03 2.6274e-03 -8.5911e-03 -8.6834e-03 -8.3753e-03
4.2474e+01 3.6031e-03 3.5281e-03 3.5727e-03 -8.2863e-03 -8.3913e-03 -8.0628e-03
4.2600e+01 4.4662e-03 4.4324e-03 4.4439e-03 -7.8116e-03 -7.9291e-03 -7.5858e-03
4.2726e+01 5.2339e-03 5.2409e-03 5.2233e-03 -7.1757e-03 -7.3052e-03 -6.9517e-03
4.2851e+01 5.8966e-03 5.9419e-03 5.8977e-03 -6.3942e-03 -6.5353e-03 -6.1749e-03
4.2977e+01 6.4503e-03 6.5300e-03 6.4595e-03 -5.4872e-03 -5.6392e-03 -5.2753e-03
4.3103e+01 6.8963e-03 7.0057e-03 6.9071e-03 -4.4771e-03 -4.6388e-03 -4.2764e-03
4.3228e+01 7.2395e-03 7.3729e-03 7.2431e-03 -3.3864e-03 -3.5558e-03 -3.2027e-03
4.3354e+01 7.4856e-03 7.6367e-03 7.4732e-03 -2.2370e-03 -2.4113e-03 -2.0780e-03
4.3480e+01 7.6381e-03 7.8011e-03 7.6027e-03 -1.0495e-03 -1.2256e-03 -9.2456e-04
4.3605e+01 7.6969e-03 7.8668e-03 7.6347e-03 1.5531e-04 -1.8600e-05 2.3792e-04
4.3731e+01 7.6574e-03 7.8301e-03 7.5677e-03 1.3557e-03 1.1891e-03 1.3907e-03
4.3857e+01 7.5120e-03 7.6839e-03 7.3965e-03 2.5279e-03 2.3751e-03 2.5145e-03
4.3982e+01 7.2519e-03 7.4192e-03 7.1137e-03 3.6459e-03 3.5141e-03 3.5880e-03
4.4108e+01 6.8698e-03 7.0288e-03 6.7127e-03 4.6826e-03 4.5785e-03 4.5878e-03
4.4234e+01 6.3627e-03 6.5100e-03 6.1903e-03 5.6109e-03 5.5399e-03 5.4893e-03
4.4359e+01 5.7330e-03 5.8667e-03 5.5485e-03 6.4059e-03 6.3720e-03 6.2684e-03
4.4485e+01 4.9895e-03 5.1083e-03 4.7949e-03 7.0477e-03 7.0534e-03 6.9041e-03
4.4611e+01 4.1459e-03 4.2494e-03 3.9429e-03 7.5232e-03 7.5695e-03 7.3805e-03
4.4736e+01 3.2188e-03 3.3075e-03 3.0099e-03 7.8275e-03 7.9131e-03 7.6891e-03
4.4862e+01 2.2256e-03 2.3011e-03 2.0158e-03 7.9635e-03 8.0853e-03 7.8296e-03
4.4988e+01 1.1832e-03 1.2479e-03 9.8058e-04 7.9402e-03 8.0937e-03 7.8100e-03
4.5113e+01 1.0703e-04 1.6409e-04 -7.7578e-05 7.7704e-03 7.9508e-03 7.6431e-03
4.5239e+01 -9.8763e-04 -9.3562e-04 -1.1422e-03 7.4684e-03 7.6706e-03 7.3445e-03
4.5365e+01 -2.0847e-03 -2.0365e-03 -2.1977e-03 7.0476e-03 7.2663e-03 6.9288e-03
4.5490e+01 -3.1659e-03 -3.1216e-03 -3.2278e-03 6.5193e-03 6.7484e-03 6.4083e-03
4.5616e+01 -4.2092e-03 -4.1697e-03 -4.2142e-03 5.8929e-03 6.1256e-03 5.7929e-03
4.5742e+01 -5.1888e-03 -5.1560e-03 -5.1361e-03 5.1768e-03 5.4058e-03 5.0904e-03
4.5867e+01 -6.0761e-03 -6.0525e-03 -5.9700e-03 4.3800e-03 4.5985e-03 4.3084e-03
4.5993e+01 -6.8416e-03 -6.8303e-03 -6.6906e-03 3.5148e-03 3.7158e-03 3.4564e-03
4.6119e+01 -7.4577e-03 -7.4621e-03 -7.2724e-03 2.5968e-03 2.7737e-03 2.5473e-03
4.6244e+01 -7.9020e-03 -7.9247e-03 -7.6923e-03 1.6451e-03 1.7920e-03 1.5984e-03
4.6370e+01 -8.1589e-03 -8.2012e-03 -7.9329e-03 6.8065e-04 7.9328e-04 6.3089e-04
4.6496e+01 -8.2208e-03 -8.2835e-03 -7.9849e-03 -2.7606e-04 -1.9935e-04 -3.3317e-04
4.6621e+01 -8.0882e-03 -8.1718e-03 -7.8471e-03 -1.2068e-03 -1.1656e-03 -1.2731e-03
4.6747e+01 -7.7683e-03 -7.8732e-03 -7.5263e-03 -2.0975e-03 -2.0896e-03 -2.1718e-03
4.6873e+01 -7.2739e-03 -7.3999e-03 -7.0355e-03 -2.9383e-03 -2.9609e-03 -3.0162e-03
4.6998e+01 -6.6209e-03 -6.7670e-03 -6.3922e-03 -3.7233e-03 -3.7726e-03 -3.7975e-03
4.7124e+01 -5.8269e-03 -5.9912e-03 -5.6158e-03 -4.4479e-03 -4.5194e-03 -4.5095e-03
4.7250e+01 -4.9104e-03 -5.0901e-03 -4.7264e-03 -5.1066e-03 -5.1956e-03 -5.1472e-03
4.7375e+01 -3.8908e-03 -4.0826e-03 -3.7433e-03 -5.6907e-03 -5.7932e-03 -5.7042e-03
4.7501e+01 -2.7897e-03 -2.9885e-03 -2.6855e-03 -6.1882e-03 -6.3006e-03 -6.1714e-03
4.7627e+01 -1.6315e-03 -1.8304e-03 -1.5733e-03 -6.5838e-03 -6.7030e-03 -6.5361e-03
4.7752e+01 -4.4386e-04 -6.3495e-04 -4.3003e-04 -6.8611e-03 -6.9835e-03 -6.7837e-03
4.7878e+01 7.4233e-04 5.6711e-04 7.1706e-04 -7.0048e-03 -7.1267e-03 -6.8999e-03
4.8004e+01 1.8939e-03 1.7420e-03 1.8376e-03 -7.0035e-03 -7.1212e-03 -6.8732e-03
4.8129e+01 2.9776e-03 2.8551e-03 2.8995e-03 -6.8510e-03 -6.9615e-03 -6.6967e-03
4.8255e+01 3.9626e-03 3.8747e-03 3.8716e-03 -6.5476e-03 -6.6488e-03 -6.3695e-03
4.8381e+01 4.8235e-03 4.7736e-03 4.7262e-03 -6.0991e-03 -6.1896e-03 -5.8968e-03
4.8506e+01 5.5419e-03 5.5317e-03 5.4419e-03 -5.5154e-03 -5.5945e-03 -5.2893e-03
4.8632e+01 6.1073e-03 6.1362e-03 6.0052e-03 -4.8085e-03 -4.8769e-03 -4.5622e-03
4.8758e+01 6.5159e-03 6.5823e-03 6.4111e-03 -3.9915e-03 -4.0512e-03 -3.7324e-03
4.8883e+01 6.7692e-03 6.8706e-03 6.6611e-03 -3.0781e-03 -3.1316e-03 -2.8172e-03
4.9009e+01 6.8718e-03 7.0051e-03 6.7606e-03 -2.0825e-03 -2.1326e-03 -1.8337e-03
4.9135e+01 6.8291e-03 6.9904e-03 6.7162e-03 -1.0213e-03 -1.0695e-03 -7.9911e-04
4.9260e+01 6.6462e-03 6.8305e-03 6.5343e-03 8.6027e-05 3.8969e-05 2.6789e-04
4.9386e+01 6.3281e-03 6.5289e-03 6.2204e-03 1.2156e-03 1.1696e-03 1.3463e-03
4.9512e+01 5.8804e-03 6.0905e-03 5.7803e-03 2.3388e-03 2.2943e-03 2.4118e-03
4.9637e+01 5.3114e-03 5.5231e-03 5.2209e-03 3.4232e-03 3.3816e-03 3.4371e-03
4.9763e+01 4.6334e-03 4.8387e-03 4.5524e-03 4.4343e-03 4.3975e-03 4.3917e-03
4.9888e+01 3.8638e-03 4.0545e-03 3.7895e-03 5.3384e-03 5.3084e-03 5.2438e-03
5.0014e+01 3.0243e-03 3.1928e-03 2.9524e-03 6.1051e-03 6.0834e-03 5.9632e-03
5.0140e+01 2.1389e-03 2.2794e-03 2.0651e-03 6.7095e-03 6.6972e-03 6.5246e-03
5.0265e+01 1.2319e-03 1.3408e-03 1.1533e-03 7.1335e-03 7.1315e-03 6.9093e-03
5.0391e+01 3.2559e-04 4.0134e-04 2.4117e-04 7.3664e-03 7.3762e-03 7.1069e-03
5.0517e+01 -5.6179e-04 -5.1922e-04 -6.5026e-04 7.4041e-03 7.4278e-03 7.1147e-03
5.0642e+01 -1.4164e-03 -1.4059e-03 -1.5042e-03 7.2484e-03 7.2879e-03 6.9364e-03
5.0768e+01 -2.2282e-03 -2.2473e-03 -2.3081e-03 6.9050e-03 6.9621e-03 6.5811e-03
5.0894e+01 -2.9886e-03 -3.0341e-03 -3.0525e-03 6.3828e-03 6.4588e-03 6.0610e-03
5.1019e+01 -3.6884e-03 -3.7567e-03 -3.7294e-03 5.6936e-03 5.7894e-03 5.3903e-03
5.1145e+01 -4.3167e-03 -4.4042e-03 -4.3304e-03 4.8526e-03 4.9680e-03 4.5838e-03
5.1271e+01 -4.8601e-03 -4.9631e-03 -4.8447e-03 3.8794e-03 4.0123e-03 3.6584e-03
5.1396e+01 -5.3033e-03 -5.4178e-03 -5.2596e-03 2.7986e-03 2.9450e-03 2.6348e-03
5.1522e+01 -5.6315e-03 -5.7527e-03 -5.5616e-03 1.6403e-03 1.7949e-03 1.5381e-03
5.1648e+01 -5.8319e-03 -5.9544e-03 -5.7384e-03 4.3968e-04 5.9666e-04 3.9916e-04
5.1773e+01 -5.8963e-03 -6.0151e-03 -5.7815e-03 -7.6436e-04 -6.1088e-04 -7.4689e-04
5.1899e+01 -5.8219e-03 -5.9324e-03 -5.6866e-03 -1.9319e-03 -1.7878e-03 -1.8625e-03
5.2025e+01 -5.6114e-03 -5.7099e-03 -5.4550e-03 -3.0247e-03 -2.8957e-03 -2.9104e-03
5.2150e+01 -5.2717e-03 -5.3553e-03 -5.0933e-03 -4.0096e-03 -3.9004e-03 -3.8562e-03
5.2276e+01 -4.8121e-03 -4.8794e-03 -4.6124e-03 -4.8593e-03 -4.7740e-03 -4.6720e-03
5.2402e+01 -4.2429e-03 -4.2941e-03 -4.0255e-03 -5.5541e-03 -5.4958e-03 -5.3380e-03
5.2527e+01 -3.5744e-03 -3.6111e-03 -3.3465e-03 -6.0807e-03 -6.0524e-03 -5.8420e-03
5.2653e+01 -2.8171e-03 -2.8415e-03 -2.5889e-03 -6.4315e-03 -6.4358e-03 -6.1779e-03
5.2779e+01 -1.9822e-03 -1.9964e-03 -1.7657e-03 -6.6025e-03 -6.6416e-03 -6.3440e-03
5.2904e+01 -1.0834e-03 -1.0891e-03 -8.9090e-04 -6.5929e-03 -6.6671e-03 -6.3405e-03
5.3030e+01 -1.3820e-04 -1.3706e-04 1.9413e-05 -6.4038e-03 -6.5120e-03 -6.1697e-03
5.3156e+01 8.3130e-04 8.3782e-04 9.4643e-04 -6.0398e-03 -6.1790e-03 -5.8353e-03
5.3281e+01 1.7984e-03 1.8093e-03 1.8677e-03 -5.5096e-03 -5.6753e-03 -5.3440e-03
5.3407e+01 2.7336e-03 2.7480e-03 2.7572e-03 -4.8283e-03 -5.0139e-03 -4.7065e-03
5.3533e+01 3.6062e-03 3.6233e-03 3.5863e-03 -4.0172e-03 -4.2148e-03 -3.9402e-03
5.3658e+01 4.3872e-03 4.4055e-03 4.3260e-03 -3.1043e-03 -3.3050e-03 -3.0691e-03
5.3784e+01 5.0509e-03 5.0687e-03 4.9501e-03 -2.1221e-03 -2.3175e-03 -2.1234e-03
5.3910e+01 5.5765e-03 5.5923e-03 5.4367e-03 -1.1056e-03 -1.2881e-03 -1.1370e-03
5.4035e+01 5.9489e-03 5.9618e-03 5.7701e-03 -8.8826e-05 -2.5191e-04 -1.4408e-04
5.4161e+01 6.1577e-03 6.1681e-03 5.9408e-03 8.9725e-04 7.5925e-04 8.2364e-04
5.4287e+01 6.1971e-03 6.2058e-03 5.9448e-03 1.8268e-03 1.7186e-03 1.7386e-03
5.4412e+01 6.0644e-03 6.0730e-03 5.7832e-03 2.6791e-03 2.6040e-03 2.5786e-03
5.4538e+01 5.7600e-03 5.7705e-03 5.4604e-03 3.4373e-03 3.3977e-03 3.3266e-03
5.4664e+01 5.2875e-03 5.3024e-03 4.9836e-03 4.0874e-03 4.0847e-03 3.9693e-03
5.4789e+01 4.6546e-03 4.6757e-03 4.3615e-03 4.6164e-03 4.6513e-03 4.4954e-03
5.4915e+01 3.8740e-03 3.9025e-03 3.6062e-03 5.0122e-03 5.0839e-03 4.8936e-03
5.5041e+01 2.9648e-03 3.0005e-03 2.7340e-03 5.2639e-03 5.3696e-03 5.1534e-03
5.5166e+01 1.9524e-03 1.9945e-03 1.7669e-03 5.3628e-03 5.4978e-03 5.2657e-03
5.5292e+01 8.6832e-04 9.1598e-04 7.3283e-04 5.3050e-03 5.4631e-03 5.2252e-03
5.5418e+01 -2.5101e-04 -1.9878e-04 -3.3505e-04 5.0932e-03 5.2668e-03 5.0320e-03
5.5543e+01 -1.3669e-03 -1.3113e-03 -1.3997e-03 4.7369e-03 4.9179e-03 4.6926e-03
5.5669e+01 -2.4408e-03 -2.3829e-03 -2.4226e-03 4.2522e-03 4.4324e-03 4.2204e-03
5.5795e+01 -3.4366e-03 -3.3772e-03 -3.3666e-03 3.6602e-03 3.8316e-03 3.6352e-03
5.5920e+01 -4.3222e-03 -4.2622e-03 -4.1992e-03 2.9839e-03 3.1400e-03 2.9607e-03
5.6046e+01 -5.0706e-03 -5.0115e-03 -4.8943e-03 2.2466e-03 2.3823e-03 2.2218e-03
5.6172e+01 -5.6598e-03 -5.6042e-03 -5.4324e-03 1.4698e-03 1.5813e-03 1.4423e-03
5.6297e+01 -6.0729e-03 -6.0240e-03 -5.8000e-03 6.7271e-04 7.5725e-04 6.4360e-04
5.6423e+01 -6.2971e-03 -6.2585e-03 -5.9882e-03 -1.2738e-04 -7.1933e-05 -1.5512e-04
5.6549e+01 -6.3235e-03 -6.2986e-03 -5.9922e-03 -9.1342e-04 -8.8837e-04 -9.3615e-04
5.6674e+01 -6.1478e-03 -6.1396e-03 -5.8105e-03 -1.6674e-03 -1.6729e-03 -1.6821e-03
5.6800e+01 -5.7715e-03 -5.7819e-03 -5.4449e-03 -2.3695e-03 -2.4051e-03 -2.3753e-03
5.6926e+01 -5.2025e-03 -5.2325e-03 -4.9020e-03 -2.9990e-03 -3.0630e-03 -2.9968e-03
5.7051e+01 -4.4570e-03 -4.5060e-03 -4.1942e-03 -3.5352e-03 -3.6248e-03 -3.5273e-03
5.7177e+01 -3.5588e-03 -3.6250e-03 -3.3421e-03 -3.9599e-03 -4.0707e-03 -3.9482e-03
5.7303e+01 -2.5396e-03 -2.6208e-03 -2.3741e-03 -4.2593e-03 -4.3855e-03 -4.2445e-03
5.7428e+01 -1.4370e-03 -1.5307e-03 -1.3257e-03 -4.4258e-03 -4.5608e-03 -4.4069e-03
5.7554e+01 -2.9204e-04 -3.9577e-04 -2.3675e-04 -4.4578e-03 -4.5951e-03 -4.4321e-03
5.7680e+01 8.5376e-04 7.4279e-04 8.5140e-04 -4.3598e-03 -4.4933e-03 -4.3229e-03
5.7805e+01 1.9606e-03 1.8456e-03 1.8990e-03 -4.1398e-03 -4.2641e-03 -4.0873e-03
5.7931e+01 2.9920e-03 2.8767e-03 2.8703e-03 -3.8079e-03 -3.9187e-03 -3.7373e-03
5.8057e+01 3.9159e-03 3.8043e-03 3.7350e-03 -3.3752e-03 -3.4691e-03 -3.2867e-03
5.8182e+01 4.7042e-03 4.6010e-03 4.4688e-03 -2.8525e-03 -2.9275e-03 -2.7499e-03
5.8308e+01 5.3328e-03 5.2434e-03 5.0518e-03 -2.2518e-03 -2.3063e-03 -2.1409e-03
5.8434e+01 5.7814e-03 5.7112e-03 5.4676e-03 -1.5864e-03 -1.6191e-03 -1.4740e-03
5.8559e+01 6.0335e-03 5.9866e-03 5.7022e-03 -8.7299e-04 -8.8277e-04 -7.6555e-04
5.8685e+01 6.0775e-03 6.0569e-03 5.7454e-03 -1.3171e-04 -1.1812e-04 -3.4066e-05
5.8811e+01 5.9084e-03 5.9155e-03 5.5913e-03 6.1360e-04 6.5011e-04 6.9906e-04
5.8936e+01 5.5294e-03 5.5643e-03 5.2409e-03 1.3370e-03 1.3949e-03 1.4101e-03
5.9062e+01 4.9531e-03 5.0140e-03 4.7030e-03 2.0127e-03 2.0893e-03 2.0740e-03
5.9188e+01 4.2011e-03 4.2853e-03 3.9959e-03 2.6168e-03 2.7084e-03 2.6665e-03
5.9313e+01 3.3035e-03 3.4074e-03 3.1473e-03 3.1298e-03 3.2314e-03 3.1661e-03
5.9439e+01 2.2964e-03 2.4162e-03 2.1922e-03 3.5369e-03 3.6430e-03 3.5561e-03
5.9565e+01 1.2192e-03 1.3512e-03 1.1696e-03 3.8285e-03 3.9337e-03 3.8256e-03
5.9690e+01 1.1228e-04 2.5230e-04 1.1954e-04 3.9991e-03 4.0987e-03 3.9692e-03
5.9816e+01 -9.8568e-04 -8.4238e-04 -9.2003e-04 4.0460e-03 4.1363e-03 3.9856e-03
5.9942e+01 -2.0382e-03 -1.8969e-03 -1.9140e-03 3.9684e-03 4.0463e-03 3.8771e-03
6.0067e+01 -3.0116e-03 -2.8779e-03 -2.8313e-03 3.7673e-03 3.8305e-03 3.6482e-03
6.0193e+01 -3.8743e-03 -3.7541e-03 -3.6444e-03 3.4461e-03 3.4927e-03 3.3057e-03
6.0319e+01 -4.5975e-03 -4.4965e-03 -4.3282e-03 3.0114e-03 3.0402e-03 2.8578e-03
6.0444e+01 -5.1550e-03 -5.0782e-03 -4.8596e-03 2.4745e-03 2.4843e-03 2.3159e-03
6.0570e+01 -5.5242e-03 -5.4754e-03 -5.2173e-03 1.8520e-03 1.8418e-03 1.6951e-03
6.0696e+01 -5.6887e-03 -5.6696e-03 -5.3846e-03 1.1657e-03 1.1352e-03 1.0150e-03
6.0821e+01 -5.6396e-03 -5.6505e-03 -5.3511e-03 4.4147e-04 3.9143e-04 2.9964e-04
6.0947e+01 -5.3779e-03 -5.4173e-03 -5.1152e-03 -2.9271e-04 -3.5998e-04 -4.2382e-04
6.1073e+01 -4.9144e-03 -4.9801e-03 -4.6851e-03 -1.0091e-03 -1.0901e-03 -1.1274e-03
6.1198e+01 -4.2696e-03 -4.3586e-03 -4.0791e-03 -1.6819e-03 -1.7725e-03 -1.7838e-03
6.1324e+01 -3.4719e-03 -3.5805e-03 -3.3245e-03 -2.2889e-03 -2.3841e-03 -2.3687e-03
6.1450e+01 -2.5547e-03 -2.6792e-03 -2.4549e-03 -2.8114e-03 -2.9060e-03 -2.8620e-03
6.1575e+01 -1.5545e-03 -1.6911e-03 -1.5068e-03 -3.2344e-03 -3.3236e-03 -3.2490e-03
6.1701e+01 -5.0822e-04 -6.5264e-04 -5.1677e-04 -3.5453e-03 -3.6256e-03 -3.5194e-03
6.1827e+01 5.4756e-04 4.0033e-04 4.8026e-04 -3.7342e-03 -3.8029e-03 -3.6666e-03
6.1952e+01 1.5771e-03 1.4327e-03 1.4511e-03 -3.7933e-03 -3.8481e-03 -3.6867e-03
6.2078e+01 2.5452e-03 2.4097e-03 2.3640e-03 -3.7178e-03 -3.7571e-03 -3.5787e-03
6.2204e+01 3.4175e-03 3.2966e-03 3.1887e-03 -3.5077e-03 -3.5299e-03 -3.3448e-03
6.2329e+01 4.1608e-03 4.0598e-03 3.8954e-03 -3.1682e-03 -3.1723e-03 -2.9909e-03
6.2455e+01 4.7446e-03 4.6679e-03 4.4560e-03 -2.7112e-03 -2.6964e-03 -2.5275e-03
6.2581e+01 5.1436e-03 5.0938e-03 4.8454e-03 -2.1548e-03 -2.1208e-03 -1.9705e-03
6.2706e+01 5.3396e-03 5.3179e-03 5.0442e-03 -1.5222e-03 -1.4695e-03 -1.3416e-03
6.2832e+01 5.3236e-03 5.3298e-03 5.0419e-03 -8.4046e-04 -7.7099e-04 -6.6674e-04


==> 1DSWE_Ham.txt <==
t H Hs Hd eHs eHd dH dHs dHd
0.0000e+00 3.0356e+01 3.0313e+01 3.0355e+01 5.1085e-02 3.0879e-04 0.0000e+00 0.0000e+00 0.0000e+00
1.0000e-02 3.0356e+01 3.0313e+01 3.0356e+01 5.1079e-02 2.9649e-04 1.0658e-14 6.1178e-06 6.0528e-04
2.0000e-02 3.0356e+01 3.0313e+01 3.0356e+01 5.1061e-02 2.6022e-04 2.8422e-14 2.4481e-05 5.6901e-04
3.0000e-02 3.0356e+01 3.0313e+01 3.0356e+01 5.1030e-02 2.1163e-04 6.0396e-14 5.5119e-05 5.2042e-04
4.0000e-02 3.0356e+01 3.0313e+01 3.0356e+01 5.0987e-02 2.2327e-04 9.9476e-14 9.8080e-05 5.3206e-04
5.0000e-02 3.0356e+01 3.0313e+01 3.0356e+01 5.0932e-02 2.0316e-04 1.4921e-13 1.5343e-04 5.1195e-04
6.0000e-02 3.0356e+01 3.0313e+01 3.0356e+01 5.0864e-02 2.2344e-04 2.2382e-13 2.2127e-04 5.3223e-04
7.0000e-02 3.0356e+01 3.0313e+01 3.0356e+01 5.0783e-02 2.2659e-04 3.0198e-13 3.0170e-04 5.3539e-04
8.0000e-02 3.0356e+01 3.0313e+01 3.0356e+01 5.0690e-02 2.2092e-04 4.0501e-13 3.9487e-04 5.2972e-04
9.0000e-02 3.0356e+01 3.0313e+01 3.0356e+01 5.0584e-02 2.2442e-04 5.2580e-13 5.0091e-04 5.3322e-04
1.0000e-01 3.0356e+01 3.0313e+01 3.0356e+01 5.0465e-02 2.1784e-04 6.6436e-13 6.2002e-04 5.2663e-04
1.1000e-01 3.0356e+01 3.0313e+01 3.0356e+01 5.0333e-02 2.2033e-04 8.2423e-13 7.5241e-04 5.2913e-04
1.2000e-01 3.0356e+01 3.0313e+01 3.0356e+01 5.0187e-02 2.1728e-04 1.0054e-12 8.9829e-04 5.2608e-04
1.3000e-01 3.0356e+01 3.0314e+01 3.0356e+01 5.0027e-02 2.1327e-04 1.2257e-12 1.0579e-03 5.2207e-04
1.4000e-01 3.0356e+01 3.0314e+01 3.0356e+01 4.9853e-02 2.1460e-04 1.4637e-12 1.2316e-03 5.2339e-04
1.5000e-01 3.0356e+01 3.0314e+01 3.0356e+01 4.9665e-02 2.0789e-04 1.7337e-12 1.4196e-03 5.1669e-04
1.6000e-01 3.0356e+01 3.0314e+01 3.0356e+01 4.9463e-02 2.0873e-04 2.0428e-12 1.6222e-03 5.1753e-04
1.7000e-01 3.0356e+01 3.0314e+01 3.0356e+01 4.9245e-02 2.0697e-04 2.3768e-12 1.8397e-03 5.1577e-04
1.8000e-01 3.0356e+01 3.0315e+01 3.0356e+01 4.9013e-02 2.0569e-04 2.7462e-12 2.0724e-03 5.1449e-04
1.9000e-01 3.0356e+01 3.0315e+01 3.0356e+01 4.8764e-02 2.0044e-04 3.1690e-12 2.3206e-03 5.0924e-04
2.0000e-01 3.0356e+01 3.0315e+01 3.0356e+01 4.8501e-02 1.9752e-04 3.6238e-12 2.5843e-03 5.0632e-04
2.1000e-01 3.0356e+01 3.0315e+01 3.0356e+01 4.8221e-02 1.9346e-04 4.1211e-12 2.8637e-03 5.0226e-04
2.2000e-01 3.0356e+01 3.0316e+01 3.0356e+01 4.7927e-02 1.9087e-04 4.6683e-12 3.1583e-03 4.9967e-04
2.3000e-01 3.0356e+01 3.0316e+01 3.0356e+01 4.7617e-02 1.8891e-04 5.2687e-12 3.4677e-03 4.9771e-04
2.4000e-01 3.0356e+01 3.0316e+01 3.0356e+01 4.7294e-02 1.8509e-04 5.9153e-12 3.7907e-03 4.9389e-04
2.5000e-01 3.0356e+01 3.0317e+01 3.0356e+01 4.6960e-02 1.8015e-04 6.6152e-12 4.1254e-03 4.8895e-04
2.6000e-01 3.0356e+01 3.0317e+01 3.0356e+01 4.6616e-02 1.8314e-04 7.3683e-12 4.4688e-03 4.9194e-04
2.7000e-01 3.0356e+01 3.0317e+01 3.0356e+01 4.6268e-02 1.7645e-04 8.1712e-12 4.8169e-03 4.8524e-04
2.8000e-01 3.0356e+01 3.0318e+01 3.0356e+01 4.5921e-02 1.7723e-04 9.0346e-12 5.1641e-03 4.8602e-04
2.9000e-01 3.0356e+01 3.0318e+01 3.0356e+01 4.5581e-02 1.7604e-04 9.9512e-12 5.5045e-03 4.8483e-04
3.0000e-01 3.0356e+01 3.0318e+01 3.0356e+01 4.5252e-02 1.7334e-04 1.0935e-11 5.8331e-03 4.8214e-04
3.1000e-01 3.0356e+01 3.0319e+01 3.0356e+01 4.4936e-02 1.6596e-04 1.1980e-11 6.1494e-03 4.7476e-04
3.2000e-01 3.0356e+01 3.0319e+01 3.0356e+01 4.4622e-02 1.5678e-04 1.3078e-11 6.4626e-03 4.6558e-04
3.3000e-01 3.0356e+01 3.0319e+01 3.0356e+01 4.4288e-02 1.4559e-04 1.4232e-11 6.7971e-03 4.5439e-04
3.4000e-01 3.0356e+01 3.0319e+01 3.0356e+01 4.3890e-02 1.3213e-04 1.5458e-11 7.1952e-03 4.4093e-04
3.5000e-01 3.0356e+01 3.0319e+01 3.0356e+01 4.3371e-02 1.2530e-04 1.6733e-11 7.7136e-03 4.3409e-04
3.6000e-01 3.0356e+01 3.0320e+01 3.0356e+01 4.2670e-02 1.2058e-04 1.8080e-11 8.4152e-03 4.2938e-04
3.7000e-01 3.0356e+01 3.0320e+01 3.0356e+01 4.1725e-02 1.1889e-04 1.9476e-11 9.3604e-03 4.2768e-04
3.8000e-01 3.0356e+01 3.0321e+01 3.0356e+01 4.0484e-02 1.2161e-04 2.0936e-11 1.0601e-02 4.3040e-04
3.9000e-01 3.0356e+01 3.0322e+01 3.0356e+01 3.8907e-02 1.2709e-04 2.2450e-11 1.2178e-02 4.3589e-04
4.0000e-01 3.0356e+01 3.0323e+01 3.0356e+01 3.6974e-02 1.3427e-04 2.4027e-11 1.4111e-02 4.4306e-04
4.1000e-01 3.0356e+01 3.0325e+01 3.0356e+01 3.4706e-02 1.5100e-04 2.5654e-11 1.6379e-02 4.5979e-04
4.2000e-01 3.0356e+01 3.0326e+01 3.0356e+01 3.2226e-02 1.8527e-04 2.7338e-11 1.8859e-02 4.9406e-04
4.3000e-01 3.0356e+01 3.0328e+01 3.0356e+01 2.9872e-02 2.4824e-04 2.9075e-11 2.1213e-02 5.5704e-04
4.4000e-01 3.0356e+01 3.0329e+01 3.0356e+01 2.8360e-02 3.2276e-04 3.0866e-11 2.2725e-02 6.3155e-04
4.5000e-01 3.0356e+01 3.0329e+01 3.0356e+01 2.8858e-02 3.9595e-04 3.2703e-11 2.2227e-02 7.0474e-04
4.6000e-01 3.0356e+01 3.0327e+01 3.0356e+01 3.2547e-02 4.5872e-04 3.4586e-11 1.8538e-02 7.6752e-04
4.7000e-01 3.0356e+01 3.0323e+01 3.0356e+01 3.9446e-02 5.1079e-04 3.6515e-11 1.1639e-02 8.1958e-04
4.8000e-01 3.0356e+01 3.0317e+01 3.0356e+01 4.7751e-02 5.7121e-04 3.8487e-11 5.4274e-03 8.8001e-04
4.9000e-01 3.0356e+01 3.0312e+01 3.0356e+01 5.5142e-02 6.4769e-04 4.0501e-11 4.5218e-03 9.5648e-04
5.0000e-01 3.0356e+01 3.0309e+01 3.0356e+01 6.0426e-02 1.1992e-04 4.2547e-11 9.3406e-03 3.5885e-04
5.1000e-01 3.0356e+01 3.0307e+01 3.0356e+01 6.3620e-02 1.5522e-04 4.4636e-11 1.2535e-02 3.9964e-04
5.2000e-01 3.0356e+01 3.0306e+01 3.0356e+01 6.5233e-02 2.0570e-04 4.6761e-11 1.4148e-02 4.6566e-04
5.3000e-01 3.0356e+01 3.0306e+01 3.0356e+01 6.5775e-02 2.6235e-04 4.8903e-11 1.4690e-02 5.4376e-04
5.4000e-01 3.0356e+01 3.0306e+01 3.0356e+01 6.5612e-02 1.2962e-04 5.1084e-11 1.4527e-02 3.8821e-04
5.5000e-01 3.0356e+01 3.0306e+01 3.0356e+01 6.4979e-02 1.9148e-04 5.3287e-11 1.3894e-02 5.0028e-04
5.6000e-01 3.0356e+01 3.0307e+01 3.0356e+01 6.4013e-02 2.2896e-04 5.5511e-11 1.2928e-02 5.3775e-04
5.7000e-01 3.0356e+01 3.0308e+01 3.0356e+01 6.2796e-02 2.4889e-04 5.7756e-11 1.1711e-02 5.5769e-04
5.8000e-01 3.0356e+01 3.0309e+01 3.0356e+01 6.1375e-02 2.8099e-04 6.0020e-11 1.0290e-02 5.8978e-04
5.9000e-01 3.0356e+01 3.0311e+01 3.0356e+01 5.9780e-02 3.2775e-04 6.2290e-11 8.6950e-03 6.3654e-04
6.0000e-01 3.0356e+01 3.0312e+01 3.0356e+01 5.8034e-02 3.8298e-04 6.4578e-11 6.9490e-03 6.9177e-04
6.1000e-01 3.0356e+01 3.0314e+01 3.0356e+01 5.6160e-02 4.4416e-04 6.6883e-11 6.6156e-03 7.5296e-04
6.2000e-01 3.0356e+01 3.0316e+01 3.0356e+01 5.4184e-02 4.6906e-04 6.9178e-11 6.9629e-03 7.7786e-04
6.3000e-01 3.0356e+01 3.0318e+01 3.0356e+01 5.2136e-02 4.8505e-04 7.1488e-11 8.7407e-03 7.9384e-04
6.4000e-01 3.0356e+01 3.0320e+01 3.0356e+01 5.0049e-02 5.0305e-04 7.3801e-11 1.0546e-02 8.1185e-04
6.5000e-01 3.0356e+01 3.0322e+01 3.0356e+01 4.7956e-02 5.2608e-04 7.6099e-11 1.2336e-02 8.3488e-04
6.6000e-01 3.0356e+01 3.0324e+01 3.0356e+01 4.5889e-02 5.5343e-04 7.8412e-11 1.4069e-02 8.6223e-04
6.7000e-01 3.0356e+01 3.0325e+01 3.0356e+01 4.3874e-02 5.8231e-04 8.0707e-11 1.5712e-02 8.9111e-04
6.8000e-01 3.0356e+01 3.0327e+01 3.0356e+01 4.1930e-02 6.0770e-04 8.2995e-11 1.7242e-02 9.1649e-04
6.9000e-01 3.0356e+01 3.0329e+01 3.0356e+01 4.0067e-02 6.2375e-04 8.5276e-11 1.8646e-02 9.3255e-04
7.0000e-01 3.0356e+01 3.0330e+01 3.0356e+01 3.8291e-02 6.3150e-04 8.7557e-11 1.9922e-02 9.4029e-04
7.1000e-01 3.0356e+01 3.0331e+01 3.0356e+01 3.6599e-02 6.3556e-04 8.9802e-11 2.1076e-02 9.4436e-04
7.2000e-01 3.0356e+01 3.0333e+01 3.0356e+01 3.4987e-02 6.3849e-04 9.2051e-11 2.2120e-02 9.4728e-04
7.3000e-01 3.0356e+01 3.0334e+01 3.0356e+01 3.3446e-02 6.4365e-04 9.4271e-11 2.3071e-02 9.5244e-04
7.4000e-01 3.0356e+01 3.0335e+01 3.0356e+01 3.1967e-02 6.5104e-04 9.6467e-11 2.3947e-02 9.5983e-04
7.5000e-01 3.0356e+01 3.0336e+01 3.0356e+01 3.0542e-02 6.6145e-04 9.8666e-11 2.4765e-02 9.7025e-04
7.6000e-01 3.0356e+01 3.0337e+01 3.0356e+01 2.9164e-02 6.7672e-04 1.0083e-10 2.5542e-02 9.8552e-04
7.7000e-01 3.0356e+01 3.0338e+01 3.0357e+01 2.7824e-02 1.7607e-03 1.0296e-10 2.6290e-02 2.0695e-03
7.8000e-01 3.0356e+01 3.0339e+01 3.0357e+01 2.6519e-02 1.6885e-03 1.0508e-10 2.7023e-02 1.9973e-03
7.9000e-01 3.0356e+01 3.0340e+01 3.0357e+01 2.5246e-02 1.6150e-03 1.0716e-10 2.7748e-02 1.9238e-03
8.0000e-01 3.0356e+01 3.0341e+01 3.0357e+01 2.4002e-02 1.5478e-03 1.0923e-10 2.8599e-02 1.8566e-03
8.1000e-01 3.0356e+01 3.0342e+01 3.0357e+01 2.2786e-02 1.4792e-03 1.1126e-10 2.9559e-02 1.7879e-03
8.2000e-01 3.0356e+01 3.0343e+01 3.0357e+01 2.1600e-02 1.4359e-03 1.1327e-10 3.0511e-02 1.7243e-03
8.3000e-01 3.0356e+01 3.0344e+01 3.0357e+01 2.0444e-02 1.4037e-03 1.1526e-10 3.1457e-02 1.6606e-03
8.4000e-01 3.0356e+01 3.0345e+01 3.0357e+01 1.9320e-02 1.3776e-03 1.1720e-10 3.2510e-02 1.6145e-03
8.5000e-01 3.0356e+01 3.0346e+01 3.0357e+01 1.8229e-02 1.3575e-03 1.1913e-10 3.3551e-02 1.5944e-03
8.6000e-01 3.0356e+01 3.0347e+01 3.0357e+01 1.7175e-02 1.3396e-03 1.2102e-10 3.4567e-02 1.5766e-03
8.7000e-01 3.0356e+01 3.0348e+01 3.0357e+01 1.6160e-02 1.3390e-03 1.2288e-10 3.5556e-02 1.5760e-03
8.8000e-01 3.0356e+01 3.0349e+01 3.0357e+01 1.5184e-02 1.3273e-03 1.2470e-10 3.6516e-02 1.5643e-03
8.9000e-01 3.0356e+01 3.0349e+01 3.0357e+01 1.4252e-02 1.3429e-03 1.2651e-10 3.7444e-02 1.5798e-03
9.0000e-01 3.0356e+01 3.0350e+01 3.0357e+01 1.3363e-02 1.3451e-03 1.2827e-10 3.8337e-02 1.5820e-03
9.1000e-01 3.0356e+01 3.0351e+01 3.0357e+01 1.2521e-02 1.3437e-03 1.3002e-10 3.9195e-02 1.5807e-03
9.2000e-01 3.0356e+01 3.0352e+01 3.0357e+01 1.1724e-02 1.3327e-03 1.3171e-10 4.0016e-02 1.5697e-03
9.3000e-01 3.0356e+01 3.0353e+01 3.0357e+01 1.0975e-02 1.3184e-03 1.3339e-10 4.0798e-02 1.5554e-03
9.4000e-01 3.0356e+01 3.0353e+01 3.0357e+01 1.0274e-02 1.2999e-03 1.3504e-10 4.1541e-02 1.5368e-03
9.5000e-01 3.0356e+01 3.0354e+01 3.0357e+01 9.6197e-03 1.2797e-03 1.3665e-10 4.2243e-02 1.5167e-03
9.6000e-01 3.0356e+01 3.0355e+01 3.0357e+01 9.0123e-03 1.2635e-03 1.3824e-10 4.2906e-02 1.5005e-03
9.7000e-01 3.0356e+01 3.0356e+01 3.0357e+01 8.4509e-03 1.2423e-03 1.3980e-10 4.3529e-02 1.4792e-03
9.8000e-01 3.0356e+01 3.0356e+01 3.0357e+01 7.9343e-03 1.2260e-03 1.4132e-10 4.4112e-02 1.4629e-03
9.9000e-01 3.0356e+01 3.0357e+01 3.0357e+01 7.4610e-03 1.2120e-03 1.4282e-10 4.4656e-02 1.4601e-03
1.0000e+00 3.0356e+01 3.0357e+01 3.0357e+01 7.2950e-03 1.1997e-03 1.4430e-10 4.5163e-02 1.4642e-03
1.0100e+00 3.0356e+01 3.0358e+01 3.0357e+01 7.3686e-03 1.1925e-03 1.4575e-10 4.5634e-02 1.4744e-03
1.0200e+00 3.0356e+01 3.0358e+01 3.0357e+01 7.4203e-03 1.1881e-03 1.4717e-10 4.6070e-02 1.4892e-03
1.0300e+00 3.0356e+01 3.0359e+01 3.0357e+01 7.4507e-03 1.1988e-03 1.4856e-10 4.6473e-02 1.5076e-03
1.0400e+00 3.0356e+01 3.0359e+01 3.0357e+01 7.4605e-03 1.2218e-03 1.4992e-10 4.6844e-02 1.5306e-03
1.0500e+00 3.0356e+01 3.0360e+01 3.0357e+01 7.4505e-03 1.2504e-03 1.5127e-10 4.7186e-02 1.5592e-03
1.0600e+00 3.0356e+01 3.0360e+01 3.0357e+01 7.4217e-03 1.2817e-03 1.5260e-10 4.7501e-02 1.5905e-03
1.0700e+00 3.0356e+01 3.0360e+01 3.0357e+01 7.3752e-03 1.3119e-03 1.5389e-10 4.7790e-02 1.6206e-03
1.0800e+00 3.0356e+01 3.0361e+01 3.0357e+01 7.3120e-03 1.3553e-03 1.5516e-10 4.8082e-02 1.6640e-03
1.0900e+00 3.0356e+01 3.0361e+01 3.0357e+01 7.5793e-03 1.3900e-03 1.5642e-10 4.8401e-02 1.6988e-03
1.1000e+00 3.0356e+01 3.0361e+01 3.0357e+01 7.9453e-03 1.4202e-03 1.5767e-10 4.8701e-02 1.7290e-03
1.1100e+00 3.0356e+01 3.0362e+01 3.0357e+01 8.2957e-03 1.4543e-03 1.5887e-10 4.8983e-02 1.7631e-03
1.1200e+00 3.0356e+01 3.0362e+01 3.0357e+01 8.6313e-03 1.4762e-03 1.6008e-10 4.9249e-02 1.7850e-03
1.1300e+00 3.0356e+01 3.0362e+01 3.0357e+01 8.9530e-03 1.5047e-03 1.6126e-10 4.9501e-02 1.8135e-03
1.1400e+00 3.0356e+01 3.0362e+01 3.0357e+01 9.2617e-03 1.5235e-03 1.6243e-10 4.9739e-02 1.8323e-03
1.1500e+00 3.0356e+01 3.0363e+01 3.0357e+01 9.5580e-03 1.5405e-03 1.6357e-10 4.9965e-02 1.8493e-03
1.1600e+00 3.0356e+01 3.0363e+01 3.0357e+01 9.8427e-03 1.5483e-03 1.6471e-10 5.0181e-02 1.8571e-03
1.1700e+00 3.0356e+01 3.0363e+01 3.0357e+01 1.0116e-02 1.5564e-03 1.6583e-10 5.0387e-02 1.8652e-03
1.1800e+00 3.0356e+01 3.0363e+01 3.0357e+01 1.0380e-02 1.5544e-03 1.6693e-10 5.0585e-02 1.8632e-03
1.1900e+00 3.0356e+01 3.0363e+01 3.0357e+01 1.0633e-02 1.5234e-03 1.6802e-10 5.0778e-02 1.8322e-03
1.2000e+00 3.0356e+01 3.0364e+01 3.0357e+01 1.0877e-02 1.5497e-03 1.6910e-10 5.0966e-02 1.8585e-03
1.2100e+00 3.0356e+01 3.0364e+01 3.0357e+01 1.1113e-02 1.5375e-03 1.7018e-10 5.1152e-02 1.8463e-03
1.2200e+00 3.0356e+01 3.0364e+01 3.0357e+01 1.1342e-02 1.5257e-03 1.7124e-10 5.1338e-02 1.8345e-03
1.2300e+00 3.0356e+01 3.0364e+01 3.0357e+01 1.1565e-02 1.5050e-03 1.7229e-10 5.1529e-02 1.8138e-03
1.2400e+00 3.0356e+01 3.0364e+01 3.0357e+01 1.1783e-02 1.4829e-03 1.7334e-10 5.1726e-02 1.7917e-03
1.2500e+00 3.0356e+01 3.0365e+01 3.0357e+01 1.1998e-02 1.4540e-03 1.7437e-10 5.1935e-02 1.7628e-03
1.2600e+00 3.0356e+01 3.0365e+01 3.0357e+01 1.2212e-02 1.4317e-03 1.7539e-10 5.2158e-02 1.7405e-03
1.2700e+00 3.0356e+01 3.0365e+01 3.0357e+01 1.2427e-02 1.4077e-03 1.7642e-10 5.2401e-02 1.7165e-03
1.2800e+00 3.0356e+01 3.0365e+01 3.0357e+01 1.2643e-02 1.4050e-03 1.7743e-10 5.2668e-02 1.7138e-03
1.2900e+00 3.0356e+01 3.0366e+01 3.0357e+01 1.2865e-02 1.3953e-03 1.7844e-10 5.2961e-02 1.7041e-03
1.3000e+00 3.0356e+01 3.0366e+01 3.0357e+01 1.3091e-02 1.4187e-03 1.7944e-10 5.3285e-02 1.7275e-03
1.3100e+00 3.0356e+01 3.0366e+01 3.0357e+01 1.3325e-02 1.4716e-03 1.8045e-10 5.3643e-02 1.7804e-03
1.3200e+00 3.0356e+01 3.0367e+01 3.0357e+01 1.3568e-02 1.5449e-03 1.8144e-10 5.4035e-02 1.8537e-03
1.3300e+00 3.0356e+01 3.0367e+01 3.0357e+01 1.3819e-02 1.5882e-03 1.8244e-10 5.4498e-02 1.8970e-03
1.3400e+00 3.0356e+01 3.0368e+01 3.0357e+01 1.4081e-02 1.6338e-03 1.8343e-10 5.5197e-02 1.9426e-03
1.3500e+00 3.0356e+01 3.0368e+01 3.0357e+01 1.4355e-02 1.6900e-03 1.8442e-10 5.5956e-02 1.9988e-03
1.3600e+00 3.0356e+01 3.0369e+01 3.0357e+01 1.4641e-02 1.7495e-03 1.8541e-10 5.6773e-02 2.0583e-03
1.3700e+00 3.0356e+01 3.0369e+01 3.0357e+01 1.4940e-02 1.8105e-03 1.8640e-10 5.7642e-02 2.1193e-03
1.3800e+00 3.0356e+01 3.0370e+01 3.0357e+01 1.5255e-02 1.8754e-03 1.8738e-10 5.8675e-02 2.1842e-03
1.3900e+00 3.0356e+01 3.0370e+01 3.0357e+01 1.5585e-02 1.9351e-03 1.8838e-10 5.9990e-02 2.2439e-03
1.4000e+00 3.0356e+01 3.0371e+01 3.0357e+01 1.5932e-02 1.9932e-03 1.8936e-10 6.1348e-02 2.3020e-03
1.4100e+00 3.0356e+01 3.0372e+01 3.0357e+01 1.6297e-02 2.0502e-03 1.9035e-10 6.2740e-02 2.3590e-03
1.4200e+00 3.0356e+01 3.0372e+01 3.0357e+01 1.6681e-02 2.1141e-03 1.9135e-10 6.4157e-02 2.4229e-03
1.4300e+00 3.0356e+01 3.0373e+01 3.0357e+01 1.7385e-02 2.1727e-03 1.9233e-10 6.5591e-02 2.4814e-03
1.4400e+00 3.0356e+01 3.0374e+01 3.0357e+01 1.8120e-02 2.2175e-03 1.9333e-10 6.7034e-02 2.5263e-03
1.4500e+00 3.0356e+01 3.0375e+01 3.0357e+01 1.8870e-02 2.2611e-03 1.9433e-10 6.8480e-02 2.5699e-03
1.4600e+00 3.0356e+01 3.0375e+01 3.0357e+01 1.9766e-02 2.3120e-03 1.9533e-10 6.9923e-02 2.6208e-03
1.4700e+00 3.0356e+01 3.0376e+01 3.0357e+01 2.0856e-02 2.3524e-03 1.9634e-10 7.1359e-02 2.6612e-03
1.4800e+00 3.0356e+01 3.0377e+01 3.0357e+01 2.1946e-02 2.3893e-03 1.9734e-10 7.2784e-02 2.6981e-03
1.4900e+00 3.0356e+01 3.0378e+01 3.0357e+01 2.3110e-02 2.4378e-03 1.9834e-10 7.4195e-02 2.7466e-03
1.5000e+00 3.0356e+01 3.0379e+01 3.0357e+01 2.4504e-02 2.4531e-03 1.9935e-10 7.5589e-02 2.7619e-03
1.5100e+00 3.0356e+01 3.0379e+01 3.0357e+01 2.5881e-02 2.4766e-03 2.0037e-10 7.6966e-02 2.7854e-03
1.5200e+00 3.0356e+01 3.0380e+01 3.0357e+01 2.7238e-02 2.5021e-03 2.0140e-10 7.8323e-02 2.8109e-03
1.5300e+00 3.0356e+01 3.0381e+01 3.0358e+01 2.8576e-02 2.5227e-03 2.0242e-10 7.9661e-02 2.8315e-03
1.5400e+00 3.0356e+01 3.0382e+01 3.0358e+01 2.9895e-02 2.5436e-03 2.0345e-10 8.0980e-02 2.8524e-03
1.5500e+00 3.0356e+01 3.0383e+01 3.0358e+01 3.1194e-02 2.5603e-03 2.0448e-10 8.2279e-02 2.8691e-03
1.5600e+00 3.0356e+01 3.0383e+01 3.0358e+01 3.2476e-02 2.5756e-03 2.0552e-10 8.3561e-02 2.8844e-03
1.5700e+00 3.0356e+01 3.0384e+01 3.0358e+01 3.3740e-02 2.5919e-03 2.0657e-10 8.4825e-02 2.9007e-03
1.5800e+00 3.0356e+01 3.0385e+01 3.0358e+01 3.4989e-02 2.6027e-03 2.0762e-10 8.6074e-02 2.9115e-03
1.5900e+00 3.0356e+01 3.0386e+01 3.0358e+01 3.6225e-02 2.6199e-03 2.0867e-10 8.7310e-02 2.9287e-03
1.6000e+00 3.0356e+01 3.0387e+01 3.0358e+01 3.7448e-02 2.6363e-03 2.0973e-10 8.8533e-02 2.9451e-03
1.6100e+00 3.0356e+01 3.0388e+01 3.0358e+01 3.8662e-02 2.6403e-03 2.1080e-10 8.9747e-02 2.9491e-03
1.6200e+00 3.0356e+01 3.0388e+01 3.0358e+01 3.9868e-02 2.6571e-03 2.1187e-10 9.0953e-02 2.9659e-03
1.6300e+00 3.0356e+01 3.0389e+01 3.0358e+01 4.1070e-02 2.6662e-03 2.1295e-10 9.2155e-02 2.9750e-03
1.6400e+00 3.0356e+01 3.0390e+01 3.0358e+01 4.2269e-02 2.6719e-03 2.1403e-10 9.3354e-02 2.9807e-03
1.6500e+00 3.0356e+01 3.0391e+01 3.0358e+01 4.3468e-02 2.6726e-03 2.1513e-10 9.4553e-02 2.9814e-03
1.6600e+00 3.0356e+01 3.0392e+01 3.0358e+01 4.4670e-02 2.6765e-03 2.1622e-10 9.5755e-02 2.9852e-03
1.6700e+00 3.0356e+01 3.0393e+01 3.0358e+01 4.5878e-02 2.6643e-03 2.1733e-10 9.6963e-02 2.9731e-03
1.6800e+00 3.0356e+01 3.0393e+01 3.0358e+01 4.7094e-02 2.6611e-03 2.1844e-10 9.8179e-02 2.9699e-03
1.6900e+00 3.0356e+01 3.0394e+01 3.0358e+01 4.8320e-02 2.6502e-03 2.1955e-10 9.9405e-02 2.9590e-03
1.7000e+00 3.0356e+01 3.0395e+01 3.0358e+01 4.9560e-02 2.6378e-03 2.2067e-10 1.0064e-01 2.9466e-03
1.7100e+00 3.0356e+01 3.0396e+01 3.0358e+01 5.0814e-02 2.6286e-03 2.2180e-10 1.0190e-01 2.9374e-03
1.7200e+00 3.0356e+01 3.0397e+01 3.0358e+01 5.2086e-02 2.6238e-03 2.2294e-10 1.0317e-01 2.9326e-03
1.7300e+00 3.0356e+01 3.0398e+01 3.0358e+01 5.3375e-02 2.6214e-03 2.2408e-10 1.0446e-01 2.9302e-03
1.7400e+00 3.0356e+01 3.0399e+01 3.0358e+01 5.4684e-02 2.6338e-03 2.2522e-10 1.0577e-01 2.9426e-03
1.7500e+00 3.0356e+01 3.0400e+01 3.0358e+01 5.6014e-02 2.6411e-03 2.2638e-10 1.0710e-01 2.9498e-03
1.7600e+00 3.0356e+01 3.0400e+01 3.0358e+01 5.7366e-02 2.6704e-03 2.2754e-10 1.0845e-01 2.9792e-03
1.7700e+00 3.0356e+01 3.0401e+01 3.0358e+01 5.8739e-02 2.6871e-03 2.2871e-10 1.0982e-01 2.9959e-03
1.7800e+00 3.0356e+01 3.0402e+01 3.0358e+01 6.0135e-02 2.7225e-03 2.2989e-10 1.1122e-01 3.0313e-03
1.7900e+00 3.0356e+01 3.0403e+01 3.0358e+01 6.1555e-02 2.7447e-03 2.3107e-10 1.1264e-01 3.0535e-03
1.8000e+00 3.0356e+01 3.0404e+01 3.0358e+01 6.2998e-02 2.7923e-03 2.3226e-10 1.1408e-01 3.1011e-03
1.8100e+00 3.0356e+01 3.0405e+01 3.0358e+01 6.4467e-02 2.8192e-03 2.3345e-10 1.1555e-01 3.1279e-03
1.8200e+00 3.0356e+01 3.0406e+01 3.0358e+01 6.5962e-02 2.8728e-03 2.3466e-10 1.1705e-01 3.1816e-03
1.8300e+00 3.0356e+01 3.0407e+01 3.0358e+01 6.7486e-02 2.9063e-03 2.3586e-10 1.1857e-01 3.2151e-03
1.8400e+00 3.0356e+01 3.0408e+01 3.0358e+01 6.9040e-02 2.9576e-03 2.3708e-10 1.2013e-01 3.2664e-03
1.8500e+00 3.0356e+01 3.0409e+01 3.0358e+01 7.0630e-02 2.9886e-03 2.3831e-10 1.2171e-01 3.2974e-03
1.8600e+00 3.0356e+01 3.0410e+01 3.0358e+01 7.2258e-02 3.0266e-03 2.3953e-10 1.2334e-01 3.3354e-03
1.8700e+00 3.0356e+01 3.0411e+01 3.0358e+01 7.3930e-02 3.0624e-03 2.4078e-10 1.2501e-01 3.3712e-03
1.8800e+00 3.0356e+01 3.0412e+01 3.0358e+01 7.5651e-02 3.0983e-03 2.4202e-10 1.2674e-01 3.4071e-03
1.8900e+00 3.0356e+01 3.0413e+01 3.0358e+01 7.7428e-02 3.1290e-03 2.4327e-10 1.2851e-01 3.4378e-03
1.9000e+00 3.0356e+01 3.0414e+01 3.0358e+01 7.9268e-02 3.1604e-03 2.4453e-10 1.3035e-01 3.4692e-03
1.9100e+00 3.0356e+01 3.0416e+01 3.0358e+01 8.1180e-02 3.1813e-03 2.4580e-10 1.3227e-01 3.4901e-03
1.9200e+00 3.0356e+01 3.0417e+01 3.0358e+01 8.3173e-02 3.1805e-03 2.4708e-10 1.3426e-01 3.4893e-03
1.9300e+00 3.0356e+01 3.0418e+01 3.0358e+01 8.5255e-02 3.1803e-03 2.4835e-10 1.3634e-01 3.4891e-03
1.9400e+00 3.0356e+01 3.0419e+01 3.0358e+01 8.7438e-02 3.1570e-03 2.4964e-10 1.3852e-01 3.4658e-03
1.9500e+00 3.0356e+01 3.0421e+01 3.0358e+01 8.9730e-02 3.1640e-03 2.5094e-10 1.4081e-01 3.4728e-03
1.9600e+00 3.0356e+01 3.0422e+01 3.0358e+01 9.2141e-02 3.1628e-03 2.5224e-10 1.4323e-01 3.4716e-03
1.9700e+00 3.0356e+01 3.0423e+01 3.0358e+01 9.4681e-02 3.1455e-03 2.5355e-10 1.4577e-01 3.4543e-03
1.9800e+00 3.0356e+01 3.0425e+01 3.0358e+01 9.7355e-02 3.1406e-03 2.5488e-10 1.4844e-01 3.4494e-03
1.9900e+00 3.0356e+01 3.0426e+01 3.0358e+01 1.0017e-01 3.1331e-03 2.5619e-10 1.5125e-01 3.4419e-03
2.0000e+00 3.0356e+01 3.0428e+01 3.0358e+01 1.0312e-01 3.1133e-03 2.5752e-10 1.5421e-01 3.4221e-03
2.0100e+00 3.0356e+01 3.0429e+01 3.0358e+01 1.0622e-01 3.0906e-03 2.5887e-10 1.5730e-01 3.3994e-03
2.0200e+00 3.0356e+01 3.0431e+01 3.0358e+01 1.0944e-01 3.0714e-03 2.6022e-10 1.6053e-01 3.3802e-03
2.0300e+00 3.0356e+01 3.0432e+01 3.0358e+01 1.1278e-01 3.0255e-03 2.6157e-10 1.6387e-01 3.3343e-03
2.0400e+00 3.0356e+01 3.0434e+01 3.0358e+01 1.1622e-01 3.0033e-03 2.6293e-10 1.6730e-01 3.3121e-03
2.0500e+00 3.0356e+01 3.0435e+01 3.0358e+01 1.1972e-01 2.9639e-03 2.6430e-10 1.7081e-01 3.2727e-03
2.0600e+00 3.0356e+01 3.0437e+01 3.0358e+01 1.2326e-01 2.9197e-03 2.6567e-10 1.7434e-01 3.2285e-03
2.0700e+00 3.0356e+01 3.0439e+01 3.0358e+01 1.2680e-01 2.8767e-03 2.6706e-10 1.7788e-01 3.1855e-03
2.0800e+00 3.0356e+01 3.0440e+01 3.0358e+01 1.3028e-01 2.8247e-03 2.6845e-10 1.8137e-01 3.1335e-03
2.0900e+00 3.0356e+01 3.0442e+01 3.0358e+01 1.3368e-01 2.7745e-03 2.6985e-10 1.8477e-01 3.0833e-03
2.1000e+00 3.0356e+01 3.0444e+01 3.0358e+01 1.3694e-01 2.7094e-03 2.7126e-10 1.8803e-01 3.0182e-03
2.1100e+00 3.0356e+01 3.0445e+01 3.0357e+01 1.4002e-01 2.6447e-03 2.7267e-10 1.9111e-01 2.9535e-03
2.1200e+00 3.0356e+01 3.0447e+01 3.0357e+01 1.4288e-01 2.5629e-03 2.7408e-10 1.9397e-01 2.8717e-03
2.1300e+00 3.0356e+01 3.0448e+01 3.0357e+01 1.4549e-01 2.4935e-03 2.7552e-10 1.9657e-01 2.8023e-03
2.1400e+00 3.0356e+01 3.0449e+01 3.0357e+01 1.4781e-01 2.4143e-03 2.7696e-10 1.9889e-01 2.7231e-03
2.1500e+00 3.0356e+01 3.0450e+01 3.0357e+01 1.4981e-01 2.2961e-03 2.7840e-10 2.0090e-01 2.6049e-03
2.1600e+00 3.0356e+01 3.0452e+01 3.0357e+01 1.5150e-01 2.2199e-03 2.7985e-10 2.0258e-01 2.5287e-03
2.1700e+00 3.0356e+01 3.0453e+01 3.0357e+01 1.5284e-01 2.1469e-03 2.8130e-10 2.0392e-01 2.4557e-03
2.1800e+00 3.0356e+01 3.0454e+01 3.0357e+01 1.5384e-01 2.0536e-03 2.8277e-10 2.0492e-01 2.3624e-03
2.1900e+00 3.0356e+01 3.0454e+01 3.0357e+01 1.5450e-01 1.9897e-03 2.8424e-10 2.0558e-01 2.2985e-03
2.2000e+00 3.0356e+01 3.0455e+01 3.0357e+01 1.5482e-01 1.9244e-03 2.8573e-10 2.0591e-01 2.2332e-03
2.2100e+00 3.0356e+01 3.0456e+01 3.0357e+01 1.5482e-01 1.8362e-03 2.8722e-10 2.0591e-01 2.1450e-03
2.2200e+00 3.0356e+01 3.0456e+01 3.0357e+01 1.5452e-01 1.7830e-03 2.8870e-10 2.0560e-01 2.0918e-03
2.2300e+00 3.0356e+01 3.0457e+01 3.0357e+01 1.5393e-01 1.6850e-03 2.9022e-10 2.0501e-01 1.9938e-03
2.2400e+00 3.0356e+01 3.0457e+01 3.0357e+01 1.5307e-01 1.6503e-03 2.9173e-10 2.0416e-01 1.9591e-03
2.2500e+00 3.0356e+01 3.0457e+01 3.0357e+01 1.5198e-01 1.6032e-03 2.9324e-10 2.0307e-01 1.9120e-03
2.2600e+00 3.0356e+01 3.0457e+01 3.0357e+01 1.5069e-01 1.5696e-03 2.9477e-10 2.0177e-01 1.8784e-03
2.2700e+00 3.0356e+01 3.0458e+01 3.0357e+01 1.4922e-01 1.5270e-03 2.9630e-10 2.0030e-01 1.8358e-03
2.2800e+00 3.0356e+01 3.0458e+01 3.0357e+01 1.4760e-01 1.5046e-03 2.9785e-10 1.9869e-01 1.8134e-03
2.2900e+00 3.0356e+01 3.0457e+01 3.0357e+01 1.4587e-01 1.4737e-03 2.9939e-10 1.9696e-01 1.7825e-03
2.3000e+00 3.0356e+01 3.0457e+01 3.0357e+01 1.4405e-01 1.4513e-03 3.0095e-10 1.9514e-01 1.7601e-03
2.3100e+00 3.0356e+01 3.0457e+01 3.0357e+01 1.4218e-01 1.4328e-03 3.0251e-10 1.9326e-01 1.7416e-03
2.3200e+00 3.0356e+01 3.0457e+01 3.0357e+01 1.4026e-01 1.4166e-03 3.0408e-10 1.9135e-01 1.7254e-03
2.3300e+00 3.0356e+01 3.0456e+01 3.0357e+01 1.3834e-01 1.4076e-03 3.0566e-10 1.8943e-01 1.7164e-03
2.3400e+00 3.0356e+01 3.0456e+01 3.0357e+01 1.3644e-01 1.3998e-03 3.0725e-10 1.8752e-01 1.7086e-03
2.3500e+00 3.0356e+01 3.0455e+01 3.0357e+01 1.3456e-01 1.3999e-03 3.0885e-10 1.8564e-01 1.7087e-03
2.3600e+00 3.0356e+01 3.0455e+01 3.0357e+01 1.3273e-01 1.4023e-03 3.1045e-10 1.8382e-01 1.7110e-03
2.3700e+00 3.0356e+01 3.0454e+01 3.0357e+01 1.3097e-01 1.3961e-03 3.1206e-10 1.8205e-01 1.7049e-03
2.3800e+00 3.0356e+01 3.0453e+01 3.0357e+01 1.2928e-01 1.4018e-03 3.1368e-10 1.8036e-01 1.7105e-03
2.3900e+00 3.0356e+01 3.0453e+01 3.0357e+01 1.2767e-01 1.4103e-03 3.1531e-10 1.7875e-01 1.7191e-03
2.4000e+00 3.0356e+01 3.0452e+01 3.0357e+01 1.2615e-01 1.4259e-03 3.1694e-10 1.7723e-01 1.7347e-03
2.4100e+00 3.0356e+01 3.0452e+01 3.0357e+01 1.2472e-01 1.4356e-03 3.1858e-10 1.7581e-01 1.7443e-03
2.4200e+00 3.0356e+01 3.0451e+01 3.0357e+01 1.2339e-01 1.4368e-03 3.2023e-10 1.7448e-01 1.7456e-03
2.4300e+00 3.0356e+01 3.0450e+01 3.0357e+01 1.2215e-01 1.4556e-03 3.2189e-10 1.7324e-01 1.7644e-03
2.4400e+00 3.0356e+01 3.0450e+01 3.0357e+01 1.2100e-01 1.4789e-03 3.2355e-10 1.7209e-01 1.7877e-03
2.4500e+00 3.0356e+01 3.0449e+01 3.0357e+01 1.1994e-01 1.4875e-03 3.2522e-10 1.7102e-01 1.7963e-03
2.4600e+00 3.0356e+01 3.0448e+01 3.0357e+01 1.1895e-01 1.5039e-03 3.2691e-10 1.7003e-01 1.8127e-03
2.4700e+00 3.0356e+01 3.0448e+01 3.0357e+01 1.1803e-01 1.5212e-03 3.2860e-10 1.6912e-01 1.8300e-03
2.4800e+00 3.0356e+01 3.0447e+01 3.0357e+01 1.1718e-01 1.5288e-03 3.3029e-10 1.6827e-01 1.8376e-03
2.4900e+00 3.0356e+01 3.0446e+01 3.0357e+01 1.1638e-01 1.5386e-03 3.3200e-10 1.6747e-01 1.8474e-03
2.5000e+00 3.0356e+01 3.0446e+01 3.0357e+01 1.1563e-01 1.5494e-03 3.3370e-10 1.6671e-01 1.8582e-03
2.5100e+00 3.0356e+01 3.0445e+01 3.0357e+01 1.1491e-01 1.5567e-03 3.3542e-10 1.6599e-01 1.8655e-03
2.5200e+00 3.0356e+01 3.0444e+01 3.0357e+01 1.1421e-01 1.5866e-03 3.3716e-10 1.6530e-01 1.8954e-03
2.5300e+00 3.0356e+01 3.0444e+01 3.0357e+01 1.1354e-01 1.6012e-03 3.3890e-10 1.6462e-01 1.9100e-03
2.5400e+00 3.0356e+01 3.0443e+01 3.0357e+01 1.1287e-01 1.6033e-03 3.4064e-10 1.6396e-01 1.9121e-03
2.5500e+00 3.0356e+01 3.0442e+01 3.0357e+01 1.1220e-01 1.6205e-03 3.4238e-10 1.6329e-01 1.9293e-03
2.5600e+00 3.0356e+01 3.0442e+01 3.0357e+01 1.1153e-01 1.6263e-03 3.4414e-10 1.6261e-01 1.9350e-03
2.5700e+00 3.0356e+01 3.0441e+01 3.0357e+01 1.1083e-01 1.6324e-03 3.4592e-10 1.6192e-01 1.9412e-03
2.5800e+00 3.0356e+01 3.0440e+01 3.0357e+01 1.1011e-01 1.6388e-03 3.4769e-10 1.6120e-01 1.9476e-03
2.5900e+00 3.0356e+01 3.0439e+01 3.0357e+01 1.0936e-01 1.6464e-03 3.4947e-10 1.6045e-01 1.9552e-03
2.6000e+00 3.0356e+01 3.0439e+01 3.0357e+01 1.0857e-01 1.6525e-03 3.5127e-10 1.5966e-01 1.9613e-03
2.6100e+00 3.0356e+01 3.0438e+01 3.0357e+01 1.0774e-01 1.6581e-03 3.5306e-10 1.5883e-01 1.9669e-03
2.6200e+00 3.0356e+01 3.0437e+01 3.0357e+01 1.0686e-01 1.6652e-03 3.5487e-10 1.5794e-01 1.9740e-03
2.6300e+00 3.0356e+01 3.0436e+01 3.0357e+01 1.0592e-01 1.6710e-03 3.5669e-10 1.5700e-01 1.9798e-03
2.6400e+00 3.0356e+01 3.0435e+01 3.0357e+01 1.0492e-01 1.6815e-03 3.5851e-10 1.5601e-01 1.9903e-03
2.6500e+00 3.0356e+01 3.0434e+01 3.0357e+01 1.0386e-01 1.6890e-03 3.6035e-10 1.5495e-01 1.9978e-03
2.6600e+00 3.0356e+01 3.0433e+01 3.0357e+01 1.0274e-01 1.7013e-03 3.6218e-10 1.5383e-01 2.0101e-03
2.6700e+00 3.0356e+01 3.0431e+01 3.0357e+01 1.0155e-01 1.7094e-03 3.6404e-10 1.5264e-01 2.0181e-03
2.6800e+00 3.0356e+01 3.0430e+01 3.0357e+01 1.0030e-01 1.7250e-03 3.6589e-10 1.5138e-01 2.0338e-03
2.6900e+00 3.0356e+01 3.0429e+01 3.0357e+01 9.8975e-02 1.7375e-03 3.6776e-10 1.5006e-01 2.0462e-03
2.7000e+00 3.0356e+01 3.0428e+01 3.0357e+01 9.7586e-02 1.7534e-03 3.6963e-10 1.4867e-01 2.0622e-03
2.7100e+00 3.0356e+01 3.0426e+01 3.0357e+01 9.6130e-02 1.7728e-03 3.7151e-10 1.4722e-01 2.0816e-03
2.7200e+00 3.0356e+01 3.0425e+01 3.0357e+01 9.4609e-02 1.7866e-03 3.7340e-10 1.4569e-01 2.0953e-03
2.7300e+00 3.0356e+01 3.0423e+01 3.0357e+01 9.3022e-02 1.8070e-03 3.7529e-10 1.4411e-01 2.1158e-03
2.7400e+00 3.0356e+01 3.0422e+01 3.0357e+01 9.1371e-02 1.8286e-03 3.7720e-10 1.4246e-01 2.1374e-03
2.7500e+00 3.0356e+01 3.0420e+01 3.0357e+01 8.9654e-02 1.8512e-03 3.7911e-10 1.4074e-01 2.1600e-03
2.7600e+00 3.0356e+01 3.0419e+01 3.0358e+01 8.7870e-02 1.8751e-03 3.8104e-10 1.3895e-01 2.1839e-03
2.7700e+00 3.0356e+01 3.0417e+01 3.0358e+01 8.6017e-02 1.8990e-03 3.8297e-10 1.3710e-01 2.2078e-03
2.7800e+00 3.0356e+01 3.0416e+01 3.0358e+01 8.4094e-02 1.9281e-03 3.8490e-10 1.3518e-01 2.2369e-03
2.7900e+00 3.0356e+01 3.0414e+01 3.0358e+01 8.2094e-02 1.9546e-03 3.8685e-10 1.3318e-01 2.2634e-03
2.8000e+00 3.0356e+01 3.0413e+01 3.0358e+01 8.0014e-02 1.9902e-03 3.8880e-10 1.3110e-01 2.2990e-03
2.8100e+00 3.0356e+01 3.0411e+01 3.0358e+01 7.7846e-02 2.0226e-03 3.9076e-10 1.2893e-01 2.3314e-03
2.8200e+00 3.0356e+01 3.0409e+01 3.0358e+01 7.5584e-02 2.0509e-03 3.9275e-10 1.2667e-01 2.3597e-03
2.8300e+00 3.0356e+01 3.0408e+01 3.0358e+01 7.3217e-02 2.0821e-03 3.9472e-10 1.2430e-01 2.3909e-03
2.8400e+00 3.0356e+01 3.0406e+01 3.0358e+01 7.0737e-02 2.1145e-03 3.9671e-10 1.2182e-01 2.4233e-03
2.8500e+00 3.0356e+01 3.0404e+01 3.0358e+01 6.8133e-02 2.1477e-03 3.9871e-10 1.1922e-01 2.4565e-03
2.8600e+00 3.0356e+01 3.0402e+01 3.0358e+01 6.5394e-02 2.1812e-03 4.0071e-10 1.1648e-01 2.4900e-03
2.8700e+00 3.0356e+01 3.0400e+01 3.0358e+01 6.2506e-02 2.2129e-03 4.0272e-10 1.1359e-01 2.5217e-03
2.8800e+00 3.0356e+01 3.0398e+01 3.0358e+01 5.9459e-02 2.2472e-03 4.0475e-10 1.1054e-01 2.5560e-03
2.8900e+00 3.0356e+01 3.0396e+01 3.0358e+01 5.6238e-02 2.2811e-03 4.0678e-10 1.0732e-01 2.5899e-03
2.9000e+00 3.0356e+01 3.0393e+01 3.0358e+01 5.2830e-02 2.3144e-03 4.0882e-10 1.0391e-01 2.6232e-03
2.9100e+00 3.0356e+01 3.0391e+01 3.0358e+01 4.9220e-02 2.3528e-03 4.1086e-10 1.0031e-01 2.6616e-03
2.9200e+00 3.0356e+01 3.0388e+01 3.0358e+01 4.5395e-02 2.3905e-03 4.1292e-10 9.6480e-02 2.6993e-03
2.9300e+00 3.0356e+01 3.0386e+01 3.0358e+01 4.1339e-02 2.4340e-03 4.1499e-10 9.2424e-02 2.7428e-03
2.9400e+00 3.0356e+01 3.0383e+01 3.0358e+01 3.7037e-02 2.4701e-03 4.1707e-10 8.8122e-02 2.7789e-03
2.9500e+00 3.0356e+01 3.0380e+01 3.0358e+01 3.2473e-02 2.5018e-03 4.1914e-10 8.3558e-02 2.8106e-03
2.9600e+00 3.0356e+01 3.0376e+01 3.0358e+01 2.7633e-02 2.5399e-03 4.2123e-10 7.8718e-02 2.8487e-03
2.9700e+00 3.0356e+01 3.0373e+01 3.0358e+01 2.2501e-02 2.5756e-03 4.2334e-10 7.3586e-02 2.8844e-03
2.9800e+00 3.0356e+01 3.0369e+01 3.0358e+01 1.7063e-02 2.6118e-03 4.2544e-10 6.8148e-02 2.9206e-03
2.9900e+00 3.0356e+01 3.0364e+01 3.0358e+01 1.1384e-02 2.6533e-03 4.2755e-10 6.2389e-02 2.9621e-03
3.0000e+00 3.0356e+01 3.0360e+01 3.0358e+01 1.3267e-02 2.6848e-03 4.2968e-10 5.6297e-02 2.9936e-03
3.0100e+00 3.0356e+01 3.0355e+01 3.0358e+01 1.5210e-02 2.7339e-03 4.3181e-10 4.9863e-02 3.0427e-03
3.0200e+00 3.0356e+01 3.0350e+01 3.0358e+01 1.7205e-02 2.7741e-03 4.3396e-10 4.3081e-02 3.0829e-03
3.0300e+00 3.0356e+01 3.0344e+01 3.0358e+01 1.9240e-02 2.8122e-03 4.3611e-10 3.5948e-02 3.1210e-03
3.0400e+00 3.0356e+01 3.0338e+01 3.0358e+01 2.2614e-02 2.8480e-03 4.3828e-10 2.8471e-02 3.1568e-03
3.0500e+00 3.0356e+01 3.0332e+01 3.0358e+01 3.0420e-02 2.8932e-03 4.4043e-10 2.1660e-02 3.2020e-03
3.0600e+00 3.0356e+01 3.0325e+01 3.0358e+01 3.8527e-02 2.9308e-03 4.4261e-10 2.4004e-02 3.2396e-03
3.0700e+00 3.0356e+01 3.0318e+01 3.0358e+01 4.6889e-02 2.9750e-03 4.4480e-10 2.6541e-02 3.2838e-03
3.0800e+00 3.0356e+01 3.0311e+01 3.0358e+01 5.5433e-02 3.0192e-03 4.4700e-10 2.9235e-02 3.3280e-03
3.0900e+00 3.0356e+01 3.0303e+01 3.0358e+01 6.4054e-02 3.0558e-03 4.4919e-10 3.2030e-02 3.3645e-03
3.1000e+00 3.0356e+01 3.0296e+01 3.0358e+01 7.2593e-02 3.0994e-03 4.5141e-10 3.4840e-02 3.4082e-03
3.1100e+00 3.0356e+01 3.0288e+01 3.0358e+01 8.0826e-02 3.1399e-03 4.5363e-10 3.7540e-02 3.4486e-03
3.1200e+00 3.0356e+01 3.0281e+01 3.0359e+01 8.8430e-02 3.1784e-03 4.5586e-10 3.9950e-02 3.4872e-03
3.1300e+00 3.0356e+01 3.0275e+01 3.0359e+01 9.4945e-02 3.2197e-03 4.5809e-10 4.3860e-02 3.5285e-03
3.1400e+00 3.0356e+01 3.0270e+01 3.0359e+01 9.9725e-02 3.2526e-03 4.6035e-10 4.8640e-02 3.5614e-03
3.1500e+00 3.0356e+01 3.0268e+01 3.0359e+01 1.0186e-01 3.2955e-03 4.6260e-10 5.0780e-02 3.6043e-03
3.1600e+00 3.0356e+01 3.0269e+01 3.0359e+01 1.0012e-01 3.3337e-03 4.6487e-10 4.9035e-02 3.6425e-03
3.1700e+00 3.0356e+01 3.0276e+01 3.0359e+01 9.2815e-02 3.3645e-03 4.6714e-10 4.1729e-02 3.6733e-03
3.1800e+00 3.0356e+01 3.0289e+01 3.0359e+01 7.7773e-02 3.3931e-03 4.6942e-10 2.6688e-02 3.7019e-03
3.1900e+00 3.0356e+01 3.0312e+01 3.0359e+01 5.2333e-02 3.4233e-03 4.7171e-10 2.2907e-02 3.7321e-03
3.2000e+00 3.0356e+01 3.0348e+01 3.0359e+01 1.9645e-02 3.4507e-03 4.7401e-10 3.9153e-02 3.7595e-03
3.2100e+00 3.0356e+01 3.0398e+01 3.0359e+01 4.9880e-02 3.4795e-03 4.7632e-10 9.2313e-02 3.7883e-03
3.2200e+00 3.0356e+01 3.0465e+01 3.0359e+01 1.1539e-01 3.5008e-03 4.7865e-10 1.6448e-01 3.8096e-03
3.2300e+00 3.0356e+01 3.0546e+01 3.0359e+01 2.0167e-01 3.5249e-03 4.8097e-10 2.5275e-01 3.8337e-03
3.2400e+00 3.0356e+01 3.0638e+01 3.0359e+01 3.0102e-01 3.5496e-03 4.8331e-10 3.5211e-01 3.8584e-03
3.2500e+00 3.0356e+01 3.0731e+01 3.0359e+01 4.0284e-01 3.5702e-03 4.8566e-10 4.5393e-01 3.8790e-03
3.2600e+00 3.0356e+01 3.0817e+01 3.0359e+01 4.9694e-01 3.5902e-03 4.8801e-10 5.4802e-01 3.8990e-03
3.2700e+00 3.0356e+01 3.0888e+01 3.0359e+01 5.7470e-01 3.6085e-03 4.9037e-10 6.2578e-01 3.9173e-03
3.2800e+00 3.0356e+01 3.0938e+01 3.0359e+01 6.3145e-01 3.6257e-03 4.9275e-10 6.8253e-01 3.9344e-03
3.2900e+00 3.0356e+01 3.0968e+01 3.0359e+01 6.6688e-01 3.6414e-03 4.9513e-10 7.1796e-01 3.9502e-03
3.3000e+00 3.0356e+01 3.0981e+01 3.0359e+01 6.8377e-01 3.6587e-03 4.9751e-10 7.3485e-01 3.9675e-03
3.3100e+00 3.0356e+01 3.0980e+01 3.0359e+01 6.8626e-01 3.6734e-03 4.9992e-10 7.3734e-01 3.9822e-03
3.3200e+00 3.0356e+01 3.0969e+01 3.0359e+01 6.7849e-01 3.6821e-03 5.0233e-10 7.2957e-01 3.9909e-03
3.3300e+00 3.0356e+01 3.0952e+01 3.0359e+01 6.6396e-01 3.6940e-03 5.0475e-10 7.1504e-01 4.0028e-03
3.3400e+00 3.0356e+01 3.0931e+01 3.0359e+01 6.4531e-01 3.7069e-03 5.0717e-10 6.9639e-01 4.0157e-03
3.3500e+00 3.0356e+01 3.0908e+01 3.0359e+01 6.2441e-01 3.7219e-03 5.0962e-10 6.7550e-01 4.0307e-03
3.3600e+00 3.0356e+01 3.0885e+01 3.0359e+01 6.0253e-01 3.7312e-03 5.1206e-10 6.5361e-01 4.0400e-03
3.3700e+00 3.0356e+01 3.0861e+01 3.0359e+01 5.8046e-01 3.7435e-03 5.1451e-10 6.3155e-01 4.0522e-03
3.3800e+00 3.0356e+01 3.0838e+01 3.0359e+01 5.5872e-01 3.7575e-03 5.1698e-10 6.0981e-01 4.0663e-03
3.3900e+00 3.0356e+01 3.0815e+01 3.0359e+01 5.3760e-01 3.7734e-03 5.1945e-10 5.8868e-01 4.0822e-03
3.4000e+00 3.0356e+01 3.0793e+01 3.0359e+01 5.1725e-01 3.7815e-03 5.2194e-10 5.6833e-01 4.0903e-03
3.4100e+00 3.0356e+01 3.0772e+01 3.0359e+01 4.9776e-01 3.7964e-03 5.2443e-10 5.4884e-01 4.1052e-03
3.4200e+00 3.0356e+01 3.0752e+01 3.0359e+01 4.7914e-01 3.8185e-03 5.2694e-10 5.3023e-01 4.1272e-03
3.4300e+00 3.0356e+01 3.0734e+01 3.0359e+01 4.6140e-01 3.8371e-03 5.2944e-10 5.1249e-01 4.1459e-03
3.4400e+00 3.0356e+01 3.0716e+01 3.0359e+01 4.4452e-01 3.8564e-03 5.3197e-10 4.9560e-01 4.1652e-03
3.4500e+00 3.0356e+01 3.0699e+01 3.0359e+01 4.2845e-01 3.8724e-03 5.3450e-10 4.7954e-01 4.1812e-03
3.4600e+00 3.0356e+01 3.0683e+01 3.0359e+01 4.1318e-01 3.9047e-03 5.3704e-10 4.6427e-01 4.2135e-03
3.4700e+00 3.0356e+01 3.0668e+01 3.0359e+01 3.9867e-01 3.9199e-03 5.3959e-10 4.4975e-01 4.2287e-03
3.4800e+00 3.0356e+01 3.0654e+01 3.0359e+01 3.8488e-01 3.9470e-03 5.4214e-10 4.3597e-01 4.2558e-03
3.4900e+00 3.0356e+01 3.0641e+01 3.0359e+01 3.7179e-01 3.9777e-03 5.4471e-10 4.2288e-01 4.2864e-03
3.5000e+00 3.0356e+01 3.0629e+01 3.0359e+01 3.5938e-01 4.0125e-03 5.4729e-10 4.1046e-01 4.3213e-03
3.5100e+00 3.0356e+01 3.0618e+01 3.0359e+01 3.4761e-01 4.0339e-03 5.4988e-10 3.9870e-01 4.3427e-03
3.5200e+00 3.0356e+01 3.0607e+01 3.0359e+01 3.3647e-01 4.0622e-03 5.5249e-10 3.8755e-01 4.3710e-03
3.5300e+00 3.0356e+01 3.0598e+01 3.0359e+01 3.2593e-01 4.0905e-03 5.5508e-10 3.7701e-01 4.3993e-03
3.5400e+00 3.0356e+01 3.0589e+01 3.0359e+01 3.1597e-01 4.1201e-03 5.5770e-10 3.6705e-01 4.4289e-03
3.5500e+00 3.0356e+01 3.0580e+01 3.0359e+01 3.0656e-01 4.1500e-03 5.6032e-10 3.5764e-01 4.4588e-03
3.5600e+00 3.0356e+01 3.0573e+01 3.0359e+01 2.9768e-01 4.1815e-03 5.6295e-10 3.4876e-01 4.4903e-03
3.5700e+00 3.0356e+01 3.0566e+01 3.0359e+01 2.8930e-01 4.2125e-03 5.6560e-10 3.4039e-01 4.5213e-03
3.5800e+00 3.0356e+01 3.0559e+01 3.0359e+01 2.8141e-01 4.2379e-03 5.6825e-10 3.3249e-01 4.5467e-03
3.5900e+00 3.0356e+01 3.0553e+01 3.0359e+01 2.7396e-01 4.2754e-03 5.7093e-10 3.2504e-01 4.5842e-03
3.6000e+00 3.0356e+01 3.0548e+01 3.0359e+01 2.6693e-01 4.3069e-03 5.7359e-10 3.1801e-01 4.6157e-03
3.6100e+00 3.0356e+01 3.0543e+01 3.0359e+01 2.6029e-01 4.3314e-03 5.7628e-10 3.1137e-01 4.6402e-03
3.6200e+00 3.0356e+01 3.0538e+01 3.0359e+01 2.5400e-01 4.3600e-03 5.7898e-10 3.0509e-01 4.6688e-03
3.6300e+00 3.0356e+01 3.0534e+01 3.0360e+01 2.4804e-01 4.3860e-03 5.8168e-10 2.9913e-01 4.6948e-03
3.6400e+00 3.0356e+01 3.0530e+01 3.0360e+01 2.4238e-01 4.4124e-03 5.8439e-10 2.9346e-01 4.7212e-03
3.6500e+00 3.0356e+01 3.0526e+01 3.0360e+01 2.3698e-01 4.4386e-03 5.8711e-10 2.8806e-01 4.7474e-03
3.6600e+00 3.0356e+01 3.0523e+01 3.0360e+01 2.3182e-01 4.4643e-03 5.8984e-10 2.8290e-01 4.7731e-03
3.6700e+00 3.0356e+01 3.0520e+01 3.0360e+01 2.2687e-01 4.4896e-03 5.9258e-10 2.7795e-01 4.7984e-03
3.6800e+00 3.0356e+01 3.0517e+01 3.0360e+01 2.2211e-01 4.5142e-03 5.9534e-10 2.7319e-01 4.8230e-03
3.6900e+00 3.0356e+01 3.0514e+01 3.0360e+01 2.1752e-01 4.5382e-03 5.9810e-10 2.6860e-01 4.8470e-03
3.7000e+00 3.0356e+01 3.0511e+01 3.0360e+01 2.1308e-01 4.5587e-03 6.0087e-10 2.6416e-01 4.8675e-03
3.7100e+00 3.0356e+01 3.0509e+01 3.0360e+01 2.0877e-01 4.5794e-03 6.0365e-10 2.5985e-01 4.8882e-03
3.7200e+00 3.0356e+01 3.0506e+01 3.0360e+01 2.0458e-01 4.6142e-03 6.0645e-10 2.5567e-01 4.9230e-03
3.7300e+00 3.0356e+01 3.0504e+01 3.0360e+01 2.0051e-01 4.6311e-03 6.0924e-10 2.5159e-01 4.9399e-03
3.7400e+00 3.0356e+01 3.0501e+01 3.0360e+01 1.9654e-01 4.6481e-03 6.1205e-10 2.4762e-01 4.9569e-03
3.7500e+00 3.0356e+01 3.0499e+01 3.0360e+01 1.9266e-01 4.6671e-03 6.1487e-10 2.4375e-01 4.9759e-03
3.7600e+00 3.0356e+01 3.0497e+01 3.0360e+01 1.8888e-01 4.6934e-03 6.1771e-10 2.3996e-01 5.0022e-03
3.7700e+00 3.0356e+01 3.0494e+01 3.0360e+01 1.8519e-01 4.7069e-03 6.2055e-10 2.3627e-01 5.0157e-03
3.7800e+00 3.0356e+01 3.0492e+01 3.0360e+01 1.8158e-01 4.7267e-03 6.2340e-10 2.3267e-01 5.0355e-03
3.7900e+00 3.0356e+01 3.0490e+01 3.0360e+01 1.7806e-01 4.7410e-03 6.2627e-10 2.2915e-01 5.0498e-03
3.8000e+00 3.0356e+01 3.0488e+01 3.0360e+01 1.7463e-01 4.7596e-03 6.2914e-10 2.2572e-01 5.0684e-03
3.8100e+00 3.0356e+01 3.0486e+01 3.0360e+01 1.7129e-01 4.7780e-03 6.3202e-10 2.2238e-01 5.0867e-03
3.8200e+00 3.0356e+01 3.0484e+01 3.0360e+01 1.6804e-01 4.7965e-03 6.3490e-10 2.1913e-01 5.1053e-03
3.8300e+00 3.0356e+01 3.0482e+01 3.0360e+01 1.6488e-01 4.8114e-03 6.3782e-10 2.1596e-01 5.1202e-03
3.8400e+00 3.0356e+01 3.0480e+01 3.0360e+01 1.6181e-01 4.8294e-03 6.4073e-10 2.1290e-01 5.1382e-03
3.8500e+00 3.0356e+01 3.0478e+01 3.0360e+01 1.5883e-01 4.8451e-03 6.4365e-10 2.0992e-01 5.1539e-03
3.8600e+00 3.0356e+01 3.0476e+01 3.0360e+01 1.5595e-01 4.8616e-03 6.4658e-10 2.0704e-01 5.1704e-03
3.8700e+00 3.0356e+01 3.0474e+01 3.0360e+01 1.5316e-01 4.8743e-03 6.4954e-10 2.0425e-01 5.1830e-03
3.8800e+00 3.0356e+01 3.0472e+01 3.0360e+01 1.5047e-01 4.8959e-03 6.5248e-10 2.0156e-01 5.2047e-03
3.8900e+00 3.0356e+01 3.0471e+01 3.0360e+01 1.4788e-01 4.9064e-03 6.5544e-10 1.9896e-01 5.2152e-03
3.9000e+00 3.0356e+01 3.0469e+01 3.0360e+01 1.4537e-01 4.9274e-03 6.5842e-10 1.9646e-01 5.2362e-03
3.9100e+00 3.0356e+01 3.0467e+01 3.0360e+01 1.4297e-01 4.9449e-03 6.6140e-10 1.9405e-01 5.2537e-03
3.9200e+00 3.0356e+01 3.0466e+01 3.0360e+01 1.4066e-01 4.9670e-03 6.6440e-10 1.9174e-01 5.2758e-03
3.9300e+00 3.0356e+01 3.0464e+01 3.0360e+01 1.3844e-01 4.9856e-03 6.6740e-10 1.8953e-01 5.2944e-03
3.9400e+00 3.0356e+01 3.0463e+01 3.0360e+01 1.3632e-01 5.0038e-03 6.7043e-10 1.8740e-01 5.3126e-03
3.9500e+00 3.0356e+01 3.0462e+01 3.0360e+01 1.3429e-01 5.0270e-03 6.7345e-10 1.8537e-01 5.3358e-03
3.9600e+00 3.0356e+01 3.0460e+01 3.0360e+01 1.3235e-01 5.0476e-03 6.7648e-10 1.8344e-01 5.3564e-03
3.9700e+00 3.0356e+01 3.0459e+01 3.0360e+01 1.3051e-01 5.0690e-03 6.7953e-10 1.8160e-01 5.3778e-03
3.9800e+00 3.0356e+01 3.0458e+01 3.0360e+01 1.2877e-01 5.0965e-03 6.8259e-10 1.7986e-01 5.4053e-03
3.9900e+00 3.0356e+01 3.0457e+01 3.0360e+01 1.2713e-01 5.1233e-03 6.8565e-10 1.7822e-01 5.4321e-03
4.0000e+00 3.0356e+01 3.0456e+01 3.0360e+01 1.2560e-01 5.1435e-03 6.8873e-10 1.7668e-01 5.4523e-03
4.0100e+00 3.0356e+01 3.0455e+01 3.0360e+01 1.2418e-01 5.1699e-03 6.9183e-10 1.7527e-01 5.4787e-03
4.0200e+00 3.0356e+01 3.0454e+01 3.0360e+01 1.2290e-01 5.1990e-03 6.9493e-10 1.7398e-01 5.5078e-03
4.0300e+00 3.0356e+01 3.0453e+01 3.0360e+01 1.2175e-01 5.2241e-03 6.9804e-10 1.7284e-01 5.5329e-03
4.0400e+00 3.0356e+01 3.0452e+01 3.0360e+01 1.2078e-01 5.2479e-03 7.0116e-10 1.7186e-01 5.5566e-03
4.0500e+00 3.0356e+01 3.0452e+01 3.0360e+01 1.1999e-01 5.2778e-03 7.0429e-10 1.7107e-01 5.5866e-03
4.0600e+00 3.0356e+01 3.0451e+01 3.0360e+01 1.1942e-01 5.3009e-03 7.0743e-10 1.7051e-01 5.6097e-03
4.0700e+00 3.0356e+01 3.0451e+01 3.0360e+01 1.1912e-01 5.3208e-03 7.1058e-10 1.7020e-01 5.6295e-03
4.0800e+00 3.0356e+01 3.0451e+01 3.0360e+01 1.1914e-01 5.3436e-03 7.1374e-10 1.7022e-01 5.6523e-03
4.0900e+00 3.0356e+01 3.0452e+01 3.0360e+01 1.1953e-01 5.3649e-03 7.1692e-10 1.7062e-01 5.6737e-03
4.1000e+00 3.0356e+01 3.0452e+01 3.0360e+01 1.2039e-01 5.3806e-03 7.2010e-10 1.7148e-01 5.6894e-03
4.1100e+00 3.0356e+01 3.0453e+01 3.0360e+01 1.2182e-01 5.3946e-03 7.2331e-10 1.7290e-01 5.7034e-03
4.1200e+00 3.0356e+01 3.0455e+01 3.0360e+01 1.2392e-01 5.4036e-03 7.2651e-10 1.7500e-01 5.7124e-03
4.1300e+00 3.0356e+01 3.0457e+01 3.0360e+01 1.2684e-01 5.4120e-03 7.2973e-10 1.7792e-01 5.7208e-03
4.1400e+00 3.0356e+01 3.0460e+01 3.0360e+01 1.3074e-01 5.4145e-03 7.3295e-10 1.8183e-01 5.7233e-03
4.1500e+00 3.0356e+01 3.0464e+01 3.0360e+01 1.3581e-01 5.4139e-03 7.3619e-10 1.8690e-01 5.7227e-03
4.1600e+00 3.0356e+01 3.0470e+01 3.0360e+01 1.4223e-01 5.4101e-03 7.3945e-10 1.9332e-01 5.7189e-03
4.1700e+00 3.0356e+01 3.0476e+01 3.0360e+01 1.5017e-01 5.3952e-03 7.4271e-10 2.0125e-01 5.7040e-03
4.1800e+00 3.0356e+01 3.0483e+01 3.0360e+01 1.5970e-01 5.3847e-03 7.4598e-10 2.1079e-01 5.6935e-03
4.1900e+00 3.0356e+01 3.0492e+01 3.0360e+01 1.7078e-01 5.3686e-03 7.4926e-10 2.2186e-01 5.6774e-03
4.2000e+00 3.0356e+01 3.0502e+01 3.0360e+01 1.8308e-01 5.3522e-03 7.5256e-10 2.3417e-01 5.6610e-03
4.2100e+00 3.0356e+01 3.0512e+01 3.0360e+01 1.9595e-01 5.3267e-03 7.5587e-10 2.4703e-01 5.6355e-03
4.2200e+00 3.0356e+01 3.0521e+01 3.0360e+01 2.0830e-01 5.3004e-03 7.5918e-10 2.5938e-01 5.6092e-03
4.2300e+00 3.0356e+01 3.0530e+01 3.0360e+01 2.1875e-01 5.2709e-03 7.6251e-10 2.6983e-01 5.5797e-03
4.2400e+00 3.0356e+01 3.0535e+01 3.0360e+01 2.2588e-01 5.2323e-03 7.6585e-10 2.7697e-01 5.5411e-03
4.2500e+00 3.0356e+01 3.0537e+01 3.0360e+01 2.2866e-01 5.1968e-03 7.6920e-10 2.7974e-01 5.5056e-03
4.2600e+00 3.0356e+01 3.0536e+01 3.0360e+01 2.2673e-01 5.1594e-03 7.7255e-10 2.7781e-01 5.4682e-03
4.2700e+00 3.0356e+01 3.0531e+01 3.0360e+01 2.2051e-01 5.1158e-03 7.7593e-10 2.7160e-01 5.4246e-03
4.2800e+00 3.0356e+01 3.0523e+01 3.0360e+01 2.1098e-01 5.0688e-03 7.7931e-10 2.6207e-01 5.3776e-03
4.2900e+00 3.0356e+01 3.0514e+01 3.0360e+01 1.9931e-01 5.0284e-03 7.8271e-10 2.5039e-01 5.3372e-03
4.3000e+00 3.0356e+01 3.0504e+01 3.0360e+01 1.8655e-01 4.9846e-03 7.8611e-10 2.3764e-01 5.2934e-03
4.3100e+00 3.0356e+01 3.0493e+01 3.0360e+01 1.7355e-01 4.9339e-03 7.8953e-10 2.2464e-01 5.2427e-03
4.3200e+00 3.0356e+01 3.0483e+01 3.0360e+01 1.6086e-01 4.8916e-03 7.9296e-10 2.1194e-01 5.2004e-03
4.3300e+00 3.0356e+01 3.0474e+01 3.0360e+01 1.4879e-01 4.8493e-03 7.9640e-10 1.9987e-01 5.1581e-03
4.3400e+00 3.0356e+01 3.0465e+01 3.0360e+01 1.3749e-01 4.7959e-03 7.9985e-10 1.8858e-01 5.1047e-03
4.3500e+00 3.0356e+01 3.0456e+01 3.0360e+01 1.2703e-01 4.7619e-03 8.0331e-10 1.7811e-01 5.0707e-03
4.3600e+00 3.0356e+01 3.0449e+01 3.0360e+01 1.1736e-01 4.7193e-03 8.0679e-10 1.6845e-01 5.0281e-03
4.3700e+00 3.0356e+01 3.0442e+01 3.0360e+01 1.0844e-01 4.6853e-03 8.1027e-10 1.5953e-01 4.9941e-03
4.3800e+00 3.0356e+01 3.0435e+01 3.0360e+01 1.0020e-01 4.6396e-03 8.1377e-10 1.5129e-01 4.9484e-03
4.3900e+00 3.0356e+01 3.0429e+01 3.0360e+01 9.2562e-02 4.6128e-03 8.1728e-10 1.4365e-01 4.9216e-03
4.4000e+00 3.0356e+01 3.0423e+01 3.0359e+01 8.5452e-02 4.5814e-03 8.2079e-10 1.3654e-01 4.8902e-03
4.4100e+00 3.0356e+01 3.0418e+01 3.0359e+01 7.8805e-02 4.5480e-03 8.2433e-10 1.2989e-01 4.8568e-03
4.4200e+00 3.0356e+01 3.0413e+01 3.0359e+01 7.2560e-02 4.5257e-03 8.2787e-10 1.2365e-01 4.8345e-03
4.4300e+00 3.0356e+01 3.0408e+01 3.0359e+01 6.6663e-02 4.5050e-03 8.3143e-10 1.1775e-01 4.8138e-03
4.4400e+00 3.0356e+01 3.0403e+01 3.0359e+01 6.1067e-02 4.4860e-03 8.3499e-10 1.1215e-01 4.7948e-03
4.4500e+00 3.0356e+01 3.0399e+01 3.0359e+01 5.5728e-02 4.4710e-03 8.3856e-10 1.0681e-01 4.7798e-03
4.4600e+00 3.0356e+01 3.0395e+01 3.0359e+01 5.0609e-02 4.4656e-03 8.4216e-10 1.0169e-01 4.7744e-03
4.4700e+00 3.0356e+01 3.0391e+01 3.0359e+01 4.5678e-02 4.4700e-03 8.4576e-10 9.6763e-02 4.7788e-03
4.4800e+00 3.0356e+01 3.0387e+01 3.0359e+01 4.0906e-02 4.4756e-03 8.4937e-10 9.1991e-02 4.7844e-03
4.4900e+00 3.0356e+01 3.0383e+01 3.0359e+01 3.6267e-02 4.4797e-03 8.5301e-10 8.7352e-02 4.7885e-03
4.5000e+00 3.0356e+01 3.0379e+01 3.0359e+01 3.1737e-02 4.4880e-03 8.5663e-10 8.2822e-02 4.7968e-03
4.5100e+00 3.0356e+01 3.0376e+01 3.0359e+01 2.7297e-02 4.4965e-03 8.6029e-10 7.8382e-02 4.8052e-03
4.5200e+00 3.0356e+01 3.0372e+01 3.0359e+01 2.2929e-02 4.5085e-03 8.6394e-10 7.4014e-02 4.8173e-03
4.5300e+00 3.0356e+01 3.0369e+01 3.0359e+01 1.8615e-02 4.5261e-03 8.6762e-10 6.9700e-02 4.8349e-03
4.5400e+00 3.0356e+01 3.0365e+01 3.0359e+01 1.4343e-02 4.5478e-03 8.7130e-10 6.5428e-02 4.8566e-03
4.5500e+00 3.0356e+01 3.0362e+01 3.0359e+01 1.0098e-02 4.5729e-03 8.7499e-10 6.1184e-02 4.8817e-03
4.5600e+00 3.0356e+01 3.0358e+01 3.0359e+01 8.8683e-03 4.5969e-03 8.7870e-10 5.6956e-02 4.9057e-03
4.5700e+00 3.0356e+01 3.0355e+01 3.0359e+01 8.1045e-03 4.6210e-03 8.8243e-10 5.2737e-02 4.9298e-03
4.5800e+00 3.0356e+01 3.0351e+01 3.0359e+01 7.9053e-03 4.6437e-03 8.8615e-10 4.8517e-02 4.9525e-03
4.5900e+00 3.0356e+01 3.0348e+01 3.0359e+01 9.1714e-03 4.6725e-03 8.8990e-10 4.4289e-02 4.9813e-03
4.6000e+00 3.0356e+01 3.0344e+01 3.0359e+01 1.2329e-02 4.6992e-03 8.9365e-10 4.0049e-02 5.0080e-03
4.6100e+00 3.0356e+01 3.0341e+01 3.0359e+01 1.5501e-02 4.7207e-03 8.9742e-10 3.5791e-02 5.0295e-03
4.6200e+00 3.0356e+01 3.0337e+01 3.0359e+01 1.9571e-02 4.7501e-03 9.0119e-10 3.1514e-02 5.0589e-03
4.6300e+00 3.0356e+01 3.0334e+01 3.0359e+01 2.3869e-02 4.7711e-03 9.0499e-10 2.7216e-02 5.0799e-03
4.6400e+00 3.0356e+01 3.0330e+01 3.0359e+01 2.8188e-02 4.7902e-03 9.0879e-10 2.2897e-02 5.0990e-03
4.6500e+00 3.0356e+01 3.0326e+01 3.0359e+01 3.2528e-02 4.8154e-03 9.1260e-10 1.8557e-02 5.1242e-03
4.6600e+00 3.0356e+01 3.0323e+01 3.0360e+01 3.6885e-02 4.8317e-03 9.1643e-10 1.4200e-02 5.1405e-03
4.6700e+00 3.0356e+01 3.0319e+01 3.0360e+01 4.1255e-02 4.8421e-03 9.2027e-10 9.8302e-03 5.1509e-03
4.6800e+00 3.0356e+01 3.0315e+01 3.0360e+01 4.5633e-02 4.8549e-03 9.2412e-10 6.6822e-03 5.1637e-03
4.6900e+00 3.0356e+01 3.0312e+01 3.0360e+01 5.0014e-02 4.8535e-03 9.2798e-10 6.4378e-03 5.1623e-03
4.7000e+00 3.0356e+01 3.0308e+01 3.0360e+01 5.4389e-02 4.8613e-03 9.3187e-10 6.7722e-03 5.1701e-03
4.7100e+00 3.0356e+01 3.0305e+01 3.0360e+01 5.8751e-02 4.8599e-03 9.3575e-10 8.6845e-03 5.1687e-03
4.7200e+00 3.0356e+01 3.0301e+01 3.0360e+01 6.3088e-02 4.8564e-03 9.3964e-10 1.2003e-02 5.1652e-03
4.7300e+00 3.0356e+01 3.0298e+01 3.0360e+01 6.7392e-02 4.8472e-03 9.4356e-10 1.6307e-02 5.1560e-03
4.7400e+00 3.0356e+01 3.0294e+01 3.0360e+01 7.1650e-02 4.8353e-03 9.4749e-10 2.0565e-02 5.1441e-03
4.7500e+00 3.0356e+01 3.0291e+01 3.0360e+01 7.5853e-02 4.8225e-03 9.5143e-10 2.4767e-02 5.1313e-03
4.7600e+00 3.0356e+01 3.0287e+01 3.0360e+01 7.9986e-02 4.8103e-03 9.5538e-10 2.8901e-02 5.1191e-03
4.7700e+00 3.0356e+01 3.0284e+01 3.0360e+01 8.4039e-02 4.7924e-03 9.5935e-10 3.2954e-02 5.1012e-03
4.7800e+00 3.0356e+01 3.0281e+01 3.0360e+01 8.7999e-02 4.7695e-03 9.6332e-10 3.6914e-02 5.0783e-03
4.7900e+00 3.0356e+01 3.0278e+01 3.0360e+01 9.1854e-02 4.7491e-03 9.6730e-10 4.0769e-02 5.0579e-03
4.8000e+00 3.0356e+01 3.0274e+01 3.0360e+01 9.5592e-02 4.7234e-03 9.7131e-10 4.4507e-02 5.0322e-03
4.8100e+00 3.0356e+01 3.0272e+01 3.0360e+01 9.9201e-02 4.7086e-03 9.7532e-10 4.8116e-02 5.0174e-03
4.8200e+00 3.0356e+01 3.0269e+01 3.0360e+01 1.0267e-01 4.6849e-03 9.7933e-10 5.1585e-02 4.9937e-03
4.8300e+00 3.0356e+01 3.0266e+01 3.0360e+01 1.0599e-01 4.6638e-03 9.8338e-10 5.4901e-02 4.9726e-03
4.8400e+00 3.0356e+01 3.0263e+01 3.0360e+01 1.0914e-01 4.6495e-03 9.8744e-10 5.8051e-02 4.9583e-03
4.8500e+00 3.0356e+01 3.0261e+01 3.0359e+01 1.1211e-01 4.6347e-03 9.9149e-10 6.1022e-02 4.9435e-03
4.8600e+00 3.0356e+01 3.0259e+01 3.0359e+01 1.1488e-01 4.6245e-03 9.9558e-10 6.3797e-02 4.9333e-03
4.8700e+00 3.0356e+01 3.0257e+01 3.0359e+01 1.1744e-01 4.6146e-03 9.9966e-10 6.6356e-02 4.9233e-03
4.8800e+00 3.0356e+01 3.0255e+01 3.0359e+01 1.1976e-01 4.6139e-03 1.0038e-09 6.8676e-02 4.9227e-03
4.8900e+00 3.0356e+01 3.0253e+01 3.0359e+01 1.2181e-01 4.6188e-03 1.0079e-09 7.0724e-02 4.9276e-03
4.9000e+00 3.0356e+01 3.0252e+01 3.0359e+01 1.2355e-01 4.6218e-03 1.0120e-09 7.2463e-02 4.9306e-03
4.9100e+00 3.0356e+01 3.0250e+01 3.0359e+01 1.2493e-01 4.6308e-03 1.0161e-09 7.3841e-02 4.9396e-03
4.9200e+00 3.0356e+01 3.0249e+01 3.0359e+01 1.2588e-01 4.6433e-03 1.0203e-09 7.4795e-02 4.9521e-03
4.9300e+00 3.0356e+01 3.0249e+01 3.0359e+01 1.2633e-01 4.6617e-03 1.0245e-09 7.5244e-02 4.9705e-03
4.9400e+00 3.0356e+01 3.0249e+01 3.0359e+01 1.2617e-01 4.6819e-03 1.0286e-09 7.5085e-02 4.9907e-03
4.9500e+00 3.0356e+01 3.0249e+01 3.0359e+01 1.2528e-01 4.7017e-03 1.0328e-09 7.4193e-02 5.0105e-03
4.9600e+00 3.0356e+01 3.0251e+01 3.0359e+01 1.2350e-01 4.7267e-03 1.0370e-09 7.2411e-02 5.0355e-03
4.9700e+00 3.0356e+01 3.0253e+01 3.0359e+01 1.2063e-01 4.7472e-03 1.0413e-09 6.9550e-02 5.0560e-03
4.9800e+00 3.0356e+01 3.0256e+01 3.0359e+01 1.1647e-01 4.7731e-03 1.0455e-09 6.5381e-02 5.0819e-03
4.9900e+00 3.0356e+01 3.0260e+01 3.0359e+01 1.1072e-01 4.7984e-03 1.0497e-09 5.9634e-02 5.1072e-03
5.0000e+00 3.0356e+01 3.0265e+01 3.0359e+01 1.0308e-01 4.8185e-03 1.0540e-09 5.1993e-02 5.1273e-03
5.0100e+00 3.0356e+01 3.0273e+01 3.0359e+01 9.3177e-02 4.8377e-03 1.0582e-09 4.2092e-02 5.1465e-03
5.0200e+00 3.0356e+01 3.0282e+01 3.0359e+01 8.0608e-02 4.8673e-03 1.0625e-09 3.1430e-02 5.1761e-03
5.0300e+00 3.0356e+01 3.0294e+01 3.0359e+01 6.4919e-02 4.8817e-03 1.0668e-09 3.0422e-02 5.1905e-03
5.0400e+00 3.0356e+01 3.0309e+01 3.0359e+01 4.8098e-02 4.8938e-03 1.0711e-09 3.0557e-02 5.2026e-03
5.0500e+00 3.0356e+01 3.0327e+01 3.0359e+01 3.4503e-02 4.9018e-03 1.0755e-09 3.2452e-02 5.2106e-03
5.0600e+00 3.0356e+01 3.0348e+01 3.0359e+01 3.5490e-02 4.8996e-03 1.0798e-09 5.6731e-02 5.2084e-03
5.0700e+00 3.0356e+01 3.0374e+01 3.0359e+01 3.9564e-02 4.8930e-03 1.0841e-09 8.9579e-02 5.2018e-03
5.0800e+00 3.0356e+01 3.0403e+01 3.0359e+01 7.6552e-02 4.8816e-03 1.0885e-09 1.2764e-01 5.1904e-03
5.0900e+00 3.0356e+01 3.0437e+01 3.0359e+01 1.1991e-01 4.8612e-03 1.0929e-09 1.7100e-01 5.1700e-03
5.1000e+00 3.0356e+01 3.0476e+01 3.0359e+01 1.6843e-01 4.8340e-03 1.0973e-09 2.1952e-01 5.1428e-03
5.1100e+00 3.0356e+01 3.0518e+01 3.0359e+01 2.2166e-01 4.7981e-03 1.1017e-09 2.7275e-01 5.1069e-03
5.1200e+00 3.0356e+01 3.0564e+01 3.0359e+01 2.7884e-01 4.7566e-03 1.1061e-09 3.2993e-01 5.0654e-03
5.1300e+00 3.0356e+01 3.0612e+01 3.0359e+01 3.3890e-01 4.7091e-03 1.1105e-09 3.8999e-01 5.0179e-03
5.1400e+00 3.0356e+01 3.0662e+01 3.0359e+01 4.0053e-01 4.6549e-03 1.1149e-09 4.5161e-01 4.9637e-03
5.1500e+00 3.0356e+01 3.0712e+01 3.0359e+01 4.6226e-01 4.5906e-03 1.1194e-09 5.1335e-01 4.8994e-03
5.1600e+00 3.0356e+01 3.0762e+01 3.0359e+01 5.2267e-01 4.5194e-03 1.1239e-09 5.7375e-01 4.8282e-03
5.1700e+00 3.0356e+01 3.0811e+01 3.0359e+01 5.8047e-01 4.4440e-03 1.1284e-09 6.3156e-01 4.7528e-03
5.1800e+00 3.0356e+01 3.0856e+01 3.0359e+01 6.3472e-01 4.3634e-03 1.1328e-09 6.8580e-01 4.6721e-03
5.1900e+00 3.0356e+01 3.0899e+01 3.0359e+01 6.8486e-01 4.2740e-03 1.1374e-09 7.3594e-01 4.5828e-03
5.2000e+00 3.0356e+01 3.0939e+01 3.0359e+01 7.3081e-01 4.1820e-03 1.1419e-09 7.8189e-01 4.4908e-03
5.2100e+00 3.0356e+01 3.0976e+01 3.0358e+01 7.7292e-01 4.0873e-03 1.1464e-09 8.2400e-01 4.3961e-03
5.2200e+00 3.0356e+01 3.1011e+01 3.0358e+01 8.1193e-01 3.9851e-03 1.1510e-09 8.6302e-01 4.2939e-03
5.2300e+00 3.0356e+01 3.1044e+01 3.0358e+01 8.4889e-01 3.8828e-03 1.1555e-09 8.9997e-01 4.1916e-03
5.2400e+00 3.0356e+01 3.1077e+01 3.0358e+01 8.8501e-01 3.7772e-03 1.1601e-09 9.3610e-01 4.0860e-03
5.2500e+00 3.0356e+01 3.1110e+01 3.0358e+01 9.2167e-01 3.6695e-03 1.1647e-09 9.7276e-01 3.9783e-03
5.2600e+00 3.0356e+01 3.1145e+01 3.0358e+01 9.6027e-01 3.5607e-03 1.1693e-09 1.0114e+00 3.8695e-03
5.2700e+00 3.0356e+01 3.1182e+01 3.0358e+01 1.0022e+00 3.4524e-03 1.1739e-09 1.0533e+00 3.7612e-03
5.2800e+00 3.0356e+01 3.1223e+01 3.0358e+01 1.0489e+00 3.3446e-03 1.1786e-09 1.1000e+00 3.6534e-03
5.2900e+00 3.0356e+01 3.1269e+01 3.0358e+01 1.1018e+00 3.2381e-03 1.1832e-09 1.1529e+00 3.5468e-03
5.3000e+00 3.0356e+01 3.1321e+01 3.0358e+01 1.1623e+00 3.1343e-03 1.1879e-09 1.2134e+00 3.4431e-03
5.3100e+00 3.0356e+01 3.1381e+01 3.0358e+01 1.2318e+00 3.0328e-03 1.1925e-09 1.2829e+00 3.3416e-03
5.3200e+00 3.0356e+01 3.1449e+01 3.0357e+01 1.3121e+00 2.9354e-03 1.1972e-09 1.3631e+00 3.2442e-03
5.3300e+00 3.0356e+01 3.1527e+01 3.0357e+01 1.4047e+00 2.8419e-03 1.2019e-09 1.4558e+00 3.1507e-03
5.3400e+00 3.0356e+01 3.1616e+01 3.0357e+01 1.5119e+00 2.7538e-03 1.2066e-09 1.5630e+00 3.0626e-03
5.3500e+00 3.0356e+01 3.1720e+01 3.0357e+01 1.6360e+00 2.6709e-03 1.2114e-09 1.6871e+00 2.9797e-03
5.3600e+00 3.0356e+01 3.1839e+01 3.0357e+01 1.7798e+00 2.5937e-03 1.2161e-09 1.8309e+00 2.9025e-03
5.3700e+00 3.0356e+01 3.1977e+01 3.0357e+01 1.9468e+00 2.5224e-03 1.2209e-09 1.9979e+00 2.8312e-03
5.3800e+00 3.0356e+01 3.2137e+01 3.0357e+01 2.1409e+00 2.4575e-03 1.2257e-09 2.1920e+00 2.7663e-03
5.3900e+00 3.0356e+01 3.2324e+01 3.0357e+01 2.3670e+00 2.3985e-03 1.2304e-09 2.4180e+00 2.7073e-03
5.4000e+00 3.0356e+01 3.2540e+01 3.0357e+01 2.6307e+00 2.3460e-03 1.2353e-09 2.6818e+00 2.6548e-03
5.4100e+00 3.0356e+01 3.2793e+01 3.0357e+01 2.9389e+00 2.2992e-03 1.2401e-09 2.9900e+00 2.6080e-03
5.4200e+00 3.0356e+01 3.3089e+01 3.0357e+01 3.2991e+00 2.2598e-03 1.2449e-09 3.3502e+00 2.5686e-03
5.4300e+00 3.0356e+01 3.3433e+01 3.0357e+01 3.7199e+00 2.2253e-03 1.2497e-09 3.7710e+00 2.5341e-03
5.4400e+00 3.0356e+01 3.3834e+01 3.0357e+01 4.2106e+00 2.1941e-03 1.2546e-09 4.2617e+00 2.5029e-03
5.4500e+00 3.0356e+01 3.4298e+01 3.0357e+01 4.7802e+00 2.1689e-03 1.2595e-09 4.8312e+00 2.4777e-03
5.4600e+00 3.0356e+01 3.4833e+01 3.0356e+01 5.4367e+00 2.1506e-03 1.2643e-09 5.4878e+00 2.4594e-03
5.4700e+00 3.0356e+01 3.5441e+01 3.0356e+01 6.1853e+00 2.1324e-03 1.2693e-09 6.2364e+00 2.4412e-03
5.4800e+00 3.0356e+01 3.6123e+01 3.0356e+01 7.0255e+00 2.1242e-03 1.2742e-09 7.0766e+00 2.4329e-03
5.4900e+00 3.0356e+01 3.6870e+01 3.0356e+01 7.9480e+00 2.1181e-03 1.2791e-09 7.9991e+00 2.4269e-03
5.5000e+00 3.0356e+01 3.7664e+01 3.0356e+01 8.9310e+00 2.1142e-03 1.2840e-09 8.9821e+00 2.4230e-03
5.5100e+00 3.0356e+01 3.8476e+01 3.0356e+01 9.9374e+00 2.1106e-03 1.2890e-09 9.9885e+00 2.4194e-03
5.5200e+00 3.0356e+01 3.9263e+01 3.0356e+01 1.0915e+01 2.1048e-03 1.2940e-09 1.0966e+01 2.4136e-03
5.5300e+00 3.0356e+01 3.9976e+01 3.0356e+01 1.1800e+01 2.1064e-03 1.2990e-09 1.1851e+01 2.4152e-03
5.5400e+00 3.0356e+01 4.0561e+01 3.0356e+01 1.2528e+01 2.1053e-03 1.3040e-09 1.2579e+01 2.4141e-03
5.5500e+00 3.0356e+01 4.0977e+01 3.0356e+01 1.3043e+01 2.0998e-03 1.3090e-09 1.3094e+01 2.4086e-03
5.5600e+00 3.0356e+01 4.1197e+01 3.0356e+01 1.3314e+01 2.0983e-03 1.3140e-09 1.3365e+01 2.4071e-03
5.5700e+00 3.0356e+01 4.1220e+01 3.0356e+01 1.3337e+01 2.0914e-03 1.3191e-09 1.3388e+01 2.4002e-03
5.5800e+00 3.0356e+01 4.1062e+01 3.0356e+01 1.3134e+01 2.0822e-03 1.3241e-09 1.3185e+01 2.3910e-03
5.5900e+00 3.0356e+01 4.0757e+01 3.0356e+01 1.2749e+01 2.0687e-03 1.3292e-09 1.2800e+01 2.3775e-03
5.6000e+00 3.0356e+01 4.0345e+01 3.0356e+01 1.2229e+01 2.0533e-03 1.3343e-09 1.2280e+01 2.3621e-03
5.6100e+00 3.0356e+01 3.9864e+01 3.0356e+01 1.1625e+01 2.0285e-03 1.3394e-09 1.1676e+01 2.3373e-03
5.6200e+00 3.0356e+01 3.9347e+01 3.0356e+01 1.0979e+01 2.0007e-03 1.3445e-09 1.1030e+01 2.3095e-03
5.6300e+00 3.0356e+01 3.8822e+01 3.0356e+01 1.0322e+01 1.9682e-03 1.3497e-09 1.0374e+01 2.2770e-03
5.6400e+00 3.0356e+01 3.8306e+01 3.0356e+01 9.6792e+00 1.9303e-03 1.3548e-09 9.7303e+00 2.2391e-03
5.6500e+00 3.0356e+01 3.7812e+01 3.0356e+01 9.0640e+00 1.8859e-03 1.3600e-09 9.1151e+00 2.1947e-03
5.6600e+00 3.0356e+01 3.7346e+01 3.0356e+01 8.4854e+00 1.8362e-03 1.3651e-09 8.5365e+00 2.1450e-03
5.6700e+00 3.0356e+01 3.6913e+01 3.0356e+01 7.9474e+00 1.7820e-03 1.3703e-09 7.9985e+00 2.0908e-03
5.6800e+00 3.0356e+01 3.6512e+01 3.0356e+01 7.4506e+00 1.7207e-03 1.3755e-09 7.5017e+00 2.0295e-03
5.6900e+00 3.0356e+01 3.6142e+01 3.0356e+01 6.9937e+00 1.6548e-03 1.3808e-09 7.0448e+00 1.9636e-03
5.7000e+00 3.0356e+01 3.5802e+01 3.0356e+01 6.5737e+00 1.5832e-03 1.3860e-09 6.6248e+00 1.8920e-03
5.7100e+00 3.0356e+01 3.5489e+01 3.0356e+01 6.1872e+00 1.5069e-03 1.3913e-09 6.2382e+00 1.8157e-03
5.7200e+00 3.0356e+01 3.5199e+01 3.0356e+01 5.8300e+00 1.4264e-03 1.3965e-09 5.8811e+00 1.7352e-03
5.7300e+00 3.0356e+01 3.4929e+01 3.0356e+01 5.4979e+00 1.3413e-03 1.4018e-09 5.5490e+00 1.6501e-03
5.7400e+00 3.0356e+01 3.4676e+01 3.0356e+01 5.1865e+00 1.2539e-03 1.4071e-09 5.2376e+00 1.5627e-03
5.7500e+00 3.0356e+01 3.4435e+01 3.0356e+01 4.8915e+00 1.2190e-03 1.4124e-09 4.9425e+00 1.4716e-03
5.7600e+00 3.0356e+01 3.4205e+01 3.0355e+01 4.6085e+00 1.2218e-03 1.4178e-09 4.6595e+00 1.3782e-03
5.7700e+00 3.0356e+01 3.3980e+01 3.0355e+01 4.3333e+00 1.2694e-03 1.4231e-09 4.3844e+00 1.2835e-03
5.7800e+00 3.0356e+01 3.3758e+01 3.0355e+01 4.0622e+00 1.3521e-03 1.4285e-09 4.1133e+00 1.2204e-03
5.7900e+00 3.0356e+01 3.3537e+01 3.0355e+01 3.7914e+00 1.4371e-03 1.4338e-09 3.8425e+00 1.2249e-03
5.8000e+00 3.0356e+01 3.3313e+01 3.0355e+01 3.5180e+00 1.5239e-03 1.4392e-09 3.5691e+00 1.2869e-03
5.8100e+00 3.0356e+01 3.3085e+01 3.0355e+01 3.2396e+00 1.6116e-03 1.4446e-09 3.2907e+00 1.3747e-03
5.8200e+00 3.0356e+01 3.2852e+01 3.0355e+01 2.9551e+00 1.6969e-03 1.4501e-09 3.0062e+00 1.4599e-03
5.8300e+00 3.0356e+01 3.2613e+01 3.0355e+01 2.6645e+00 1.7898e-03 1.4555e-09 2.7156e+00 1.5529e-03
5.8400e+00 3.0356e+01 3.2372e+01 3.0355e+01 2.3695e+00 1.8757e-03 1.4610e-09 2.4206e+00 1.6388e-03
5.8500e+00 3.0356e+01 3.2129e+01 3.0355e+01 2.0737e+00 1.9669e-03 1.4664e-09 2.1248e+00 1.7299e-03
5.8600e+00 3.0356e+01 3.1892e+01 3.0355e+01 1.7828e+00 2.0530e-03 1.4719e-09 1.8339e+00 1.8161e-03
5.8700e+00 3.0356e+01 3.1665e+01 3.0354e+01 1.5050e+00 2.1442e-03 1.4774e-09 1.5561e+00 1.9073e-03
5.8800e+00 3.0356e+01 3.1459e+01 3.0354e+01 1.2507e+00 2.2296e-03 1.4829e-09 1.3017e+00 1.9927e-03
5.8900e+00 3.0356e+01 3.1283e+01 3.0354e+01 1.0326e+00 2.3232e-03 1.4885e-09 1.0837e+00 2.0863e-03
5.9000e+00 3.0356e+01 3.1150e+01 3.0354e+01 8.6553e-01 2.4085e-03 1.4940e-09 9.1661e-01 2.1715e-03
5.9100e+00 3.0356e+01 3.1073e+01 3.0354e+01 7.6553e-01 2.4934e-03 1.4996e-09 8.1662e-01 2.2564e-03
5.9200e+00 3.0356e+01 3.1067e+01 3.0354e+01 7.4908e-01 2.5802e-03 1.5051e-09 8.0017e-01 2.3433e-03
5.9300e+00 3.0356e+01 3.1142e+01 3.0354e+01 8.3141e-01 2.6725e-03 1.5107e-09 8.8249e-01 2.4356e-03
5.9400e+00 3.0356e+01 3.1310e+01 3.0354e+01 1.0243e+00 2.7550e-03 1.5164e-09 1.0754e+00 2.5180e-03
5.9500e+00 3.0356e+01 3.1572e+01 3.0354e+01 1.3334e+00 2.8528e-03 1.5220e-09 1.3845e+00 2.6158e-03
5.9600e+00 3.0356e+01 3.1928e+01 3.0354e+01 1.7557e+00 2.9370e-03 1.5276e-09 1.8068e+00 2.7001e-03
5.9700e+00 3.0356e+01 3.2364e+01 3.0354e+01 2.2779e+00 3.0250e-03 1.5333e-09 2.3290e+00 2.7880e-03
5.9800e+00 3.0356e+01 3.2860e+01 3.0354e+01 2.8767e+00 3.1096e-03 1.5389e-09 2.9278e+00 2.8726e-03
5.9900e+00 3.0356e+01 3.3391e+01 3.0353e+01 3.5215e+00 3.2125e-03 1.5446e-09 3.5726e+00 2.9756e-03
6.0000e+00 3.0356e+01 3.3930e+01 3.0353e+01 4.1793e+00 3.3004e-03 1.5503e-09 4.2304e+00 3.0634e-03
6.0100e+00 3.0356e+01 3.4451e+01 3.0353e+01 4.8199e+00 3.4077e-03 1.5561e-09 4.8710e+00 3.1707e-03
6.0200e+00 3.0356e+01 3.4936e+01 3.0353e+01 5.4202e+00 3.5185e-03 1.5618e-09 5.4713e+00 3.2815e-03
6.0300e+00 3.0356e+01 3.5375e+01 3.0353e+01 5.9661e+00 3.6323e-03 1.5675e-09 6.0172e+00 3.3953e-03
6.0400e+00 3.0356e+01 3.5764e+01 3.0353e+01 6.4527e+00 3.7510e-03 1.5733e-09 6.5038e+00 3.5141e-03
6.0500e+00 3.0356e+01 3.6105e+01 3.0353e+01 6.8822e+00 3.8737e-03 1.5791e-09 6.9333e+00 3.6367e-03
6.0600e+00 3.0356e+01 3.6406e+01 3.0353e+01 7.2622e+00 4.0006e-03 1.5849e-09 7.3133e+00 3.7636e-03
6.0700e+00 3.0356e+01 3.6674e+01 3.0353e+01 7.6028e+00 4.1293e-03 1.5907e-09 7.6539e+00 3.8924e-03
6.0800e+00 3.0356e+01 3.6919e+01 3.0352e+01 7.9157e+00 4.2601e-03 1.5965e-09 7.9667e+00 4.0232e-03
6.0900e+00 3.0356e+01 3.7152e+01 3.0352e+01 8.2123e+00 4.3915e-03 1.6024e-09 8.2634e+00 4.1546e-03
6.1000e+00 3.0356e+01 3.7380e+01 3.0352e+01 8.5040e+00 4.5360e-03 1.6083e-09 8.5551e+00 4.2990e-03
6.1100e+00 3.0356e+01 3.7613e+01 3.0352e+01 8.8013e+00 4.6839e-03 1.6141e-09 8.8524e+00 4.4469e-03
6.1200e+00 3.0356e+01 3.7858e+01 3.0352e+01 9.1142e+00 4.8311e-03 1.6200e-09 9.1653e+00 4.5942e-03
6.1300e+00 3.0356e+01 3.8124e+01 3.0352e+01 9.4525e+00 4.9852e-03 1.6259e-09 9.5036e+00 4.7483e-03
6.1400e+00 3.0356e+01 3.8418e+01 3.0352e+01 9.8259e+00 5.1353e-03 1.6319e-09 9.8770e+00 4.8983e-03
6.1500e+00 3.0356e+01 3.8748e+01 3.0351e+01 1.0245e+01 5.2633e-03 1.6378e-09 1.0296e+01 5.0263e-03
6.1600e+00 3.0356e+01 3.9124e+01 3.0351e+01 1.0720e+01 5.3925e-03 1.6438e-09 1.0771e+01 5.1556e-03
6.1700e+00 3.0356e+01 3.9554e+01 3.0351e+01 1.1265e+01 5.5233e-03 1.6498e-09 1.1316e+01 5.2864e-03
6.1800e+00 3.0356e+01 4.0051e+01 3.0351e+01 1.1895e+01 5.6549e-03 1.6558e-09 1.1946e+01 5.4180e-03
6.1900e+00 3.0356e+01 4.0630e+01 3.0351e+01 1.2627e+01 5.7846e-03 1.6618e-09 1.2678e+01 5.5477e-03
6.2000e+00 3.0356e+01 4.1307e+01 3.0351e+01 1.3485e+01 5.9145e-03 1.6678e-09 1.3536e+01 5.6776e-03
6.2100e+00 3.0356e+01 4.2105e+01 3.0351e+01 1.4497e+01 6.0432e-03 1.6738e-09 1.4548e+01 5.8063e-03
6.2200e+00 3.0356e+01 4.3051e+01 3.0351e+01 1.5698e+01 6.1624e-03 1.6799e-09 1.5749e+01 5.9254e-03
6.2300e+00 3.0356e+01 4.4178e+01 3.0350e+01 1.7131e+01 6.2793e-03 1.6860e-09 1.7183e+01 6.0424e-03
6.2400e+00 3.0356e+01 4.5528e+01 3.0350e+01 1.8852e+01 6.3941e-03 1.6921e-09 1.8903e+01 6.1571e-03
6.2500e+00 3.0356e+01 4.7148e+01 3.0350e+01 2.0923e+01 6.5090e-03 1.6982e-09 2.0974e+01 6.2721e-03
6.2600e+00 3.0356e+01 4.9088e+01 3.0350e+01 2.3410e+01 6.6224e-03 1.7043e-09 2.3461e+01 6.3854e-03
6.2700e+00 3.0356e+01 5.1387e+01 3.0350e+01 2.6364e+01 6.7313e-03 1.7105e-09 2.6415e+01 6.4943e-03
6.2800e+00 3.0356e+01 5.4038e+01 3.0350e+01 2.9784e+01 6.8340e-03 1.7166e-09 2.9835e+01 6.5970e-03
6.2900e+00 3.0356e+01 5.6932e+01 3.0350e+01 3.3529e+01 6.9321e-03 1.7228e-09 3.3580e+01 6.6951e-03
6.3000e+00 3.0356e+01 5.9761e+01 3.0350e+01 3.7199e+01 7.0244e-03 1.7290e-09 3.7250e+01 6.7875e-03
6.3100e+00 3.0356e+01 6.1940e+01 3.0350e+01 4.0026e+01 7.1131e-03 1.7352e-09 4.0077e+01 6.8762e-03
6.3200e+00 3.0356e+01 6.2684e+01 3.0350e+01 4.0980e+01 7.1997e-03 1.7414e-09 4.1032e+01 6.9628e-03
6.3300e+00 3.0356e+01 6.1399e+01 3.0349e+01 3.9285e+01 7.2849e-03 1.7477e-09 3.9336e+01 7.0480e-03
6.3400e+00 3.0356e+01 5.8173e+01 3.0349e+01 3.5074e+01 7.3688e-03 1.7540e-09 3.5125e+01 7.1318e-03
6.3500e+00 3.0356e+01 5.3811e+01 3.0349e+01 2.9425e+01 7.4530e-03 1.7602e-09 2.9476e+01 7.2161e-03
6.3600e+00 3.0356e+01 4.9294e+01 3.0349e+01 2.3626e+01 7.5400e-03 1.7665e-09 2.3677e+01 7.3031e-03
6.3700e+00 3.0356e+01 4.5270e+01 3.0349e+01 1.8506e+01 7.6294e-03 1.7728e-09 1.8557e+01 7.3925e-03
6.3800e+00 3.0356e+01 4.1972e+01 3.0349e+01 1.4344e+01 7.7222e-03 1.7792e-09 1.4395e+01 7.4852e-03
6.3900e+00 3.0356e+01 3.9375e+01 3.0349e+01 1.1090e+01 7.8186e-03 1.7855e-09 1.1141e+01 7.5816e-03
6.4000e+00 3.0356e+01 3.7359e+01 3.0349e+01 8.5789e+00 7.9138e-03 1.7919e-09 8.6300e+00 7.6768e-03
6.4100e+00 3.0356e+01 3.5792e+01 3.0349e+01 6.6361e+00 8.0171e-03 1.7983e-09 6.6872e+00 7.7801e-03
6.4200e+00 3.0356e+01 3.4563e+01 3.0349e+01 5.1181e+00 8.1215e-03 1.8047e-09 5.1692e+00 7.8846e-03
6.4300e+00 3.0356e+01 3.3587e+01 3.0349e+01 3.9167e+00 8.2265e-03 1.8111e-09 3.9678e+00 7.9895e-03
6.4400e+00 3.0356e+01 3.2802e+01 3.0348e+01 2.9529e+00 8.3400e-03 1.8175e-09 3.0040e+00 8.1030e-03
6.4500e+00 3.0356e+01 3.2163e+01 3.0348e+01 2.1703e+00 8.4899e-03 1.8240e-09 2.2213e+00 8.2529e-03
6.4600e+00 3.0356e+01 3.1638e+01 3.0348e+01 1.5278e+00 8.6397e-03 1.8304e-09 1.5789e+00 8.4027e-03
6.4700e+00 3.0356e+01 3.1202e+01 3.0348e+01 9.9594e-01 8.7879e-03 1.8369e-09 1.0470e+00 8.5509e-03
6.4800e+00 3.0356e+01 3.0839e+01 3.0348e+01 5.5261e-01 8.9377e-03 1.8434e-09 6.0369e-01 8.7008e-03
6.4900e+00 3.0356e+01 3.0534e+01 3.0348e+01 1.8125e-01 9.0847e-03 1.8499e-09 2.3234e-01 8.8477e-03
6.5000e+00 3.0356e+01 3.0278e+01 3.0347e+01 1.3088e-01 9.2324e-03 1.8565e-09 8.5098e-02 8.9954e-03
6.5100e+00 3.0356e+01 3.0061e+01 3.0347e+01 3.9377e-01 9.3792e-03 1.8630e-09 3.4269e-01 9.1422e-03
6.5200e+00 3.0356e+01 2.9879e+01 3.0347e+01 6.1539e-01 9.5201e-03 1.8696e-09 5.6431e-01 9.2832e-03
6.5300e+00 3.0356e+01 2.9725e+01 3.0347e+01 8.0218e-01 9.6666e-03 1.8762e-09 7.5109e-01 9.4297e-03
6.5400e+00 3.0356e+01 2.9596e+01 3.0347e+01 9.5941e-01 9.8100e-03 1.8828e-09 9.0832e-01 9.5731e-03
6.5500e+00 3.0356e+01 2.9487e+01 3.0347e+01 1.0915e+00 9.9436e-03 1.8894e-09 1.0404e+00 9.7066e-03
6.5600e+00 3.0356e+01 2.9397e+01 3.0347e+01 1.2019e+00 1.0081e-02 1.8961e-09 1.1509e+00 9.8443e-03
6.5700e+00 3.0356e+01 2.9321e+01 3.0346e+01 1.2939e+00 1.0212e-02 1.9027e-09 1.2429e+00 9.9750e-03
6.5800e+00 3.0356e+01 2.9259e+01 3.0346e+01 1.3700e+00 1.0337e-02 1.9094e-09 1.3189e+00 1.0100e-02
6.5900e+00 3.0356e+01 2.9208e+01 3.0346e+01 1.4322e+00 1.0469e-02 1.9161e-09 1.3811e+00 1.0232e-02
6.6000e+00 3.0356e+01 2.9167e+01 3.0346e+01 1.4822e+00 1.0584e-02 1.9228e-09 1.4311e+00 1.0347e-02
6.6100e+00 3.0356e+01 2.9135e+01 3.0346e+01 1.5215e+00 1.0695e-02 1.9296e-09 1.4704e+00 1.0458e-02
6.6200e+00 3.0356e+01 2.9111e+01 3.0346e+01 1.5511e+00 1.0803e-02 1.9363e-09 1.5000e+00 1.0567e-02
6.6300e+00 3.0356e+01 2.9094e+01 3.0346e+01 1.5715e+00 1.0923e-02 1.9431e-09 1.5204e+00 1.0686e-02
6.6400e+00 3.0356e+01 2.9086e+01 3.0346e+01 1.5831e+00 1.1033e-02 1.9499e-09 1.5321e+00 1.0796e-02
6.6500e+00 3.0356e+01 2.9084e+01 3.0345e+01 1.5857e+00 1.1134e-02 1.9566e-09 1.5346e+00 1.0897e-02
6.6600e+00 3.0356e+01 2.9091e+01 3.0345e+01 1.5786e+00 1.1229e-02 1.9635e-09 1.5275e+00 1.0992e-02
6.6700e+00 3.0356e+01 2.9107e+01 3.0345e+01 1.5605e+00 1.1330e-02 1.9703e-09 1.5094e+00 1.1093e-02
6.6800e+00 3.0356e+01 2.9133e+01 3.0345e+01 1.5292e+00 1.1396e-02 1.9772e-09 1.4781e+00 1.1159e-02
6.6900e+00 3.0356e+01 2.9174e+01 3.0345e+01 1.4818e+00 1.1485e-02 1.9840e-09 1.4307e+00 1.1248e-02
6.7000e+00 3.0356e+01 2.9231e+01 3.0345e+01 1.4140e+00 1.1551e-02 1.9909e-09 1.3629e+00 1.1314e-02
6.7100e+00 3.0356e+01 2.9310e+01 3.0345e+01 1.3201e+00 1.1622e-02 1.9978e-09 1.2691e+00 1.1385e-02
6.7200e+00 3.0356e+01 2.9417e+01 3.0345e+01 1.1931e+00 1.1693e-02 2.0048e-09 1.1420e+00 1.1456e-02
6.7300e+00 3.0356e+01 2.9558e+01 3.0345e+01 1.0245e+00 1.1681e-02 2.0117e-09 9.7339e-01 1.1444e-02
6.7400e+00 3.0356e+01 2.9741e+01 3.0345e+01 8.0523e-01 1.1736e-02 2.0187e-09 7.5414e-01 1.1499e-02
6.7500e+00 3.0356e+01 2.9972e+01 3.0345e+01 5.2776e-01 1.1771e-02 2.0257e-09 4.7668e-01 1.1534e-02
6.7600e+00 3.0356e+01 3.0252e+01 3.0345e+01 1.8929e-01 1.1793e-02 2.0327e-09 1.3820e-01 1.1551e-02
6.7700e+00 3.0356e+01 3.0577e+01 3.0345e+01 2.2540e-01 1.1839e-02 2.0397e-09 2.6476e-01 1.1566e-02
6.7800e+00 3.0356e+01 3.0929e+01 3.0345e+01 6.2993e-01 1.1820e-02 2.0467e-09 6.8101e-01 1.1521e-02
6.7900e+00 3.0356e+01 3.1279e+01 3.0345e+01 1.0554e+00 1.1848e-02 2.0538e-09 1.1065e+00 1.1539e-02
6.8000e+00 3.0356e+01 3.1592e+01 3.0345e+01 1.4380e+00 1.1737e-02 2.0608e-09 1.4891e+00 1.1429e-02
6.8100e+00 3.0356e+01 3.1840e+01 3.0345e+01 1.7411e+00 1.1666e-02 2.0679e-09 1.7922e+00 1.1357e-02
6.8200e+00 3.0356e+01 3.2006e+01 3.0345e+01 1.9453e+00 1.1669e-02 2.0750e-09 1.9964e+00 1.1361e-02
6.8300e+00 3.0356e+01 3.2091e+01 3.0345e+01 2.0515e+00 1.1405e-02 2.0822e-09 2.1026e+00 1.1096e-02
6.8400e+00 3.0356e+01 3.2109e+01 3.0345e+01 2.0758e+00 1.1257e-02 2.0893e-09 2.1269e+00 1.0948e-02
6.8500e+00 3.0356e+01 3.2079e+01 3.0345e+01 2.0408e+00 1.1272e-02 2.0965e-09 2.0919e+00 1.0963e-02
6.8600e+00 3.0356e+01 3.2018e+01 3.0345e+01 1.9685e+00 1.1204e-02 2.1037e-09 2.0196e+00 1.0895e-02
6.8700e+00 3.0356e+01 3.1942e+01 3.0345e+01 1.8767e+00 1.1272e-02 2.1109e-09 1.9278e+00 1.0963e-02
6.8800e+00 3.0356e+01 3.1860e+01 3.0345e+01 1.7781e+00 1.1294e-02 2.1181e-09 1.8292e+00 1.0985e-02
6.8900e+00 3.0356e+01 3.1780e+01 3.0345e+01 1.6814e+00 1.1430e-02 2.1253e-09 1.7325e+00 1.1122e-02
6.9000e+00 3.0356e+01 3.1705e+01 3.0345e+01 1.5917e+00 1.1561e-02 2.1326e-09 1.6428e+00 1.1252e-02
6.9100e+00 3.0356e+01 3.1639e+01 3.0345e+01 1.5121e+00 1.1677e-02 2.1398e-09 1.5632e+00 1.1368e-02
6.9200e+00 3.0356e+01 3.1583e+01 3.0345e+01 1.4442e+00 1.1857e-02 2.1471e-09 1.4953e+00 1.1548e-02
6.9300e+00 3.0356e+01 3.1536e+01 3.0345e+01 1.3886e+00 1.2033e-02 2.1544e-09 1.4397e+00 1.1724e-02
6.9400e+00 3.0356e+01 3.1500e+01 3.0344e+01 1.3456e+00 1.2216e-02 2.1618e-09 1.3967e+00 1.1907e-02
6.9500e+00 3.0356e+01 3.1475e+01 3.0344e+01 1.3153e+00 1.2385e-02 2.1691e-09 1.3663e+00 1.2076e-02
6.9600e+00 3.0356e+01 3.1460e+01 3.0344e+01 1.2973e+00 1.2523e-02 2.1765e-09 1.3484e+00 1.2215e-02
6.9700e+00 3.0356e+01 3.1455e+01 3.0344e+01 1.2917e+00 1.2595e-02 2.1839e-09 1.3428e+00 1.2286e-02
6.9800e+00 3.0356e+01 3.1460e+01 3.0344e+01 1.2984e+00 1.2657e-02 2.1913e-09 1.3495e+00 1.2348e-02
6.9900e+00 3.0356e+01 3.1475e+01 3.0344e+01 1.3173e+00 1.2592e-02 2.1987e-09 1.3684e+00 1.2283e-02
7.0000e+00 3.0356e+01 3.1500e+01 3.0344e+01 1.3486e+00 1.2626e-02 2.2062e-09 1.3997e+00 1.2318e-02
7.0100e+00 3.0356e+01 3.1536e+01 3.0344e+01 1.3926e+00 1.2557e-02 2.2136e-09 1.4437e+00 1.2248e-02
7.0200e+00 3.0356e+01 3.1582e+01 3.0344e+01 1.4499e+00 1.2458e-02 2.2211e-09 1.5009e+00 1.2149e-02
7.0300e+00 3.0356e+01 3.1641e+01 3.0344e+01 1.5210e+00 1.2235e-02 2.2286e-09 1.5721e+00 1.1926e-02
7.0400e+00 3.0356e+01 3.1711e+01 3.0344e+01 1.6071e+00 1.2322e-02 2.2361e-09 1.6582e+00 1.2013e-02
7.0500e+00 3.0356e+01 3.1795e+01 3.0344e+01 1.7096e+00 1.2380e-02 2.2436e-09 1.7607e+00 1.2071e-02
7.0600e+00 3.0356e+01 3.1894e+01 3.0344e+01 1.8303e+00 1.2433e-02 2.2512e-09 1.8814e+00 1.2125e-02
7.0700e+00 3.0356e+01 3.2009e+01 3.0344e+01 1.9717e+00 1.2485e-02 2.2588e-09 2.0227e+00 1.2176e-02
7.0800e+00 3.0356e+01 3.2144e+01 3.0344e+01 2.1368e+00 1.2504e-02 2.2664e-09 2.1879e+00 1.2196e-02
7.0900e+00 3.0356e+01 3.2302e+01 3.0344e+01 2.3297e+00 1.2510e-02 2.2740e-09 2.3808e+00 1.2201e-02
7.1000e+00 3.0356e+01 3.2487e+01 3.0344e+01 2.5556e+00 1.2540e-02 2.2816e-09 2.6066e+00 1.2231e-02
7.1100e+00 3.0356e+01 3.2704e+01 3.0344e+01 2.8208e+00 1.2551e-02 2.2893e-09 2.8719e+00 1.2242e-02
7.1200e+00 3.0356e+01 3.2960e+01 3.0344e+01 3.1339e+00 1.2556e-02 2.2969e-09 3.1850e+00 1.2247e-02
7.1300e+00 3.0356e+01 3.3263e+01 3.0344e+01 3.5055e+00 1.2574e-02 2.3046e-09 3.5566e+00 1.2265e-02
7.1400e+00 3.0356e+01 3.3625e+01 3.0344e+01 3.9492e+00 1.2566e-02 2.3123e-09 4.0003e+00 1.2257e-02
7.1500e+00 3.0356e+01 3.4059e+01 3.0344e+01 4.4826e+00 1.2580e-02 2.3201e-09 4.5336e+00 1.2272e-02
7.1600e+00 3.0356e+01 3.4584e+01 3.0344e+01 5.1283e+00 1.2574e-02 2.3278e-09 5.1794e+00 1.2265e-02
7.1700e+00 3.0356e+01 3.5224e+01 3.0344e+01 5.9159e+00 1.2593e-02 2.3356e-09 5.9670e+00 1.2285e-02
7.1800e+00 3.0356e+01 3.6007e+01 3.0344e+01 6.8835e+00 1.2591e-02 2.3434e-09 6.9346e+00 1.2282e-02
7.1900e+00 3.0356e+01 3.6974e+01 3.0344e+01 8.0813e+00 1.2619e-02 2.3512e-09 8.1323e+00 1.2311e-02
7.2000e+00 3.0356e+01 3.8176e+01 3.0344e+01 9.5739e+00 1.2651e-02 2.3590e-09 9.6250e+00 1.2342e-02
7.2100e+00 3.0356e+01 3.9676e+01 3.0344e+01 1.1445e+01 1.2694e-02 2.3668e-09 1.1496e+01 1.2385e-02
7.2200e+00 3.0356e+01 4.1553e+01 3.0344e+01 1.3797e+01 1.2737e-02 2.3747e-09 1.3848e+01 1.2428e-02
7.2300e+00 3.0356e+01 4.3895e+01 3.0344e+01 1.6746e+01 1.2783e-02 2.3826e-09 1.6797e+01 1.2474e-02
7.2400e+00 3.0356e+01 4.6774e+01 3.0344e+01 2.0392e+01 1.2863e-02 2.3905e-09 2.0443e+01 1.2554e-02
7.2500e+00 3.0356e+01 5.0173e+01 3.0344e+01 2.4726e+01 1.2916e-02 2.3984e-09 2.4777e+01 1.2607e-02
7.2600e+00 3.0356e+01 5.3829e+01 3.0344e+01 2.9420e+01 1.2978e-02 2.4063e-09 2.9471e+01 1.2669e-02
7.2700e+00 3.0356e+01 5.6978e+01 3.0344e+01 3.3492e+01 1.3043e-02 2.4143e-09 3.3543e+01 1.2734e-02
7.2800e+00 3.0356e+01 5.8258e+01 3.0344e+01 3.5170e+01 1.3150e-02 2.4223e-09 3.5221e+01 1.2842e-02
7.2900e+00 3.0356e+01 5.6425e+01 3.0344e+01 3.2831e+01 1.3236e-02 2.4303e-09 3.2882e+01 1.2927e-02
7.3000e+00 3.0356e+01 5.1728e+01 3.0344e+01 2.6812e+01 1.3352e-02 2.4383e-09 2.6863e+01 1.3043e-02
7.3100e+00 3.0356e+01 4.5957e+01 3.0344e+01 1.9462e+01 1.3472e-02 2.4463e-09 1.9513e+01 1.3163e-02
7.3200e+00 3.0356e+01 4.0790e+01 3.0344e+01 1.2943e+01 1.3593e-02 2.4544e-09 1.2994e+01 1.3284e-02
7.3300e+00 3.0356e+01 3.6845e+01 3.0344e+01 8.0167e+00 1.3720e-02 2.4625e-09 8.0678e+00 1.3411e-02
7.3400e+00 3.0356e+01 3.4021e+01 3.0343e+01 4.5224e+00 1.3853e-02 2.4706e-09 4.5735e+00 1.3544e-02
7.3500e+00 3.0356e+01 3.2012e+01 3.0343e+01 2.0557e+00 1.3984e-02 2.4787e-09 2.1067e+00 1.3675e-02
7.3600e+00 3.0356e+01 3.0540e+01 3.0343e+01 2.6111e-01 1.4148e-02 2.4868e-09 3.1220e-01 1.3840e-02
7.3700e+00 3.0356e+01 2.9408e+01 3.0343e+01 1.1117e+00 1.4293e-02 2.4950e-09 1.0606e+00 1.3984e-02
7.3800e+00 3.0356e+01 2.8484e+01 3.0343e+01 2.2267e+00 1.4477e-02 2.5032e-09 2.1756e+00 1.4168e-02
7.3900e+00 3.0356e+01 2.7683e+01 3.0343e+01 3.1880e+00 1.4659e-02 2.5114e-09 3.1370e+00 1.4350e-02
7.4000e+00 3.0356e+01 2.6951e+01 3.0343e+01 4.0616e+00 1.4866e-02 2.5196e-09 4.0105e+00 1.4557e-02
7.4100e+00 3.0356e+01 2.6256e+01 3.0343e+01 4.8878e+00 1.5070e-02 2.5278e-09 4.8367e+00 1.4761e-02
7.4200e+00 3.0356e+01 2.5577e+01 3.0343e+01 5.6895e+00 1.5291e-02 2.5361e-09 5.6384e+00 1.4983e-02
7.4300e+00 3.0356e+01 2.4907e+01 3.0342e+01 6.4771e+00 1.5514e-02 2.5443e-09 6.4260e+00 1.5205e-02
7.4400e+00 3.0356e+01 2.4246e+01 3.0342e+01 7.2505e+00 1.5718e-02 2.5526e-09 7.1994e+00 1.5410e-02
7.4500e+00 3.0356e+01 2.3600e+01 3.0342e+01 8.0018e+00 1.5897e-02 2.5609e-09 7.9507e+00 1.5588e-02
7.4600e+00 3.0356e+01 2.2983e+01 3.0342e+01 8.7160e+00 1.6070e-02 2.5693e-09 8.6649e+00 1.5761e-02
7.4700e+00 3.0356e+01 2.2412e+01 3.0342e+01 9.3733e+00 1.6197e-02 2.5776e-09 9.3223e+00 1.5888e-02
7.4800e+00 3.0356e+01 2.1909e+01 3.0342e+01 9.9512e+00 1.6298e-02 2.5860e-09 9.9001e+00 1.5989e-02
7.4900e+00 3.0356e+01 2.1494e+01 3.0342e+01 1.0426e+01 1.6358e-02 2.5944e-09 1.0375e+01 1.6049e-02
7.5000e+00 3.0356e+01 2.1188e+01 3.0342e+01 1.0777e+01 1.6401e-02 2.6028e-09 1.0726e+01 1.6092e-02
7.5100e+00 3.0356e+01 2.1006e+01 3.0342e+01 1.0988e+01 1.6382e-02 2.6113e-09 1.0936e+01 1.6073e-02
7.5200e+00 3.0356e+01 2.0960e+01 3.0342e+01 1.1046e+01 1.6301e-02 2.6197e-09 1.0995e+01 1.5992e-02
7.5300e+00 3.0356e+01 2.1049e+01 3.0343e+01 1.0952e+01 1.6165e-02 2.6282e-09 1.0901e+01 1.5856e-02
7.5400e+00 3.0356e+01 2.1267e+01 3.0343e+01 1.0713e+01 1.5947e-02 2.6367e-09 1.0661e+01 1.5638e-02
7.5500e+00 3.0356e+01 2.1596e+01 3.0343e+01 1.0346e+01 1.5666e-02 2.6452e-09 1.0294e+01 1.5357e-02
7.5600e+00 3.0356e+01 2.2012e+01 3.0344e+01 9.8775e+00 1.5294e-02 2.6538e-09 9.8265e+00 1.4985e-02
7.5700e+00 3.0356e+01 2.2486e+01 3.0344e+01 9.3402e+00 1.4887e-02 2.6623e-09 9.2891e+00 1.4578e-02
7.5800e+00 3.0356e+01 2.2987e+01 3.0344e+01 8.7671e+00 1.4474e-02 2.6709e-09 8.7160e+00 1.4165e-02
7.5900e+00 3.0356e+01 2.3490e+01 3.0345e+01 8.1894e+00 1.4031e-02 2.6795e-09 8.1383e+00 1.3722e-02
7.6000e+00 3.0356e+01 2.3971e+01 3.0346e+01 7.6333e+00 1.2537e-02 2.6881e-09 7.5822e+00 1.2228e-02
7.6100e+00 3.0356e+01 2.4414e+01 3.0347e+01 7.1184e+00 1.1728e-02 2.6967e-09 7.0673e+00 1.1419e-02
7.6200e+00 3.0356e+01 2.4810e+01 3.0347e+01 6.6576e+00 1.1101e-02 2.7054e-09 6.6065e+00 1.0792e-02
7.6300e+00 3.0356e+01 2.5151e+01 3.0348e+01 6.2583e+00 1.0326e-02 2.7141e-09 6.2072e+00 1.0017e-02
7.6400e+00 3.0356e+01 2.5437e+01 3.0349e+01 5.9233e+00 9.6642e-03 2.7228e-09 5.8722e+00 9.3554e-03
7.6500e+00 3.0356e+01 2.5667e+01 3.0350e+01 5.6526e+00 8.0491e-03 2.7315e-09 5.6015e+00 7.7403e-03
7.6600e+00 3.0356e+01 2.5844e+01 3.0351e+01 5.4442e+00 6.9540e-03 2.7402e-09 5.3931e+00 6.6452e-03
7.6700e+00 3.0356e+01 2.5970e+01 3.0353e+01 5.2958e+00 5.2733e-03 2.7490e-09 5.2447e+00 4.9645e-03
7.6800e+00 3.0356e+01 2.6048e+01 3.0358e+01 5.2046e+00 2.6159e-03 2.7578e-09 5.1535e+00 2.6258e-03
7.6900e+00 3.0356e+01 2.6078e+01 3.0360e+01 5.1685e+00 4.1350e-03 2.7666e-09 5.1174e+00 4.3720e-03
7.7000e+00 3.0356e+01 2.6065e+01 3.0360e+01 5.1851e+00 4.5506e-03 2.7754e-09 5.1340e+00 4.7876e-03
7.7100e+00 3.0356e+01 2.6009e+01 3.0360e+01 5.2509e+00 4.5833e-03 2.7842e-09 5.1998e+00 4.8202e-03
7.7200e+00 3.0356e+01 2.5918e+01 3.0360e+01 5.3579e+00 4.2870e-03 2.7931e-09 5.3068e+00 4.5240e-03
7.7300e+00 3.0356e+01 2.5810e+01 3.0360e+01 5.4862e+00 4.6219e-03 2.8020e-09 5.4352e+00 4.8588e-03
7.7400e+00 3.0356e+01 2.5716e+01 3.0361e+01 5.5963e+00 4.9966e-03 2.8109e-09 5.5452e+00 5.2336e-03
7.7500e+00 3.0356e+01 2.5685e+01 3.0361e+01 5.6333e+00 5.3952e-03 2.8198e-09 5.5822e+00 5.6321e-03
7.7600e+00 3.0356e+01 2.5745e+01 3.0362e+01 5.5630e+00 5.9982e-03 2.8288e-09 5.5119e+00 6.2351e-03
7.7700e+00 3.0356e+01 2.5874e+01 3.0372e+01 5.4110e+00 1.6763e-02 2.8377e-09 5.3599e+00 1.7000e-02
7.7800e+00 3.0356e+01 2.6017e+01 3.0371e+01 5.2425e+00 1.6621e-02 2.8467e-09 5.1914e+00 1.6858e-02
7.7900e+00 3.0356e+01 2.6132e+01 3.0371e+01 5.1069e+00 1.6595e-02 2.8557e-09 5.0558e+00 1.6832e-02
7.8000e+00 3.0356e+01 2.6207e+01 3.0371e+01 5.0189e+00 1.6577e-02 2.8648e-09 4.9678e+00 1.6814e-02
7.8100e+00 3.0356e+01 2.6247e+01 3.0371e+01 4.9725e+00 1.6593e-02 2.8738e-09 4.9214e+00 1.6830e-02
7.8200e+00 3.0356e+01 2.6261e+01 3.0371e+01 4.9560e+00 1.6592e-02 2.8829e-09 4.9049e+00 1.6829e-02
7.8300e+00 3.0356e+01 2.6259e+01 3.0371e+01 4.9586e+00 1.6591e-02 2.8920e-09 4.9075e+00 1.6828e-02
7.8400e+00 3.0356e+01 2.6248e+01 3.0371e+01 4.9718e+00 1.6623e-02 2.9011e-09 4.9207e+00 1.6860e-02
7.8500e+00 3.0356e+01 2.6234e+01 3.0371e+01 4.9888e+00 1.6668e-02 2.9102e-09 4.9377e+00 1.6905e-02
7.8600e+00 3.0356e+01 2.6222e+01 3.0371e+01 5.0035e+00 1.6601e-02 2.9194e-09 4.9524e+00 1.6838e-02
7.8700e+00 3.0356e+01 2.6217e+01 3.0371e+01 5.0090e+00 1.6689e-02 2.9286e-09 4.9579e+00 1.6926e-02
7.8800e+00 3.0356e+01 2.6227e+01 3.0372e+01 4.9968e+00 1.6737e-02 2.9377e-09 4.9457e+00 1.6974e-02
7.8900e+00 3.0356e+01 2.6262e+01 3.0372e+01 4.9556e+00 1.6742e-02 2.9470e-09 4.9045e+00 1.6979e-02
7.9000e+00 3.0356e+01 2.6333e+01 3.0372e+01 4.8710e+00 1.6725e-02 2.9562e-09 4.8199e+00 1.6962e-02
7.9100e+00 3.0356e+01 2.6454e+01 3.0372e+01 4.7264e+00 1.6758e-02 2.9655e-09 4.6753e+00 1.6995e-02
7.9200e+00 3.0356e+01 2.6639e+01 3.0372e+01 4.5065e+00 1.6781e-02 2.9747e-09 4.4554e+00 1.7018e-02
7.9300e+00 3.0356e+01 2.6893e+01 3.0372e+01 4.2028e+00 1.6800e-02 2.9840e-09 4.1517e+00 1.7037e-02
7.9400e+00 3.0356e+01 2.7214e+01 3.0372e+01 3.8203e+00 1.6825e-02 2.9934e-09 3.7693e+00 1.7062e-02
7.9500e+00 3.0356e+01 2.7581e+01 3.0372e+01 3.3815e+00 1.6777e-02 3.0027e-09 3.3304e+00 1.7014e-02
7.9600e+00 3.0356e+01 2.7965e+01 3.0372e+01 2.9220e+00 1.6817e-02 3.0121e-09 2.8709e+00 1.7054e-02
7.9700e+00 3.0356e+01 2.8333e+01 3.0372e+01 2.4804e+00 1.6838e-02 3.0215e-09 2.4293e+00 1.7075e-02
7.9800e+00 3.0356e+01 2.8660e+01 3.0372e+01 2.0873e+00 1.6830e-02 3.0309e-09 2.0362e+00 1.7067e-02
7.9900e+00 3.0356e+01 2.8933e+01 3.0372e+01 1.7590e+00 1.6826e-02 3.0403e-09 1.7080e+00 1.7062e-02
8.0000e+00 3.0356e+01 2.9148e+01 3.0372e+01 1.4992e+00 1.6822e-02 3.0497e-09 1.4481e+00 1.7059e-02
8.0100e+00 3.0356e+01 2.9312e+01 3.0372e+01 1.3024e+00 1.6804e-02 3.0592e-09 1.2513e+00 1.7041e-02
8.0200e+00 3.0356e+01 2.9430e+01 3.0372e+01 1.1595e+00 1.6796e-02 3.0687e-09 1.1084e+00 1.7033e-02
8.0300e+00 3.0356e+01 2.9512e+01 3.0372e+01 1.0607e+00 1.6777e-02 3.0782e-09 1.0096e+00 1.7014e-02
8.0400e+00 3.0356e+01 2.9565e+01 3.0372e+01 9.9737e-01 1.6764e-02 3.0878e-09 9.4628e-01 1.7001e-02
8.0500e+00 3.0356e+01 2.9594e+01 3.0372e+01 9.6261e-01 1.6746e-02 3.0973e-09 9.1153e-01 1.6983e-02
8.0600e+00 3.0356e+01 2.9604e+01 3.0372e+01 9.5133e-01 1.6725e-02 3.1069e-09 9.0025e-01 1.6962e-02
8.0700e+00 3.0356e+01 2.9597e+01 3.0372e+01 9.5995e-01 1.6705e-02 3.1165e-09 9.0886e-01 1.6942e-02
8.0800e+00 3.0356e+01 2.9576e+01 3.0372e+01 9.8594e-01 1.6678e-02 3.1261e-09 9.3485e-01 1.6915e-02
8.0900e+00 3.0356e+01 2.9542e+01 3.0372e+01 1.0272e+00 1.6663e-02 3.1358e-09 9.7613e-01 1.6900e-02
8.1000e+00 3.0356e+01 2.9497e+01 3.0372e+01 1.0812e+00 1.6645e-02 3.1454e-09 1.0301e+00 1.6882e-02
8.1100e+00 3.0356e+01 2.9446e+01 3.0372e+01 1.1431e+00 1.6631e-02 3.1551e-09 1.0921e+00 1.6868e-02
8.1200e+00 3.0356e+01 2.9396e+01 3.0372e+01 1.2043e+00 1.6628e-02 3.1648e-09 1.1532e+00 1.6865e-02
8.1300e+00 3.0356e+01 2.9358e+01 3.0372e+01 1.2497e+00 1.6637e-02 3.1745e-09 1.1986e+00 1.6874e-02
8.1400e+00 3.0356e+01 2.9350e+01 3.0372e+01 1.2595e+00 1.6654e-02 3.1843e-09 1.2084e+00 1.6891e-02
8.1500e+00 3.0356e+01 2.9385e+01 3.0372e+01 1.2169e+00 1.6688e-02 3.1941e-09 1.1659e+00 1.6925e-02
8.1600e+00 3.0356e+01 2.9464e+01 3.0372e+01 1.1210e+00 1.6735e-02 3.2039e-09 1.0699e+00 1.6972e-02
8.1700e+00 3.0356e+01 2.9572e+01 3.0372e+01 9.9052e-01 1.6799e-02 3.2137e-09 9.3943e-01 1.7036e-02
8.1800e+00 3.0356e+01 2.9687e+01 3.0372e+01 8.5232e-01 1.6881e-02 3.2235e-09 8.0124e-01 1.7118e-02
8.1900e+00 3.0356e+01 2.9791e+01 3.0372e+01 7.2639e-01 1.6976e-02 3.2334e-09 6.7531e-01 1.7213e-02
8.2000e+00 3.0356e+01 2.9878e+01 3.0372e+01 6.2095e-01 1.7090e-02 3.2432e-09 5.6987e-01 1.7327e-02
8.2100e+00 3.0356e+01 2.9948e+01 3.0372e+01 5.3635e-01 1.7206e-02 3.2531e-09 4.8527e-01 1.7443e-02
8.2200e+00 3.0356e+01 3.0002e+01 3.0373e+01 4.7013e-01 1.7338e-02 3.2631e-09 4.1904e-01 1.7575e-02
8.2300e+00 3.0356e+01 3.0044e+01 3.0373e+01 4.1971e-01 1.7470e-02 3.2700e-09 3.6863e-01 1.7707e-02
8.2400e+00 3.0356e+01 3.0074e+01 3.0373e+01 3.8333e-01 1.7609e-02 3.2725e-09 3.3224e-01 1.7846e-02
8.2500e+00 3.0356e+01 3.0093e+01 3.0373e+01 3.5991e-01 1.7747e-02 3.2750e-09 3.0883e-01 1.7984e-02
8.2600e+00 3.0356e+01 3.0101e+01 3.0373e+01 3.4905e-01 1.7887e-02 3.2775e-09 2.9796e-01 1.8124e-02
8.2700e+00 3.0356e+01 3.0100e+01 3.0373e+01 3.5094e-01 1.8028e-02 3.2800e-09 2.9985e-01 1.8265e-02
8.2800e+00 3.0356e+01 3.0087e+01 3.0373e+01 3.6662e-01 1.8165e-02 3.2825e-09 3.1554e-01 1.8402e-02
8.2900e+00 3.0356e+01 3.0060e+01 3.0373e+01 3.9838e-01 1.8296e-02 3.2850e-09 3.4729e-01 1.8533e-02
8.3000e+00 3.0356e+01 3.0017e+01 3.0374e+01 4.5028e-01 1.8449e-02 3.2876e-09 3.9919e-01 1.8686e-02
8.3100e+00 3.0356e+01 2.9952e+01 3.0374e+01 5.2915e-01 1.8581e-02 3.2901e-09 4.7807e-01 1.8818e-02
8.3200e+00 3.0356e+01 2.9856e+01 3.0374e+01 6.4580e-01 1.8712e-02 3.2926e-09 5.9471e-01 1.8949e-02
8.3300e+00 3.0356e+01 2.9715e+01 3.0374e+01 8.1610e-01 1.8841e-02 3.2952e-09 7.6501e-01 1.9078e-02
8.3400e+00 3.0356e+01 2.9514e+01 3.0374e+01 1.0592e+00 1.8959e-02 3.2977e-09 1.0081e+00 1.9196e-02
8.3500e+00 3.0356e+01 2.9246e+01 3.0374e+01 1.3834e+00 1.9078e-02 3.3003e-09 1.3323e+00 1.9315e-02
8.3600e+00 3.0356e+01 2.8948e+01 3.0374e+01 1.7421e+00 1.9196e-02 3.3028e-09 1.6910e+00 1.9433e-02
8.3700e+00 3.0356e+01 2.8749e+01 3.0374e+01 1.9819e+00 1.9288e-02 3.3054e-09 1.9308e+00 1.9525e-02
8.3800e+00 3.0356e+01 2.8786e+01 3.0375e+01 1.9373e+00 1.9375e-02 3.3079e-09 1.8862e+00 1.9612e-02
8.3900e+00 3.0356e+01 2.9024e+01 3.0375e+01 1.6511e+00 1.9488e-02 3.3105e-09 1.6000e+00 1.9725e-02
8.4000e+00 3.0356e+01 2.9309e+01 3.0375e+01 1.3060e+00 1.9570e-02 3.3131e-09 1.2549e+00 1.9807e-02
8.4100e+00 3.0356e+01 2.9551e+01 3.0375e+01 1.0147e+00 1.9664e-02 3.3157e-09 9.6364e-01 1.9901e-02
8.4200e+00 3.0356e+01 2.9729e+01 3.0375e+01 7.9859e-01 1.9694e-02 3.3183e-09 7.4751e-01 1.9931e-02
8.4300e+00 3.0356e+01 2.9857e+01 3.0375e+01 6.4432e-01 1.9731e-02 3.3209e-09 5.9324e-01 1.9968e-02
8.4400e+00 3.0356e+01 2.9947e+01 3.0375e+01 5.3436e-01 1.9831e-02 3.3235e-09 4.8327e-01 2.0068e-02
8.4500e+00 3.0356e+01 3.0013e+01 3.0375e+01 4.5496e-01 1.9831e-02 3.3261e-09 4.0387e-01 2.0068e-02
8.4600e+00 3.0356e+01 3.0061e+01 3.0375e+01 3.9662e-01 1.9900e-02 3.3287e-09 3.4554e-01 2.0137e-02
8.4700e+00 3.0356e+01 3.0097e+01 3.0375e+01 3.5301e-01 1.9870e-02 3.3313e-09 3.0192e-01 2.0106e-02
8.4800e+00 3.0356e+01 3.0124e+01 3.0375e+01 3.1989e-01 1.9907e-02 3.3339e-09 2.6880e-01 2.0144e-02
8.4900e+00 3.0356e+01 3.0145e+01 3.0375e+01 2.9441e-01 1.9877e-02 3.3365e-09 2.4333e-01 2.0124e-02
8.5000e+00 3.0356e+01 3.0162e+01 3.0375e+01 2.7464e-01 1.9873e-02 3.3392e-09 2.2355e-01 2.0141e-02
8.5100e+00 3.0356e+01 3.0174e+01 3.0375e+01 2.5923e-01 1.9836e-02 3.3418e-09 2.0814e-01 2.0135e-02
8.5200e+00 3.0356e+01 3.0184e+01 3.0375e+01 2.4724e-01 1.9844e-02 3.3445e-09 1.9616e-01 2.0152e-02
8.5300e+00 3.0356e+01 3.0192e+01 3.0375e+01 2.3806e-01 1.9812e-02 3.3471e-09 1.8697e-01 2.0121e-02
8.5400e+00 3.0356e+01 3.0197e+01 3.0375e+01 2.3127e-01 1.9806e-02 3.3498e-09 1.8018e-01 2.0115e-02
8.5500e+00 3.0356e+01 3.0201e+01 3.0375e+01 2.2665e-01 1.9790e-02 3.3524e-09 1.7556e-01 2.0099e-02
8.5600e+00 3.0356e+01 3.0203e+01 3.0375e+01 2.2418e-01 1.9740e-02 3.3551e-09 1.7309e-01 2.0049e-02
8.5700e+00 3.0356e+01 3.0203e+01 3.0375e+01 2.2406e-01 1.9678e-02 3.3578e-09 1.7297e-01 1.9987e-02
8.5800e+00 3.0356e+01 3.0201e+01 3.0375e+01 2.2680e-01 1.9627e-02 3.3604e-09 1.7571e-01 1.9936e-02
8.5900e+00 3.0356e+01 3.0196e+01 3.0375e+01 2.3341e-01 1.9589e-02 3.3631e-09 1.8232e-01 1.9898e-02
8.6000e+00 3.0356e+01 3.0186e+01 3.0375e+01 2.4562e-01 1.9519e-02 3.3658e-09 1.9453e-01 1.9827e-02
8.6100e+00 3.0356e+01 3.0169e+01 3.0375e+01 2.6601e-01 1.9464e-02 3.3685e-09 2.1493e-01 1.9772e-02
8.6200e+00 3.0356e+01 3.0144e+01 3.0375e+01 2.9669e-01 1.9407e-02 3.3712e-09 2.4560e-01 1.9716e-02
8.6300e+00 3.0356e+01 3.0114e+01 3.0375e+01 3.3213e-01 1.9351e-02 3.3739e-09 2.8105e-01 1.9660e-02
8.6400e+00 3.0356e+01 3.0101e+01 3.0375e+01 3.4834e-01 1.9263e-02 3.3766e-09 2.9726e-01 1.9572e-02
8.6500e+00 3.0356e+01 3.0120e+01 3.0375e+01 3.2568e-01 1.9192e-02 3.3793e-09 2.7459e-01 1.9501e-02
8.6600e+00 3.0356e+01 3.0154e+01 3.0375e+01 2.8487e-01 1.9126e-02 3.3821e-09 2.3379e-01 1.9435e-02
8.6700e+00 3.0356e+01 3.0182e+01 3.0374e+01 2.5026e-01 1.9096e-02 3.3848e-09 1.9917e-01 1.9404e-02
8.6800e+00 3.0356e+01 3.0202e+01 3.0374e+01 2.2670e-01 1.8991e-02 3.3875e-09 1.7561e-01 1.9299e-02
8.6900e+00 3.0356e+01 3.0214e+01 3.0374e+01 2.1144e-01 1.8977e-02 3.3903e-09 1.6036e-01 1.9286e-02
8.7000e+00 3.0356e+01 3.0223e+01 3.0374e+01 2.0151e-01 1.8892e-02 3.3930e-09 1.5043e-01 1.9201e-02
8.7100e+00 3.0356e+01 3.0228e+01 3.0374e+01 1.9493e-01 1.8839e-02 3.3957e-09 1.4384e-01 1.9147e-02
8.7200e+00 3.0356e+01 3.0232e+01 3.0374e+01 1.9051e-01 1.8773e-02 3.3985e-09 1.3942e-01 1.9082e-02
8.7300e+00 3.0356e+01 3.0234e+01 3.0374e+01 1.8755e-01 1.8725e-02 3.4013e-09 1.3647e-01 1.9034e-02
8.7400e+00 3.0356e+01 3.0236e+01 3.0374e+01 1.8564e-01 1.8699e-02 3.4040e-09 1.3455e-01 1.9008e-02
8.7500e+00 3.0356e+01 3.0237e+01 3.0374e+01 1.8451e-01 1.8671e-02 3.4068e-09 1.3342e-01 1.8980e-02
8.7600e+00 3.0356e+01 3.0238e+01 3.0374e+01 1.8400e-01 1.8659e-02 3.4096e-09 1.3291e-01 1.8967e-02
8.7700e+00 3.0356e+01 3.0238e+01 3.0374e+01 1.8400e-01 1.8653e-02 3.4124e-09 1.3292e-01 1.8961e-02
8.7800e+00 3.0356e+01 3.0237e+01 3.0374e+01 1.8443e-01 1.8623e-02 3.4152e-09 1.3335e-01 1.8932e-02
8.7900e+00 3.0356e+01 3.0237e+01 3.0374e+01 1.8520e-01 1.8645e-02 3.4179e-09 1.3411e-01 1.8954e-02
8.8000e+00 3.0356e+01 3.0236e+01 3.0374e+01 1.8618e-01 1.8703e-02 3.4207e-09 1.3510e-01 1.9012e-02
8.8100e+00 3.0356e+01 3.0234e+01 3.0374e+01 1.8719e-01 1.8719e-02 3.4236e-09 1.3611e-01 1.9028e-02
8.8200e+00 3.0356e+01 3.0233e+01 3.0374e+01 1.8799e-01 1.8760e-02 3.4264e-09 1.3690e-01 1.9069e-02
8.8300e+00 3.0356e+01 3.0233e+01 3.0374e+01 1.8832e-01 1.8796e-02 3.4292e-09 1.3724e-01 1.9105e-02
8.8400e+00 3.0356e+01 3.0232e+01 3.0374e+01 1.8811e-01 1.8899e-02 3.4320e-09 1.3702e-01 1.9207e-02
8.8500e+00 3.0356e+01 3.0232e+01 3.0374e+01 1.8755e-01 1.8952e-02 3.4348e-09 1.3647e-01 1.9261e-02
8.8600e+00 3.0356e+01 3.0233e+01 3.0374e+01 1.8710e-01 1.9033e-02 3.4377e-09 1.3601e-01 1.9342e-02
8.8700e+00 3.0356e+01 3.0233e+01 3.0374e+01 1.8716e-01 1.9118e-02 3.4405e-09 1.3607e-01 1.9427e-02
8.8800e+00 3.0356e+01 3.0232e+01 3.0374e+01 1.8791e-01 1.9132e-02 3.4434e-09 1.3682e-01 1.9440e-02
8.8900e+00 3.0356e+01 3.0231e+01 3.0374e+01 1.8932e-01 1.9255e-02 3.4462e-09 1.3824e-01 1.9564e-02
8.9000e+00 3.0356e+01 3.0230e+01 3.0374e+01 1.9125e-01 1.9342e-02 3.4491e-09 1.4016e-01 1.9650e-02
8.9100e+00 3.0356e+01 3.0229e+01 3.0374e+01 1.9351e-01 1.9271e-02 3.4519e-09 1.4242e-01 1.9580e-02
8.9200e+00 3.0356e+01 3.0227e+01 3.0374e+01 1.9595e-01 1.9511e-02 3.4548e-09 1.4486e-01 1.9820e-02
8.9300e+00 3.0356e+01 3.0225e+01 3.0374e+01 1.9844e-01 1.9529e-02 3.4577e-09 1.4736e-01 1.9838e-02
8.9400e+00 3.0356e+01 3.0223e+01 3.0374e+01 2.0091e-01 1.9602e-02 3.4605e-09 1.4983e-01 1.9911e-02
8.9500e+00 3.0356e+01 3.0221e+01 3.0374e+01 2.0329e-01 1.9630e-02 3.4634e-09 1.5220e-01 1.9939e-02
8.9600e+00 3.0356e+01 3.0219e+01 3.0374e+01 2.0553e-01 1.9647e-02 3.4663e-09 1.5444e-01 1.9955e-02
8.9700e+00 3.0356e+01 3.0217e+01 3.0374e+01 2.0759e-01 1.9737e-02 3.4692e-09 1.5651e-01 2.0046e-02
8.9800e+00 3.0356e+01 3.0216e+01 3.0375e+01 2.0943e-01 1.9849e-02 3.4721e-09 1.5835e-01 2.0158e-02
8.9900e+00 3.0356e+01 3.0214e+01 3.0375e+01 2.1098e-01 1.9966e-02 3.4750e-09 1.5990e-01 2.0275e-02
9.0000e+00 3.0356e+01 3.0213e+01 3.0375e+01 2.1211e-01 1.9945e-02 3.4779e-09 1.6103e-01 2.0254e-02
9.0100e+00 3.0356e+01 3.0213e+01 3.0375e+01 2.1262e-01 1.9969e-02 3.4809e-09 1.6154e-01 2.0278e-02
9.0200e+00 3.0356e+01 3.0213e+01 3.0375e+01 2.1220e-01 1.9984e-02 3.4838e-09 1.6111e-01 2.0293e-02
9.0300e+00 3.0356e+01 3.0215e+01 3.0375e+01 2.1039e-01 2.0119e-02 3.4867e-09 1.5931e-01 2.0428e-02
9.0400e+00 3.0356e+01 3.0218e+01 3.0375e+01 2.0666e-01 2.0128e-02 3.4897e-09 1.5558e-01 2.0437e-02
9.0500e+00 3.0356e+01 3.0224e+01 3.0375e+01 2.0052e-01 2.0139e-02 3.4926e-09 1.4943e-01 2.0448e-02
9.0600e+00 3.0356e+01 3.0231e+01 3.0375e+01 1.9185e-01 2.0232e-02 3.4955e-09 1.4076e-01 2.0541e-02
9.0700e+00 3.0356e+01 3.0240e+01 3.0375e+01 1.8131e-01 2.0320e-02 3.4985e-09 1.3023e-01 2.0629e-02
9.0800e+00 3.0356e+01 3.0250e+01 3.0375e+01 1.7037e-01 2.0139e-02 3.5014e-09 1.1928e-01 2.0448e-02
9.0900e+00 3.0356e+01 3.0258e+01 3.0375e+01 1.6069e-01 2.0402e-02 3.5044e-09 1.0961e-01 2.0711e-02
9.1000e+00 3.0356e+01 3.0264e+01 3.0375e+01 1.5337e-01 2.0362e-02 3.5074e-09 1.0229e-01 2.0671e-02
9.1100e+00 3.0356e+01 3.0268e+01 3.0375e+01 1.4862e-01 2.0368e-02 3.5104e-09 9.7536e-02 2.0677e-02
9.1200e+00 3.0356e+01 3.0270e+01 3.0375e+01 1.4602e-01 2.0656e-02 3.5133e-09 9.4940e-02 2.0965e-02
9.1300e+00 3.0356e+01 3.0271e+01 3.0375e+01 1.4496e-01 2.0731e-02 3.5163e-09 9.3873e-02 2.1040e-02
9.1400e+00 3.0356e+01 3.0271e+01 3.0375e+01 1.4485e-01 2.0718e-02 3.5193e-09 9.3767e-02 2.1027e-02
9.1500e+00 3.0356e+01 3.0271e+01 3.0375e+01 1.4529e-01 2.1031e-02 3.5223e-09 9.4202e-02 2.1339e-02
9.1600e+00 3.0356e+01 3.0270e+01 3.0376e+01 1.4598e-01 2.1234e-02 3.5253e-09 9.4895e-02 2.1542e-02
9.1700e+00 3.0356e+01 3.0269e+01 3.0376e+01 1.4676e-01 2.1362e-02 3.5283e-09 9.5673e-02 2.1671e-02
9.1800e+00 3.0356e+01 3.0269e+01 3.0375e+01 1.4752e-01 2.1288e-02 3.5313e-09 9.6436e-02 2.1597e-02
9.1900e+00 3.0356e+01 3.0268e+01 3.0376e+01 1.4822e-01 2.1595e-02 3.5344e-09 9.7136e-02 2.1903e-02
9.2000e+00 3.0356e+01 3.0268e+01 3.0376e+01 1.4885e-01 2.1884e-02 3.5374e-09 9.7766e-02 2.2193e-02
9.2100e+00 3.0356e+01 3.0267e+01 3.0376e+01 1.4944e-01 2.2046e-02 3.5404e-09 9.8356e-02 2.2355e-02
9.2200e+00 3.0356e+01 3.0267e+01 3.0376e+01 1.5007e-01 2.2250e-02 3.5435e-09 9.8989e-02 2.2559e-02
9.2300e+00 3.0356e+01 3.0266e+01 3.0376e+01 1.5092e-01 2.2319e-02 3.5465e-09 9.9835e-02 2.2628e-02
9.2400e+00 3.0356e+01 3.0265e+01 3.0376e+01 1.5229e-01 2.2564e-02 3.5496e-09 1.0121e-01 2.2873e-02
9.2500e+00 3.0356e+01 3.0262e+01 3.0377e+01 1.5479e-01 2.2726e-02 3.5526e-09 1.0370e-01 2.3035e-02
9.2600e+00 3.0356e+01 3.0258e+01 3.0377e+01 1.5948e-01 2.2933e-02 3.5557e-09 1.0840e-01 2.3241e-02
9.2700e+00 3.0356e+01 3.0250e+01 3.0377e+01 1.6826e-01 2.3176e-02 3.5587e-09 1.1717e-01 2.3485e-02
9.2800e+00 3.0356e+01 3.0235e+01 3.0376e+01 1.8385e-01 2.2868e-02 3.5618e-09 1.3277e-01 2.3176e-02
9.2900e+00 3.0356e+01 3.0212e+01 3.0377e+01 2.0852e-01 2.3167e-02 3.5649e-09 1.5743e-01 2.3476e-02
9.3000e+00 3.0356e+01 3.0183e+01 3.0377e+01 2.3949e-01 2.3338e-02 3.5680e-09 1.8840e-01 2.3647e-02
9.3100e+00 3.0356e+01 3.0158e+01 3.0377e+01 2.6598e-01 2.3355e-02 3.5711e-09 2.1489e-01 2.3664e-02
9.3200e+00 3.0356e+01 3.0147e+01 3.0377e+01 2.7835e-01 2.3504e-02 3.5742e-09 2.2726e-01 2.3812e-02
9.3300e+00 3.0356e+01 3.0147e+01 3.0377e+01 2.7781e-01 2.3514e-02 3.5773e-09 2.2672e-01 2.3823e-02
9.3400e+00 3.0356e+01 3.0153e+01 3.0377e+01 2.7094e-01 2.3582e-02 3.5804e-09 2.1985e-01 2.3891e-02
9.3500e+00 3.0356e+01 3.0161e+01 3.0377e+01 2.6252e-01 2.3424e-02 3.5835e-09 2.1144e-01 2.3733e-02
9.3600e+00 3.0356e+01 3.0169e+01 3.0376e+01 2.5467e-01 2.3276e-02 3.5866e-09 2.0358e-01 2.3585e-02
9.3700e+00 3.0356e+01 3.0175e+01 3.0377e+01 2.4796e-01 2.3408e-02 3.5897e-09 1.9688e-01 2.3716e-02
9.3800e+00 3.0356e+01 3.0180e+01 3.0376e+01 2.4243e-01 2.3116e-02 3.5929e-09 1.9135e-01 2.3425e-02
9.3900e+00 3.0356e+01 3.0185e+01 3.0376e+01 2.3790e-01 2.3221e-02 3.5960e-09 1.8681e-01 2.3530e-02
9.4000e+00 3.0356e+01 3.0188e+01 3.0376e+01 2.3416e-01 2.3333e-02 3.5991e-09 1.8308e-01 2.3642e-02
9.4100e+00 3.0356e+01 3.0191e+01 3.0376e+01 2.3105e-01 2.3178e-02 3.6023e-09 1.7996e-01 2.3487e-02
9.4200e+00 3.0356e+01 3.0194e+01 3.0376e+01 2.2839e-01 2.3047e-02 3.6054e-09 1.7730e-01 2.3355e-02
9.4300e+00 3.0356e+01 3.0196e+01 3.0376e+01 2.2604e-01 2.2981e-02 3.6086e-09 1.7496e-01 2.3289e-02
9.4400e+00 3.0356e+01 3.0198e+01 3.0376e+01 2.2387e-01 2.2899e-02 3.6117e-09 1.7278e-01 2.3208e-02
9.4500e+00 3.0356e+01 3.0200e+01 3.0376e+01 2.2172e-01 2.2758e-02 3.6149e-09 1.7064e-01 2.3067e-02
9.4600e+00 3.0356e+01 3.0202e+01 3.0376e+01 2.1941e-01 2.2691e-02 3.6181e-09 1.6832e-01 2.3000e-02
9.4700e+00 3.0356e+01 3.0204e+01 3.0375e+01 2.1664e-01 2.2587e-02 3.6213e-09 1.6555e-01 2.2895e-02
9.4800e+00 3.0356e+01 3.0208e+01 3.0375e+01 2.1294e-01 2.2572e-02 3.6245e-09 1.6186e-01 2.2881e-02
9.4900e+00 3.0356e+01 3.0213e+01 3.0375e+01 2.0756e-01 2.2289e-02 3.6277e-09 1.5647e-01 2.2598e-02
9.5000e+00 3.0356e+01 3.0221e+01 3.0375e+01 1.9935e-01 2.2365e-02 3.6309e-09 1.4827e-01 2.2674e-02
9.5100e+00 3.0356e+01 3.0232e+01 3.0375e+01 1.8768e-01 2.2183e-02 3.6341e-09 1.3659e-01 2.2491e-02
9.5200e+00 3.0356e+01 3.0244e+01 3.0375e+01 1.7578e-01 2.2094e-02 3.6373e-09 1.2469e-01 2.2403e-02
9.5300e+00 3.0356e+01 3.0248e+01 3.0375e+01 1.7208e-01 2.2130e-02 3.6405e-09 1.2099e-01 2.2439e-02
9.5400e+00 3.0356e+01 3.0243e+01 3.0375e+01 1.7823e-01 2.1884e-02 3.6437e-09 1.2715e-01 2.2192e-02
9.5500e+00 3.0356e+01 3.0234e+01 3.0375e+01 1.8706e-01 2.1815e-02 3.6469e-09 1.3598e-01 2.2124e-02
9.5600e+00 3.0356e+01 3.0227e+01 3.0375e+01 1.9426e-01 2.1860e-02 3.6502e-09 1.4318e-01 2.2169e-02
9.5700e+00 3.0356e+01 3.0223e+01 3.0374e+01 1.9934e-01 2.1751e-02 3.6534e-09 1.4825e-01 2.2060e-02
9.5800e+00 3.0356e+01 3.0219e+01 3.0374e+01 2.0284e-01 2.1771e-02 3.6566e-09 1.5176e-01 2.2080e-02
9.5900e+00 3.0356e+01 3.0217e+01 3.0374e+01 2.0532e-01 2.1602e-02 3.6599e-09 1.5423e-01 2.1911e-02
9.6000e+00 3.0356e+01 3.0215e+01 3.0374e+01 2.0714e-01 2.1553e-02 3.6632e-09 1.5605e-01 2.1861e-02
9.6100e+00 3.0356e+01 3.0213e+01 3.0374e+01 2.0855e-01 2.1406e-02 3.6664e-09 1.5747e-01 2.1714e-02
9.6200e+00 3.0356e+01 3.0212e+01 3.0374e+01 2.0972e-01 2.1255e-02 3.6697e-09 1.5863e-01 2.1563e-02
9.6300e+00 3.0356e+01 3.0211e+01 3.0374e+01 2.1075e-01 2.1244e-02 3.6730e-09 1.5966e-01 2.1553e-02
9.6400e+00 3.0356e+01 3.0210e+01 3.0374e+01 2.1173e-01 2.0997e-02 3.6762e-09 1.6065e-01 2.1306e-02
9.6500e+00 3.0356e+01 3.0209e+01 3.0374e+01 2.1276e-01 2.0788e-02 3.6795e-09 1.6167e-01 2.1096e-02
9.6600e+00 3.0356e+01 3.0208e+01 3.0373e+01 2.1391e-01 2.0684e-02 3.6828e-09 1.6283e-01 2.0993e-02
9.6700e+00 3.0356e+01 3.0207e+01 3.0373e+01 2.1530e-01 2.0402e-02 3.6861e-09 1.6421e-01 2.0711e-02
9.6800e+00 3.0356e+01 3.0205e+01 3.0373e+01 2.1708e-01 2.0203e-02 3.6894e-09 1.6599e-01 2.0512e-02
9.6900e+00 3.0356e+01 3.0202e+01 3.0373e+01 2.1947e-01 2.0051e-02 3.6927e-09 1.6839e-01 2.0360e-02
9.7000e+00 3.0356e+01 3.0199e+01 3.0373e+01 2.2282e-01 1.9886e-02 3.6960e-09 1.7173e-01 2.0195e-02
9.7100e+00 3.0356e+01 3.0194e+01 3.0373e+01 2.2760e-01 1.9613e-02 3.6993e-09 1.7651e-01 1.9922e-02
9.7200e+00 3.0356e+01 3.0187e+01 3.0372e+01 2.3435e-01 1.9481e-02 3.7027e-09 1.8326e-01 1.9790e-02
9.7300e+00 3.0356e+01 3.0178e+01 3.0372e+01 2.4324e-01 1.9221e-02 3.7060e-09 1.9216e-01 1.9530e-02
9.7400e+00 3.0356e+01 3.0169e+01 3.0372e+01 2.5305e-01 1.9078e-02 3.7093e-09 2.0196e-01 1.9387e-02
9.7500e+00 3.0356e+01 3.0161e+01 3.0372e+01 2.6045e-01 1.8913e-02 3.7127e-09 2.0936e-01 1.9222e-02
9.7600e+00 3.0356e+01 3.0159e+01 3.0372e+01 2.6236e-01 1.8730e-02 3.7160e-09 2.1128e-01 1.9039e-02
9.7700e+00 3.0356e+01 3.0163e+01 3.0372e+01 2.5933e-01 1.8593e-02 3.7194e-09 2.0824e-01 1.8902e-02
9.7800e+00 3.0356e+01 3.0168e+01 3.0372e+01 2.5419e-01 1.8494e-02 3.7227e-09 2.0311e-01 1.8803e-02
9.7900e+00 3.0356e+01 3.0173e+01 3.0372e+01 2.4909e-01 1.8428e-02 3.7261e-09 1.9801e-01 1.8737e-02
9.8000e+00 3.0356e+01 3.0177e+01 3.0372e+01 2.4485e-01 1.8391e-02 3.7295e-09 1.9376e-01 1.8700e-02
9.8100e+00 3.0356e+01 3.0181e+01 3.0372e+01 2.4155e-01 1.8378e-02 3.7329e-09 1.9046e-01 1.8687e-02
9.8200e+00 3.0356e+01 3.0183e+01 3.0371e+01 2.3902e-01 1.8366e-02 3.7362e-09 1.8794e-01 1.8675e-02
9.8300e+00 3.0356e+01 3.0185e+01 3.0371e+01 2.3708e-01 1.8409e-02 3.7396e-09 1.8599e-01 1.8718e-02
9.8400e+00 3.0356e+01 3.0187e+01 3.0371e+01 2.3553e-01 1.8448e-02 3.7430e-09 1.8445e-01 1.8756e-02
9.8500e+00 3.0356e+01 3.0188e+01 3.0371e+01 2.3424e-01 1.8493e-02 3.7464e-09 1.8315e-01 1.8802e-02
9.8600e+00 3.0356e+01 3.0189e+01 3.0372e+01 2.3305e-01 1.8560e-02 3.7498e-09 1.8197e-01 1.8868e-02
9.8700e+00 3.0356e+01 3.0190e+01 3.0372e+01 2.3186e-01 1.8611e-02 3.7532e-09 1.8077e-01 1.8920e-02
9.8800e+00 3.0356e+01 3.0192e+01 3.0371e+01 2.3055e-01 1.8655e-02 3.7567e-09 1.7946e-01 1.8963e-02
9.8900e+00 3.0356e+01 3.0193e+01 3.0371e+01 2.2911e-01 1.8659e-02 3.7601e-09 1.7803e-01 1.8967e-02
9.9000e+00 3.0356e+01 3.0194e+01 3.0371e+01 2.2780e-01 1.8646e-02 3.7635e-09 1.7671e-01 1.8954e-02
9.9100e+00 3.0356e+01 3.0195e+01 3.0371e+01 2.2717e-01 1.8591e-02 3.7669e-09 1.7608e-01 1.8900e-02
9.9200e+00 3.0356e+01 3.0195e+01 3.0371e+01 2.2757e-01 1.8528e-02 3.7704e-09 1.7649e-01 1.8837e-02
9.9300e+00 3.0356e+01 3.0194e+01 3.0371e+01 2.2858e-01 1.8525e-02 3.7738e-09 1.7749e-01 1.8834e-02
9.9400e+00 3.0356e+01 3.0193e+01 3.0371e+01 2.2954e-01 1.8352e-02 3.7773e-09 1.7845e-01 1.8661e-02
9.9500e+00 3.0356e+01 3.0192e+01 3.0371e+01 2.3016e-01 1.8307e-02 3.7807e-09 1.7908e-01 1.8616e-02
9.9600e+00 3.0356e+01 3.0192e+01 3.0371e+01 2.3045e-01 1.8076e-02 3.7842e-09 1.7936e-01 1.8385e-02
9.9700e+00 3.0356e+01 3.0192e+01 3.0371e+01 2.3046e-01 1.8051e-02 3.7877e-09 1.7937e-01 1.8359e-02
9.9800e+00 3.0356e+01 3.0192e+01 3.0371e+01 2.3025e-01 1.8125e-02 3.7911e-09 1.7916e-01 1.8433e-02
9.9900e+00 3.0356e+01 3.0192e+01 3.0371e+01 2.2987e-01 1.8012e-02 3.7946e-09 1.7879e-01 1.8321e-02
1.0000e+01 3.0356e+01 3.0193e+01 3.0370e+01 2.2935e-01 1.7804e-02 3.7981e-09 1.7827e-01 1.8113e-02


==> 1DSWE_adapt_pointwise.txt <==
t s1x s2x s3x s4x s5x s6x s7x s8x s9x s10x bump1x bump2x ese eb ep beta
0.0000e+00 -1.2523e+01 -1.0615e+01 -2.6259e+00 -1.1760e+00 2.0503e-01 6.8781e-01 1.7950e+00 4.9243e+00 5.4234e+00 1.2539e+01 -6.0000e-02 0.0000e+00 9.9644e-04 3.7435e-03 6.8157e-04 1.8207e-01
1.0000e-02 -1.2523e+01 -1.0615e+01 -3.2825e+00 -1.4513e+00 2.4506e-01 8.1877e-01 2.1950e+00 6.2453e+00 6.8453e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.5522e-04 3.6774e-03 6.8129e-04 1.8526e-01
2.0000e-02 -1.2523e+01 -1.0615e+01 -3.3157e+00 -1.4585e+00 2.7574e-01 8.4160e-01 2.1999e+00 6.6955e+00 7.3226e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.7483e-04 3.6699e-03 6.8047e-04 1.8542e-01
3.0000e-02 -1.2523e+01 -1.0615e+01 -3.3412e+00 -1.4598e+00 2.7612e-01 8.4262e-01 2.2008e+00 6.9613e+00 7.6101e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.8843e-04 3.6617e-03 6.7909e-04 1.8546e-01
4.0000e-02 -1.2523e+01 -1.0615e+01 -3.3421e+00 -1.4607e+00 2.7494e-01 8.4176e-01 2.2036e+00 7.3151e+00 7.9935e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.8623e-04 3.6508e-03 6.7717e-04 1.8548e-01
5.0000e-02 -1.2523e+01 -1.0615e+01 -3.3424e+00 -1.4614e+00 2.7674e-01 8.4404e-01 2.1955e+00 7.3819e+00 8.0652e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.7954e-04 3.6373e-03 6.7469e-04 1.8549e-01
6.0000e-02 -1.2523e+01 -1.0615e+01 -3.3460e+00 -1.4641e+00 2.7746e-01 8.4580e-01 2.2074e+00 7.4068e+00 8.0919e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.7960e-04 3.6208e-03 6.7166e-04 1.8550e-01
7.0000e-02 -1.2523e+01 -1.0615e+01 -3.3472e+00 -1.4663e+00 2.7815e-01 8.4746e-01 2.2100e+00 7.4279e+00 8.1146e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.7444e-04 3.6013e-03 6.6808e-04 1.8551e-01
8.0000e-02 -1.2523e+01 -1.0615e+01 -3.3525e+00 -1.4688e+00 2.7895e-01 8.4941e-01 2.2130e+00 7.4442e+00 8.1321e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.7087e-04 3.5788e-03 6.6395e-04 1.8553e-01
9.0000e-02 -1.2523e+01 -1.0615e+01 -3.3543e+00 -1.4717e+00 2.7988e-01 8.5165e-01 2.2165e+00 7.4708e+00 8.1605e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.6427e-04 3.5532e-03 6.5927e-04 1.8554e-01
1.0000e-01 -1.2523e+01 -1.0615e+01 -3.3613e+00 -1.4750e+00 2.8097e-01 8.5412e-01 2.2204e+00 7.7510e+00 8.4609e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.5984e-04 3.5247e-03 6.5404e-04 1.8556e-01
1.1000e-01 -1.2523e+01 -1.0615e+01 -3.3645e+00 -1.4788e+00 2.8212e-01 8.5710e-01 2.2249e+00 7.7629e+00 8.4753e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.5223e-04 3.4932e-03 6.4826e-04 1.8558e-01
1.2000e-01 -1.2523e+01 -1.0615e+01 -3.3703e+00 -1.4828e+00 2.8338e-01 8.6008e-01 2.2298e+00 7.7763e+00 8.4901e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.4521e-04 3.4587e-03 6.4192e-04 1.8560e-01
1.3000e-01 -1.2523e+01 -1.0615e+01 -3.3767e+00 -1.4873e+00 2.8491e-01 8.6374e-01 2.2346e+00 7.8003e+00 8.5158e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.3743e-04 3.4212e-03 6.3504e-04 1.8562e-01
1.4000e-01 -1.2523e+01 -1.0615e+01 -3.3824e+00 -1.4925e+00 2.8641e-01 8.6746e-01 2.2416e+00 7.8226e+00 8.5395e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.2876e-04 3.3808e-03 6.2761e-04 1.8564e-01
1.5000e-01 -1.2523e+01 -1.0615e+01 -3.3907e+00 -1.4978e+00 2.8827e-01 8.7175e-01 2.2474e+00 7.8344e+00 8.5520e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.2012e-04 3.3374e-03 6.1964e-04 1.8567e-01
1.6000e-01 -1.2523e+01 -1.0615e+01 -3.3959e+00 -1.5050e+00 2.8718e-01 8.7401e-01 2.2544e+00 7.8627e+00 8.5818e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.0897e-04 3.2911e-03 6.1113e-04 1.8569e-01
1.7000e-01 -1.2523e+01 -1.0615e+01 -3.4043e+00 -1.5106e+00 2.9238e-01 8.8165e-01 2.2621e+00 7.8699e+00 8.5894e+00 1.2539e+01 -6.0000e-02 0.0000e+00 6.9880e-04 3.2419e-03 6.0209e-04 1.8572e-01
1.8000e-01 -1.2523e+01 -1.0615e+01 -3.4130e+00 -1.5169e+00 2.9472e-01 8.8693e-01 2.2705e+00 7.8810e+00 8.6008e+00 1.2539e+01 -6.0000e-02 0.0000e+00 6.8766e-04 3.1900e-03 5.9253e-04 1.8575e-01
1.9000e-01 -1.2523e+01 -1.0615e+01 -3.4226e+00 -1.5256e+00 2.9738e-01 8.9341e-01 2.2793e+00 7.8875e+00 8.6076e+00 1.2539e+01 -6.0000e-02 0.0000e+00 6.7634e-04 3.1353e-03 5.8247e-04 1.8578e-01
2.0000e-01 -1.2523e+01 -1.0615e+01 -3.4324e+00 -1.5341e+00 3.0023e-01 9.0011e-01 2.2889e+00 7.8941e+00 8.6142e+00 1.2539e+01 -6.0000e-02 0.0000e+00 6.6408e-04 3.0780e-03 5.7194e-04 1.8582e-01
2.1000e-01 -1.2523e+01 -1.0615e+01 -3.4433e+00 -1.5433e+00 3.0332e-01 9.0740e-01 2.2992e+00 7.9022e+00 8.6223e+00 1.2539e+01 -6.0000e-02 0.0000e+00 6.5157e-04 3.0183e-03 5.6096e-04 1.8585e-01
2.2000e-01 -1.2523e+01 -1.0615e+01 -3.4542e+00 -1.5532e+00 3.0670e-01 9.1533e-01 2.3103e+00 7.9118e+00 8.6318e+00 1.2539e+01 -6.0000e-02 0.0000e+00 6.3828e-04 2.9565e-03 5.4958e-04 1.8589e-01
2.3000e-01 -1.2523e+01 -1.0615e+01 -3.4650e+00 -1.5639e+00 3.1036e-01 9.2394e-01 2.3218e+00 7.9185e+00 8.6384e+00 1.2539e+01 -6.0000e-02 0.0000e+00 6.2418e-04 2.8928e-03 5.3786e-04 1.8593e-01
2.4000e-01 -1.2523e+01 -1.0615e+01 -3.4770e+00 -1.5756e+00 3.1411e-01 9.3312e-01 2.3340e+00 7.9279e+00 8.6477e+00 1.2539e+01 -6.0000e-02 0.0000e+00 6.1017e-04 2.8277e-03 5.2587e-04 1.8597e-01
2.5000e-01 -1.2523e+01 -1.0615e+01 -3.4910e+00 -1.5874e+00 3.1809e-01 9.4314e-01 2.3468e+00 7.9408e+00 8.6605e+00 1.2539e+01 0.0000e+00 6.0000e-02 5.9654e-04 2.7618e-03 5.1374e-04 1.8601e-01
2.6000e-01 -1.2523e+01 -1.0615e+01 -3.5009e+00 -1.6005e+00 3.2174e-01 9.5306e-01 2.3608e+00 7.9550e+00 8.6747e+00 1.2539e+01 0.0000e+00 6.0000e-02 5.8103e-04 2.6958e-03 5.0158e-04 1.8606e-01
2.7000e-01 -1.2523e+01 -1.0615e+01 -3.5160e+00 -1.6145e+00 3.2495e-01 9.6357e-01 2.3745e+00 7.9774e+00 8.6974e+00 1.2539e+01 0.0000e+00 6.0000e-02 5.6783e-04 2.6307e-03 4.8957e-04 1.8610e-01
2.8000e-01 -1.2523e+01 -1.0615e+01 -3.5294e+00 -1.6275e+00 3.2762e-01 9.7559e-01 2.3889e+00 7.9832e+00 8.7034e+00 1.2539e+01 0.0000e+00 6.0000e-02 5.5427e-04 2.5673e-03 4.7791e-04 1.8615e-01
2.9000e-01 -1.2523e+01 -1.0615e+01 -3.5423e+00 -1.6414e+00 3.2831e-01 9.8640e-01 2.4029e+00 7.9894e+00 8.7096e+00 1.2539e+01 0.0000e+00 6.0000e-02 5.4118e-04 2.5070e-03 4.6679e-04 1.8619e-01
3.0000e-01 -1.2523e+01 -1.0615e+01 -3.5545e+00 -1.6551e+00 3.2701e-01 9.9589e-01 2.4164e+00 7.9988e+00 8.7189e+00 1.2539e+01 0.0000e+00 6.0000e-02 5.2881e-04 2.4507e-03 4.5640e-04 1.8624e-01
3.1000e-01 -1.2523e+01 -1.0615e+01 -3.5673e+00 -1.6687e+00 3.2396e-01 1.0049e+00 2.4291e+00 8.0131e+00 8.7331e+00 1.2539e+01 0.0000e+00 6.0000e-02 5.1795e-04 2.3989e-03 4.4687e-04 1.8628e-01
3.2000e-01 -1.2523e+01 -1.0615e+01 -3.5785e+00 -1.6804e+00 3.2046e-01 1.0110e+00 2.4410e+00 8.0196e+00 8.7396e+00 1.2539e+01 0.0000e+00 6.0000e-02 5.0760e-04 2.3517e-03 4.3816e-04 1.8632e-01
3.3000e-01 -1.2523e+01 -1.0615e+01 -3.5886e+00 -1.6914e+00 3.1741e-01 1.0147e+00 2.4517e+00 8.0302e+00 8.7501e+00 1.2539e+01 0.0000e+00 6.0000e-02 4.9771e-04 2.3078e-03 4.3008e-04 1.8636e-01
3.4000e-01 -1.2523e+01 -1.0615e+01 -3.5998e+00 -1.7012e+00 3.1552e-01 1.0161e+00 2.4612e+00 8.0400e+00 8.7599e+00 1.2539e+01 0.0000e+00 6.0000e-02 4.8853e-04 2.2653e-03 4.2222e-04 1.8639e-01
3.5000e-01 -1.2523e+01 -1.0615e+01 -3.6084e+00 -1.7101e+00 3.1477e-01 1.0164e+00 2.4703e+00 8.0522e+00 8.7722e+00 1.2539e+01 0.0000e+00 6.0000e-02 4.7798e-04 2.2213e-03 4.1411e-04 1.8642e-01
3.6000e-01 -1.2523e+01 -1.0615e+01 -3.6183e+00 -1.7187e+00 3.1499e-01 1.0165e+00 2.4794e+00 8.0592e+00 8.7793e+00 1.2539e+01 0.0000e+00 6.0000e-02 4.6701e-04 2.1739e-03 4.0534e-04 1.8646e-01
3.7000e-01 -1.2523e+01 -1.0615e+01 -3.6297e+00 -1.7276e+00 3.1579e-01 1.0190e+00 2.4893e+00 8.0709e+00 8.7910e+00 1.2539e+01 0.0000e+00 6.0000e-02 4.5548e-04 2.1226e-03 3.9585e-04 1.8650e-01
3.8000e-01 -1.2523e+01 -1.0615e+01 -3.6405e+00 -1.7390e+00 3.1743e-01 1.0262e+00 2.5006e+00 8.0805e+00 8.8006e+00 1.2539e+01 -6.0000e-02 0.0000e+00 4.4312e-04 2.0695e-03 3.8603e-04 1.8654e-01
3.9000e-01 -1.2523e+01 -1.0615e+01 -3.6529e+00 -1.7529e+00 3.1926e-01 1.0421e+00 2.5137e+00 8.0911e+00 8.8112e+00 1.2539e+01 -6.0000e-02 0.0000e+00 4.3186e-04 2.0199e-03 3.7689e-04 1.8658e-01
4.0000e-01 -1.2523e+01 -1.0615e+01 -3.6673e+00 -1.7689e+00 3.1881e-01 1.0539e+00 2.5290e+00 8.0962e+00 8.8163e+00 1.2539e+01 -6.0000e-02 0.0000e+00 4.2519e-04 1.9826e-03 3.7000e-04 1.8663e-01
4.1000e-01 -1.2523e+01 -1.0615e+01 -3.6834e+00 -1.7893e+00 3.1840e-01 1.0837e+00 2.5463e+00 8.1040e+00 8.8239e+00 1.2539e+01 -6.0000e-02 0.0000e+00 4.2485e-04 1.9684e-03 3.6746e-04 1.8668e-01
4.2000e-01 -1.2523e+01 -1.0615e+01 -3.6984e+00 -1.8132e+00 3.1665e-01 1.1193e+00 2.5655e+00 8.1108e+00 8.8304e+00 1.2539e+01 -6.0000e-02 0.0000e+00 4.3485e-04 1.9895e-03 3.7151e-04 1.8673e-01
4.3000e-01 -1.2523e+01 -1.0615e+01 -3.7146e+00 -1.8402e+00 3.1927e-01 1.1840e+00 2.5853e+00 8.1191e+00 8.8384e+00 1.2539e+01 -6.0000e-02 0.0000e+00 4.5724e-04 2.0568e-03 3.8418e-04 1.8679e-01
4.4000e-01 -1.2523e+01 -1.0615e+01 -3.7290e+00 -1.8690e+00 3.2266e-01 1.2414e+00 2.6056e+00 8.1252e+00 8.8443e+00 1.2539e+01 -6.0000e-02 0.0000e+00 4.9564e-04 2.1769e-03 4.0672e-04 1.8683e-01
4.5000e-01 -1.2523e+01 -1.0615e+01 -3.7410e+00 -1.9007e+00 3.2887e-01 1.2933e+00 2.6260e+00 8.1309e+00 8.8497e+00 1.2539e+01 -6.0000e-02 0.0000e+00 5.4816e-04 2.3508e-03 4.3929e-04 1.8687e-01
4.6000e-01 -1.2523e+01 -1.0615e+01 -3.7474e+00 -1.9355e+00 3.3808e-01 1.3343e+00 2.6461e+00 8.1373e+00 8.8559e+00 1.2539e+01 -6.0000e-02 0.0000e+00 6.1295e-04 2.5733e-03 4.8090e-04 1.8688e-01
4.7000e-01 -1.2523e+01 -1.0615e+01 -3.7461e+00 -1.9740e+00 3.4908e-01 1.3620e+00 2.6677e+00 8.1446e+00 8.8629e+00 1.2539e+01 -6.0000e-02 0.0000e+00 6.8865e-04 2.8344e-03 5.2964e-04 1.8686e-01
4.8000e-01 -1.2523e+01 -1.0615e+01 -3.7315e+00 -2.0091e+00 3.6015e-01 1.3831e+00 2.6889e+00 8.1813e+00 8.8996e+00 1.2539e+01 -6.0000e-02 0.0000e+00 7.7626e-04 3.1208e-03 5.8297e-04 1.8680e-01
4.9000e-01 -1.2523e+01 -1.0615e+01 -3.7012e+00 -2.0461e+00 3.7028e-01 1.3743e+00 2.7164e+00 8.1838e+00 8.9025e+00 1.2539e+01 -6.0000e-02 0.0000e+00 8.8096e-04 3.4173e-03 6.3799e-04 1.8669e-01
5.0000e-01 -1.2523e+01 -1.0615e+01 -3.7202e+00 -2.0677e+00 3.4102e-01 9.8606e-01 2.7592e+00 8.2003e+00 8.9227e+00 1.2539e+01 -6.0000e-02 0.0000e+00 9.4162e-04 3.7043e-03 6.9178e-04 1.8675e-01
5.1000e-01 -1.2523e+01 -1.0615e+01 -3.6796e+00 -2.1091e+00 3.4787e-01 1.0113e+00 2.7710e+00 8.2020e+00 8.9244e+00 1.2539e+01 -6.0000e-02 0.0000e+00 1.0386e-03 3.9746e-03 7.4172e-04 1.8662e-01
5.2000e-01 -1.2523e+01 -1.0615e+01 -3.6196e+00 -2.1318e+00 3.5396e-01 1.0341e+00 2.7944e+00 8.2033e+00 8.9257e+00 1.2539e+01 -6.0000e-02 0.0000e+00 1.1387e-03 4.2143e-03 7.8575e-04 1.8645e-01
5.3000e-01 -1.2523e+01 -1.0615e+01 -3.5354e+00 -2.1363e+00 3.5699e-01 1.0526e+00 2.8122e+00 8.2049e+00 8.9275e+00 1.2539e+01 -6.0000e-02 0.0000e+00 1.2365e-03 4.4164e-03 8.2259e-04 1.8626e-01
5.4000e-01 -1.2523e+01 -1.0615e+01 -3.6122e+00 -1.6266e+00 3.1141e-01 9.4912e-01 2.7430e+00 8.2116e+00 8.9358e+00 1.2539e+01 -6.0000e-02 0.0000e+00 1.1051e-03 4.5668e-03 8.5171e-04 1.8650e-01
5.5000e-01 -1.2523e+01 -1.0615e+01 -3.6026e+00 -1.6446e+00 2.9853e-01 9.4325e-01 2.5639e+00 8.2161e+00 8.9407e+00 1.2539e+01 0.0000e+00 6.0000e-02 1.1456e-03 4.6844e-03 8.7330e-04 1.8643e-01
5.6000e-01 -1.2523e+01 -1.0615e+01 -3.5637e+00 -1.6671e+00 2.9013e-01 9.4557e-01 2.5719e+00 8.2203e+00 8.9454e+00 1.2539e+01 0.0000e+00 6.0000e-02 1.1817e-03 4.7655e-03 8.8799e-04 1.8634e-01
5.7000e-01 -1.2523e+01 -1.0615e+01 -3.5273e+00 -1.6866e+00 2.7638e-01 9.4270e-01 2.5895e+00 8.2242e+00 8.9501e+00 1.2539e+01 0.0000e+00 6.0000e-02 1.2028e-03 4.8146e-03 8.9672e-04 1.8625e-01
5.8000e-01 -1.2523e+01 -1.0615e+01 -3.4973e+00 -1.7036e+00 2.5419e-01 9.3581e-01 2.6003e+00 8.2272e+00 8.9537e+00 1.2539e+01 0.0000e+00 6.0000e-02 1.2087e-03 4.8370e-03 9.0052e-04 1.8617e-01
5.9000e-01 -1.2523e+01 -1.0615e+01 -3.4753e+00 -1.7187e+00 2.2021e-01 9.2531e-01 2.6059e+00 8.2289e+00 8.9560e+00 1.2539e+01 0.0000e+00 6.0000e-02 1.2019e-03 4.8383e-03 9.0045e-04 1.8611e-01
6.0000e-01 -1.2523e+01 -1.0615e+01 -3.4592e+00 -1.7314e+00 1.7093e-01 9.1277e-01 2.6098e+00 8.2309e+00 8.9587e+00 1.2539e+01 0.0000e+00 6.0000e-02 1.1865e-03 4.8237e-03 8.9750e-04 1.8606e-01
6.1000e-01 -1.2523e+01 -1.0615e+01 -3.4474e+00 -1.7446e+00 8.0087e-02 8.9943e-01 2.6136e+00 8.2354e+00 8.9646e+00 1.2539e+01 0.0000e+00 6.0000e-02 1.1683e-03 4.7980e-03 8.9256e-04 1.8603e-01
6.2000e-01 -1.2523e+01 -1.0615e+01 -3.4330e+00 -1.7577e+00 6.7059e-03 8.9190e-01 2.6299e+00 8.2416e+00 8.9726e+00 1.2539e+01 0.0000e+00 6.0000e-02 1.1524e-03 4.7653e-03 8.8637e-04 1.8600e-01
6.3000e-01 -1.2523e+01 -1.0615e+01 -3.4161e+00 -1.7682e+00 3.8169e-03 8.8593e-01 2.6493e+00 8.2436e+00 8.9750e+00 1.2539e+01 0.0000e+00 6.0000e-02 1.1366e-03 4.7293e-03 8.7958e-04 1.8599e-01
6.4000e-01 -1.2523e+01 -1.0615e+01 -3.3960e+00 -1.7801e+00 2.1023e-03 8.8035e-01 2.6731e+00 8.2452e+00 8.9770e+00 1.2539e+01 0.0000e+00 6.0000e-02 1.1237e-03 4.6924e-03 8.7266e-04 1.8597e-01
6.5000e-01 -1.2523e+01 -1.0615e+01 -3.3717e+00 -1.7922e+00 8.3210e-04 8.7604e-01 2.7003e+00 8.2476e+00 8.9798e+00 1.2539e+01 0.0000e+00 6.0000e-02 1.1134e-03 4.6567e-03 8.6598e-04 1.8597e-01
6.6000e-01 -1.2523e+01 -1.0615e+01 -3.3450e+00 -1.8029e+00 3.2172e-04 8.7202e-01 2.7271e+00 8.2499e+00 8.9824e+00 1.2539e+01 0.0000e+00 6.0000e-02 1.1057e-03 4.6235e-03 8.5978e-04 1.8596e-01
6.7000e-01 -1.2523e+01 -1.0615e+01 -3.3165e+00 -1.8131e+00 1.1887e-04 8.6789e-01 2.7520e+00 8.2522e+00 8.9850e+00 1.2539e+01 0.0000e+00 6.0000e-02 1.1020e-03 4.5935e-03 8.5421e-04 1.8596e-01
6.8000e-01 -1.2523e+01 -1.0615e+01 -3.2910e+00 -1.8207e+00 5.4239e-05 8.6255e-01 2.7719e+00 8.2540e+00 8.9870e+00 1.2539e+01 0.0000e+00 6.0000e-02 1.1031e-03 4.5674e-03 8.4935e-04 1.8596e-01
6.9000e-01 -1.2523e+01 -1.0615e+01 -3.2770e+00 -1.8256e+00 2.4490e-05 8.5590e-01 2.7855e+00 8.2557e+00 8.9887e+00 1.2539e+01 -6.0000e-02 0.0000e+00 1.1098e-03 4.5453e-03 8.4522e-04 1.8595e-01
7.0000e-01 -1.2523e+01 -1.0615e+01 -3.2834e+00 -1.8288e+00 1.4412e-05 8.5104e-01 2.7959e+00 8.2568e+00 8.9897e+00 1.2539e+01 -6.0000e-02 0.0000e+00 1.1212e-03 4.5274e-03 8.4184e-04 1.8594e-01
7.1000e-01 -1.2523e+01 -1.0615e+01 -3.3021e+00 -1.8324e+00 5.7276e-06 8.4890e-01 2.8072e+00 8.2585e+00 8.9912e+00 1.2539e+01 -1.8000e-01 1.8000e-01 1.1350e-03 4.5136e-03 8.3917e-04 1.8592e-01
7.2000e-01 -1.2523e+01 -1.0615e+01 -3.3231e+00 -1.8365e+00 3.1324e-06 8.4776e-01 2.8193e+00 8.2596e+00 8.9921e+00 1.2539e+01 -3.0000e-01 3.0000e-01 1.1500e-03 4.5038e-03 8.3721e-04 1.8589e-01
7.3000e-01 -1.2523e+01 -1.0615e+01 -3.3431e+00 -1.8406e+00 1.3882e-06 8.4783e-01 2.8316e+00 8.2610e+00 8.9932e+00 1.2539e+01 -3.6000e-01 3.6000e-01 1.1658e-03 4.4978e-03 8.3591e-04 1.8585e-01
7.4000e-01 -1.2523e+01 -1.0615e+01 -3.3616e+00 -1.8445e+00 5.4773e-07 8.4829e-01 2.8434e+00 8.2624e+00 8.9944e+00 1.2539e+01 -4.2000e-01 4.2000e-01 1.1823e-03 4.4955e-03 8.3526e-04 1.8580e-01
7.5000e-01 -1.2523e+01 -1.0615e+01 -3.3786e+00 -1.8478e+00 3.0904e-07 8.4877e-01 2.8547e+00 8.2633e+00 8.9950e+00 1.2539e+01 -4.8000e-01 4.8000e-01 1.1995e-03 4.4968e-03 8.3523e-04 1.8574e-01
7.6000e-01 -1.2523e+01 -1.0615e+01 -3.3944e+00 -1.8506e+00 2.5640e-08 8.4996e-01 2.8654e+00 8.2659e+00 8.9969e+00 1.2539e+01 -5.4000e-01 5.4000e-01 1.2174e-03 4.5016e-03 8.3581e-04 1.8567e-01
7.7000e-01 -1.2523e+01 -1.0616e+01 -3.4083e+00 -1.2895e+00 -2.1606e-06 8.7291e-01 2.3346e+00 8.5304e+00 9.1897e+00 1.2539e+01 -5.4000e-01 5.4000e-01 1.0738e-03 4.4995e-03 8.3696e-04 1.8601e-01
7.8000e-01 -1.2523e+01 -1.0616e+01 -3.3729e+00 -1.2729e+00 -2.7585e-06 7.6400e-01 2.3348e+00 8.5091e+00 9.2180e+00 1.2539e+01 -6.0000e-01 6.0000e-01 1.0551e-03 4.5078e-03 8.3868e-04 1.8605e-01
7.9000e-01 -1.2523e+01 -1.0616e+01 -3.3733e+00 -1.2578e+00 -3.3214e-06 7.4333e-01 2.3443e+00 8.5053e+00 9.2354e+00 1.2539e+01 -6.0000e-01 6.0000e-01 1.0539e-03 4.5193e-03 8.4096e-04 1.8608e-01
8.0000e-01 -1.2523e+01 -1.0616e+01 -3.3736e+00 -1.2457e+00 -3.2574e-06 7.3012e-01 2.3498e+00 8.5078e+00 9.2454e+00 1.2539e+01 -6.6000e-01 6.6000e-01 1.0542e-03 4.5338e-03 8.4377e-04 1.8611e-01
8.1000e-01 -1.2523e+01 -1.0616e+01 -3.3735e+00 -1.2354e+00 -2.0810e-06 7.2053e-01 2.3533e+00 8.5123e+00 9.2541e+00 1.2539e+01 -6.6000e-01 6.6000e-01 1.0559e-03 4.5510e-03 8.4710e-04 1.8613e-01
8.2000e-01 -1.2523e+01 -1.0616e+01 -3.3745e+00 -1.2269e+00 2.6839e-08 7.1419e-01 2.3543e+00 8.5168e+00 9.2604e+00 1.2539e+01 -7.2000e-01 7.2000e-01 1.0602e-03 4.5710e-03 8.5093e-04 1.8616e-01
8.3000e-01 -1.2523e+01 -1.0616e+01 -3.3760e+00 -1.2208e+00 1.4688e-06 7.0895e-01 2.3544e+00 8.5191e+00 9.2632e+00 1.2539e+01 -7.2000e-01 7.2000e-01 1.0671e-03 4.5935e-03 8.5525e-04 1.8619e-01
8.4000e-01 -1.2523e+01 -1.0616e+01 -3.3782e+00 -1.2163e+00 3.0727e-06 7.0531e-01 2.3513e+00 8.5212e+00 9.2656e+00 1.2539e+01 -7.8000e-01 7.8000e-01 1.0765e-03 4.6186e-03 8.6004e-04 1.8621e-01
8.5000e-01 -1.2523e+01 -1.0616e+01 -3.3813e+00 -1.2140e+00 6.8976e-06 7.0306e-01 2.3454e+00 8.5255e+00 9.2702e+00 1.2539e+01 -7.8000e-01 7.8000e-01 1.0882e-03 4.6460e-03 8.6527e-04 1.8624e-01
8.6000e-01 -1.2523e+01 -1.0616e+01 -3.3844e+00 -1.2123e+00 1.6517e-05 7.0202e-01 2.3371e+00 8.5364e+00 9.2814e+00 1.2539e+01 -7.8000e-01 7.8000e-01 1.1015e-03 4.6757e-03 8.7091e-04 1.8626e-01
8.7000e-01 -1.2523e+01 -1.0616e+01 -3.3894e+00 -1.2143e+00 1.9355e-05 7.0054e-01 2.3234e+00 8.5405e+00 9.2855e+00 1.2539e+01 -8.4000e-01 8.4000e-01 1.1162e-03 4.7076e-03 8.7696e-04 1.8629e-01
8.8000e-01 -1.2523e+01 -1.0616e+01 -3.3929e+00 -1.2148e+00 4.2580e-05 7.0059e-01 2.3104e+00 8.5782e+00 9.3226e+00 1.2539e+01 -8.4000e-01 8.4000e-01 1.1316e-03 4.7414e-03 8.8336e-04 1.8631e-01
8.9000e-01 -1.2523e+01 -1.0616e+01 -3.3999e+00 -1.2166e+00 4.2411e-05 6.9726e-01 2.2892e+00 8.5810e+00 9.3258e+00 1.2539e+01 -8.4000e-01 8.4000e-01 1.1472e-03 4.7770e-03 8.9010e-04 1.8633e-01
9.0000e-01 -1.2523e+01 -1.0616e+01 -3.4054e+00 -1.2166e+00 4.2428e-05 6.9496e-01 2.2698e+00 8.5835e+00 9.3285e+00 1.2539e+01 -9.0000e-01 9.0000e-01 1.1628e-03 4.8142e-03 8.9714e-04 1.8635e-01
9.1000e-01 -1.2523e+01 -1.0616e+01 -3.4106e+00 -1.2154e+00 4.2774e-05 6.9201e-01 2.2506e+00 8.5869e+00 9.3320e+00 1.2539e+01 -9.0000e-01 9.0000e-01 1.1786e-03 4.8529e-03 9.0444e-04 1.8637e-01
9.2000e-01 -1.2523e+01 -1.0616e+01 -3.4155e+00 -1.2136e+00 4.3303e-05 6.9054e-01 2.2348e+00 8.5896e+00 9.3347e+00 1.2539e+01 -9.0000e-01 9.0000e-01 1.1955e-03 4.8928e-03 9.1198e-04 1.8639e-01
9.3000e-01 -1.2523e+01 -1.0616e+01 -3.4205e+00 -1.2116e+00 4.4237e-05 6.8878e-01 2.2211e+00 8.5930e+00 9.3379e+00 1.2539e+01 -9.0000e-01 9.0000e-01 1.2135e-03 4.9338e-03 9.1971e-04 1.8641e-01
9.4000e-01 -1.2523e+01 -1.0616e+01 -3.4250e+00 -1.2095e+00 4.8347e-05 6.8896e-01 2.2096e+00 8.6045e+00 9.3487e+00 1.2539e+01 -9.6000e-01 9.6000e-01 1.2320e-03 4.9756e-03 9.2759e-04 1.8643e-01
9.5000e-01 -1.2523e+01 -1.0616e+01 -3.4296e+00 -1.2090e+00 4.9147e-05 6.8957e-01 2.2010e+00 8.6063e+00 9.3505e+00 1.2539e+01 -9.6000e-01 9.6000e-01 1.2518e-03 5.0181e-03 9.3560e-04 1.8644e-01
9.6000e-01 -1.2523e+01 -1.0616e+01 -3.4341e+00 -1.2099e+00 7.0682e-05 6.9094e-01 2.1929e+00 8.6446e+00 9.3868e+00 1.2539e+01 -9.6000e-01 9.6000e-01 1.2709e-03 5.0611e-03 9.4369e-04 1.8646e-01
9.7000e-01 -1.2523e+01 -1.0616e+01 -3.4384e+00 -1.2099e+00 7.1483e-05 6.9324e-01 2.1871e+00 8.6454e+00 9.3878e+00 1.2539e+01 -1.0200e+00 1.0200e+00 1.2914e-03 5.1043e-03 9.5182e-04 1.8647e-01
9.8000e-01 -1.2523e+01 -1.0616e+01 -3.4426e+00 -1.2121e+00 7.5287e-05 6.9759e-01 2.1820e+00 8.6480e+00 9.3907e+00 1.2539e+01 -1.0200e+00 1.0200e+00 1.3108e-03 5.1477e-03 9.5995e-04 1.8648e-01
9.9000e-01 -1.2523e+01 -1.0616e+01 -3.4466e+00 -1.2156e+00 8.0078e-05 7.0285e-01 2.1778e+00 8.6504e+00 9.3932e+00 1.2539e+01 -1.0200e+00 1.0200e+00 1.3295e-03 5.1909e-03 9.6806e-04 1.8649e-01
1.0000e+00 -1.2523e+01 -1.0616e+01 -3.4500e+00 -1.2208e+00 9.5162e-05 7.1026e-01 2.1747e+00 8.6556e+00 9.3985e+00 1.2539e+01 -1.0200e+00 1.0200e+00 1.3470e-03 5.2337e-03 9.7611e-04 1.8650e-01
1.0100e+00 -1.2523e+01 -1.0616e+01 -3.4540e+00 -1.2271e+00 1.1096e-04 7.1941e-01 2.1721e+00 8.6594e+00 9.4022e+00 1.2539e+01 -1.0200e+00 1.0200e+00 1.3635e-03 5.2761e-03 9.8405e-04 1.8651e-01
1.0200e+00 -1.2523e+01 -1.0616e+01 -3.4574e+00 -1.2343e+00 1.2417e-04 7.2796e-01 2.1697e+00 8.6617e+00 9.4045e+00 1.2539e+01 -1.0800e+00 1.0800e+00 1.3786e-03 5.3178e-03 9.9187e-04 1.8652e-01
1.0300e+00 -1.2523e+01 -1.0616e+01 -3.4608e+00 -1.2435e+00 1.4634e-04 7.4215e-01 2.1684e+00 8.6648e+00 9.4073e+00 1.2539e+01 -1.0800e+00 1.0800e+00 1.3917e-03 5.3587e-03 9.9954e-04 1.8652e-01
1.0400e+00 -1.2523e+01 -1.0616e+01 -3.4641e+00 -1.2532e+00 1.7275e-04 7.5542e-01 2.1671e+00 8.6674e+00 9.4098e+00 1.2539e+01 -1.0800e+00 1.0800e+00 1.4032e-03 5.3987e-03 1.0070e-03 1.8653e-01
1.0500e+00 -1.2523e+01 -1.0616e+01 -3.4677e+00 -1.2653e+00 2.2476e-04 7.7596e-01 2.1664e+00 8.6711e+00 9.4132e+00 1.2539e+01 -1.0800e+00 1.0800e+00 1.4117e-03 5.4375e-03 1.0143e-03 1.8654e-01
1.0600e+00 -1.2523e+01 -1.0616e+01 -3.4714e+00 -1.2777e+00 2.9018e-04 7.9560e-01 2.1659e+00 8.6742e+00 9.4160e+00 1.2539e+01 -1.1400e+00 1.1400e+00 1.4188e-03 5.4750e-03 1.0213e-03 1.8654e-01
1.0700e+00 -1.2523e+01 -1.0616e+01 -3.4743e+00 -1.2920e+00 3.9251e-04 8.2108e-01 2.1662e+00 8.6776e+00 9.4191e+00 1.2539e+01 -1.1400e+00 1.1400e+00 1.4227e-03 5.5113e-03 1.0281e-03 1.8655e-01
1.0800e+00 -1.2523e+01 -1.0616e+01 -3.4785e+00 -1.3079e+00 5.5943e-04 8.4873e-01 2.1655e+00 8.6811e+00 9.4223e+00 1.2539e+01 -1.1400e+00 1.1400e+00 1.4231e-03 5.5462e-03 1.0347e-03 1.8656e-01
1.0900e+00 -1.2523e+01 -1.0616e+01 -3.4828e+00 -1.3244e+00 7.9348e-04 8.7776e-01 2.1661e+00 8.6842e+00 9.4251e+00 1.2539e+01 -1.1400e+00 1.1400e+00 1.4225e-03 5.5796e-03 1.0410e-03 1.8657e-01
1.1000e+00 -1.2523e+01 -1.0616e+01 -3.4865e+00 -1.3418e+00 1.1400e-03 9.0826e-01 2.1670e+00 8.6871e+00 9.4278e+00 1.2539e+01 -1.1400e+00 1.1400e+00 1.4199e-03 5.6116e-03 1.0470e-03 1.8658e-01
1.1100e+00 -1.2523e+01 -1.0616e+01 -3.4912e+00 -1.3588e+00 1.6453e-03 9.3616e-01 2.1672e+00 8.6898e+00 9.4302e+00 1.2539e+01 -1.2000e+00 1.2000e+00 1.4168e-03 5.6422e-03 1.0528e-03 1.8659e-01
1.1200e+00 -1.2523e+01 -1.0616e+01 -3.4950e+00 -1.3776e+00 2.8018e-03 9.6961e-01 2.1684e+00 8.6934e+00 9.4335e+00 1.2539e+01 -1.2000e+00 1.2000e+00 1.4111e-03 5.6714e-03 1.0583e-03 1.8660e-01
1.1300e+00 -1.2523e+01 -1.0616e+01 -3.5005e+00 -1.3938e+00 4.3900e-03 9.9340e-01 2.1686e+00 8.6961e+00 9.4361e+00 1.2539e+01 -1.2000e+00 1.2000e+00 1.4087e-03 5.6993e-03 1.0636e-03 1.8662e-01
1.1400e+00 -1.2523e+01 -1.0616e+01 -3.5056e+00 -1.4109e+00 9.4586e-03 1.0220e+00 2.1691e+00 8.7010e+00 9.4405e+00 1.2539e+01 -1.2000e+00 1.2000e+00 1.4046e-03 5.7262e-03 1.0687e-03 1.8663e-01
1.1500e+00 -1.2523e+01 -1.0616e+01 -3.5108e+00 -1.4251e+00 1.4110e-02 1.0402e+00 2.1702e+00 8.7033e+00 9.4426e+00 1.2539e+01 -1.2000e+00 1.2000e+00 1.4050e-03 5.7521e-03 1.0736e-03 1.8665e-01
1.1600e+00 -1.2523e+01 -1.0616e+01 -3.5159e+00 -1.4405e+00 2.8480e-02 1.0668e+00 2.1711e+00 8.7076e+00 9.4466e+00 1.2539e+01 -1.2600e+00 1.2600e+00 1.4031e-03 5.7773e-03 1.0785e-03 1.8667e-01
1.1700e+00 -1.2523e+01 -1.0616e+01 -3.5215e+00 -1.4540e+00 4.6464e-02 1.0844e+00 2.1732e+00 8.7104e+00 9.4492e+00 1.2539e+01 -1.2600e+00 1.2600e+00 1.4047e-03 5.8022e-03 1.0832e-03 1.8669e-01
1.1800e+00 -1.2523e+01 -1.0616e+01 -3.5264e+00 -1.4663e+00 6.8406e-02 1.1024e+00 2.1763e+00 8.7127e+00 9.4513e+00 1.2539e+01 -1.2600e+00 1.2600e+00 1.4073e-03 5.8270e-03 1.0880e-03 1.8671e-01
1.1900e+00 -1.2523e+01 -1.0616e+01 -3.5314e+00 -1.4739e+00 2.0833e-01 1.1424e+00 2.1873e+00 8.7215e+00 9.4593e+00 1.2539e+01 -1.2600e+00 1.2600e+00 1.4075e-03 5.8519e-03 1.0928e-03 1.8674e-01
1.2000e+00 -1.2523e+01 -1.0616e+01 -3.5440e+00 -1.4832e+00 2.5333e-01 1.1670e+00 2.1921e+00 8.7232e+00 9.4609e+00 1.2539e+01 -1.2600e+00 1.2600e+00 1.4119e-03 5.8778e-03 1.0978e-03 1.8677e-01
1.2100e+00 -1.2523e+01 -1.0616e+01 -3.5505e+00 -1.4798e+00 3.1015e-01 1.2048e+00 2.2017e+00 8.7267e+00 9.4641e+00 1.2539e+01 -1.3200e+00 1.3200e+00 1.4223e-03 5.9049e-03 1.1030e-03 1.8679e-01
1.2200e+00 -1.2523e+01 -1.0616e+01 -3.5564e+00 -1.4828e+00 3.1437e-01 1.2286e+00 2.2051e+00 8.7299e+00 9.4669e+00 1.2539e+01 -1.3200e+00 1.3200e+00 1.4317e-03 5.9339e-03 1.1085e-03 1.8681e-01
1.2300e+00 -1.2523e+01 -1.0616e+01 -3.5621e+00 -1.4925e+00 3.0408e-01 1.2443e+00 2.2085e+00 8.7315e+00 9.4683e+00 1.2539e+01 -1.3200e+00 1.3200e+00 1.4402e-03 5.9651e-03 1.1145e-03 1.8684e-01
1.2400e+00 -1.2523e+01 -1.0616e+01 -3.5675e+00 -1.5034e+00 2.9007e-01 1.2578e+00 2.2117e+00 8.7334e+00 9.4700e+00 1.2539e+01 -1.3200e+00 1.3200e+00 1.4500e-03 5.9991e-03 1.1210e-03 1.8686e-01
1.2500e+00 -1.2523e+01 -1.0616e+01 -3.5725e+00 -1.5163e+00 2.7802e-01 1.2687e+00 2.2169e+00 8.7345e+00 9.4709e+00 1.2539e+01 -1.3200e+00 1.3200e+00 1.4612e-03 6.0364e-03 1.1281e-03 1.8688e-01
1.2600e+00 -1.2523e+01 -1.0616e+01 -3.5775e+00 -1.5291e+00 2.6094e-01 1.2791e+00 2.2204e+00 8.7359e+00 9.4720e+00 1.2539e+01 -1.3200e+00 1.3200e+00 1.4744e-03 6.0773e-03 1.1359e-03 1.8690e-01
1.2700e+00 -1.2523e+01 -1.0616e+01 -3.5812e+00 -1.5436e+00 2.4258e-01 1.2871e+00 2.2247e+00 8.7374e+00 9.4733e+00 1.2539e+01 -1.3800e+00 1.3800e+00 1.4895e-03 6.1222e-03 1.1444e-03 1.8693e-01
1.2800e+00 -1.2523e+01 -1.0616e+01 -3.5854e+00 -1.5608e+00 2.1750e-01 1.2912e+00 2.2265e+00 8.7398e+00 9.4752e+00 1.2539e+01 -1.3800e+00 1.3800e+00 1.5062e-03 6.1713e-03 1.1537e-03 1.8695e-01
1.2900e+00 -1.2523e+01 -1.0616e+01 -3.5889e+00 -1.5787e+00 2.0558e-01 1.2955e+00 2.2320e+00 8.7410e+00 9.4762e+00 1.2539e+01 -1.3800e+00 1.3800e+00 1.5236e-03 6.2248e-03 1.1638e-03 1.8697e-01
1.3000e+00 -1.2523e+01 -1.0616e+01 -3.5916e+00 -1.6036e+00 1.8474e-01 1.2915e+00 2.2351e+00 8.7433e+00 9.4780e+00 1.2539e+01 -1.3800e+00 1.3800e+00 1.5404e-03 6.2826e-03 1.1748e-03 1.8699e-01
1.3100e+00 -1.2523e+01 -1.0616e+01 -3.5962e+00 -1.6353e+00 1.6054e-01 1.2807e+00 2.2375e+00 8.7467e+00 9.4807e+00 1.2539e+01 -1.3800e+00 1.3800e+00 1.5548e-03 6.3444e-03 1.1865e-03 1.8701e-01
1.3200e+00 -1.2523e+01 -1.0616e+01 -3.5994e+00 -1.6696e+00 1.1758e-01 1.2670e+00 2.2380e+00 8.7565e+00 9.4890e+00 1.2539e+01 -1.4400e+00 1.4400e+00 1.5711e-03 6.4100e-03 1.1989e-03 1.8703e-01
1.3300e+00 -1.2523e+01 -1.0616e+01 -3.6023e+00 -1.6911e+00 1.0663e-01 1.2672e+00 2.2411e+00 8.7606e+00 9.4926e+00 1.2539e+01 -1.4400e+00 1.4400e+00 1.5925e-03 6.4789e-03 1.2119e-03 1.8705e-01
1.3400e+00 -1.2523e+01 -1.0616e+01 -3.6044e+00 -1.7121e+00 9.7918e-02 1.2693e+00 2.2437e+00 8.7638e+00 9.4955e+00 1.2539e+01 -1.4400e+00 1.4400e+00 1.6153e-03 6.5504e-03 1.2254e-03 1.8707e-01
1.3500e+00 -1.2523e+01 -1.0616e+01 -3.6065e+00 -1.7341e+00 8.9176e-02 1.2701e+00 2.2458e+00 8.7670e+00 9.4984e+00 1.2539e+01 -1.4400e+00 1.4400e+00 1.6385e-03 6.6238e-03 1.2392e-03 1.8709e-01
1.3600e+00 -1.2523e+01 -1.0616e+01 -3.6082e+00 -1.7552e+00 8.0418e-02 1.2714e+00 2.2475e+00 8.7705e+00 9.5016e+00 1.2539e+01 -1.4400e+00 1.4400e+00 1.6628e-03 6.6983e-03 1.2533e-03 1.8711e-01
1.3700e+00 -1.2523e+01 -1.0616e+01 -3.6098e+00 -1.7760e+00 7.3172e-02 1.2731e+00 2.2490e+00 8.7736e+00 9.5043e+00 1.2539e+01 -1.4400e+00 1.4400e+00 1.6875e-03 6.7731e-03 1.2674e-03 1.8712e-01
1.3800e+00 -1.2523e+01 -1.0616e+01 -3.6109e+00 -1.7954e+00 6.5962e-02 1.2751e+00 2.2501e+00 8.7770e+00 9.5074e+00 1.2539e+01 -1.5000e+00 1.5000e+00 1.7133e-03 6.8473e-03 1.2814e-03 1.8714e-01
1.3900e+00 -1.2523e+01 -1.0616e+01 -3.6113e+00 -1.8147e+00 5.9035e-02 1.2773e+00 2.2517e+00 8.7806e+00 9.5107e+00 1.2539e+01 -1.5000e+00 1.5000e+00 1.7384e-03 6.9203e-03 1.2952e-03 1.8716e-01
1.4000e+00 -1.2523e+01 -1.0616e+01 -3.6122e+00 -1.8308e+00 5.4970e-02 1.2814e+00 2.2527e+00 8.7829e+00 9.5128e+00 1.2539e+01 -1.5000e+00 1.5000e+00 1.7651e-03 6.9912e-03 1.3086e-03 1.8718e-01
1.4100e+00 -1.2523e+01 -1.0616e+01 -3.6129e+00 -1.8482e+00 5.1263e-02 1.2845e+00 2.2542e+00 8.7852e+00 9.5148e+00 1.2539e+01 -1.5000e+00 1.5000e+00 1.7895e-03 7.0594e-03 1.3215e-03 1.8719e-01
1.4200e+00 -1.2523e+01 -1.0616e+01 -3.6141e+00 -1.8654e+00 4.7352e-02 1.2868e+00 2.2551e+00 8.7881e+00 9.5174e+00 1.2539e+01 -1.5000e+00 1.5000e+00 1.8133e-03 7.1243e-03 1.3337e-03 1.8721e-01
1.4300e+00 -1.2523e+01 -1.0616e+01 -3.6152e+00 -1.8826e+00 4.3238e-02 1.2892e+00 2.2563e+00 8.7916e+00 9.5205e+00 1.2539e+01 -1.5600e+00 1.5600e+00 1.8355e-03 7.1855e-03 1.3453e-03 1.8723e-01
1.4400e+00 -1.2523e+01 -1.0616e+01 -3.6160e+00 -1.8964e+00 4.1050e-02 1.2937e+00 2.2583e+00 8.7937e+00 9.5224e+00 1.2539e+01 -1.5600e+00 1.5600e+00 1.8580e-03 7.2426e-03 1.3561e-03 1.8724e-01
1.4500e+00 -1.2523e+01 -1.0616e+01 -3.6171e+00 -1.9114e+00 3.9171e-02 1.2973e+00 2.2604e+00 8.7958e+00 9.5242e+00 1.2539e+01 -1.5600e+00 1.5600e+00 1.8777e-03 7.2953e-03 1.3661e-03 1.8726e-01
1.4600e+00 -1.2523e+01 -1.0616e+01 -3.6195e+00 -1.9284e+00 3.6618e-02 1.2995e+00 2.2618e+00 8.7997e+00 9.5277e+00 1.2539e+01 -1.5600e+00 1.5600e+00 1.8949e-03 7.3435e-03 1.3752e-03 1.8727e-01
1.4700e+00 -1.2523e+01 -1.0616e+01 -3.6217e+00 -1.9427e+00 3.4721e-02 1.3031e+00 2.2638e+00 8.8035e+00 9.5310e+00 1.2539e+01 -1.5600e+00 1.5600e+00 1.9120e-03 7.3870e-03 1.3835e-03 1.8729e-01
1.4800e+00 -1.2523e+01 -1.0616e+01 -3.6242e+00 -1.9562e+00 3.3544e-02 1.3070e+00 2.2659e+00 8.8066e+00 9.5337e+00 1.2539e+01 -1.5600e+00 1.5600e+00 1.9278e-03 7.4258e-03 1.3909e-03 1.8731e-01
1.4900e+00 -1.2523e+01 -1.0616e+01 -3.6273e+00 -1.9725e+00 3.1477e-02 1.3078e+00 2.2678e+00 8.8179e+00 9.5438e+00 1.2539e+01 -1.6200e+00 1.6200e+00 1.9406e-03 7.4600e-03 1.3974e-03 1.8732e-01
1.5000e+00 -1.2523e+01 -1.0617e+01 -3.6299e+00 -1.9818e+00 3.1111e-02 1.3149e+00 2.2707e+00 8.8197e+00 9.5456e+00 1.2539e+01 -1.6200e+00 1.6200e+00 1.9551e-03 7.4895e-03 1.4031e-03 1.8734e-01
1.5100e+00 -1.2523e+01 -1.0617e+01 -3.6338e+00 -1.9945e+00 3.1051e-02 1.3196e+00 2.2733e+00 8.8221e+00 9.5478e+00 1.2539e+01 -1.6200e+00 1.6200e+00 1.9661e-03 7.5146e-03 1.4079e-03 1.8736e-01
1.5200e+00 -1.2523e+01 -1.0617e+01 -3.6369e+00 -2.0051e+00 3.1150e-02 1.3240e+00 2.2762e+00 8.8237e+00 9.5493e+00 1.2539e+01 -1.6200e+00 1.6200e+00 1.9769e-03 7.5354e-03 1.4119e-03 1.8737e-01
1.5300e+00 -1.2523e+01 -1.0617e+01 -3.6408e+00 -2.0164e+00 3.1382e-02 1.3286e+00 2.2792e+00 8.8253e+00 9.5507e+00 1.2539e+01 -1.6200e+00 1.6200e+00 1.9856e-03 7.5521e-03 1.4152e-03 1.8739e-01
1.5400e+00 -1.2523e+01 -1.0617e+01 -3.6446e+00 -2.0269e+00 3.1700e-02 1.3331e+00 2.2824e+00 8.8267e+00 9.5519e+00 1.2539e+01 -1.6800e+00 1.6800e+00 1.9934e-03 7.5650e-03 1.4177e-03 1.8741e-01
1.5500e+00 -1.2523e+01 -1.0617e+01 -3.6497e+00 -2.0389e+00 3.2333e-02 1.3378e+00 2.2853e+00 8.8285e+00 9.5535e+00 1.2539e+01 -1.6800e+00 1.6800e+00 1.9991e-03 7.5741e-03 1.4196e-03 1.8743e-01
1.5600e+00 -1.2523e+01 -1.0617e+01 -3.6542e+00 -2.0494e+00 3.2958e-02 1.3426e+00 2.2887e+00 8.8300e+00 9.5548e+00 1.2539e+01 -1.6800e+00 1.6800e+00 2.0041e-03 7.5798e-03 1.4208e-03 1.8744e-01
1.5700e+00 -1.2523e+01 -1.0617e+01 -3.6588e+00 -2.0588e+00 3.3495e-02 1.3475e+00 2.2921e+00 8.8312e+00 9.5558e+00 1.2539e+01 -1.6800e+00 1.6800e+00 2.0087e-03 7.5823e-03 1.4214e-03 1.8746e-01
1.5800e+00 -1.2523e+01 -1.0617e+01 -3.6645e+00 -2.0693e+00 3.4213e-02 1.3529e+00 2.2955e+00 8.8325e+00 9.5569e+00 1.2539e+01 -1.6800e+00 1.6800e+00 2.0116e-03 7.5819e-03 1.4214e-03 1.8748e-01
1.5900e+00 -1.2523e+01 -1.0617e+01 -3.6686e+00 -2.0774e+00 3.4687e-02 1.3575e+00 2.2992e+00 8.8334e+00 9.5576e+00 1.2539e+01 -1.6800e+00 1.6800e+00 2.0146e-03 7.5788e-03 1.4210e-03 1.8750e-01
1.6000e+00 -1.2523e+01 -1.0617e+01 -3.6727e+00 -2.0850e+00 3.5014e-02 1.3623e+00 2.3029e+00 8.8341e+00 9.5581e+00 1.2539e+01 -1.7400e+00 1.7400e+00 2.0169e-03 7.5732e-03 1.4201e-03 1.8751e-01
1.6100e+00 -1.2523e+01 -1.0617e+01 -3.6780e+00 -2.0940e+00 3.5333e-02 1.3686e+00 2.3071e+00 8.8348e+00 9.5586e+00 1.2539e+01 -1.7400e+00 1.7400e+00 2.0169e-03 7.5655e-03 1.4188e-03 1.8753e-01
1.6200e+00 -1.2523e+01 -1.0617e+01 -3.6792e+00 -2.0982e+00 3.5457e-02 1.3726e+00 2.3118e+00 8.8350e+00 9.5588e+00 1.2539e+01 -1.7400e+00 1.7400e+00 2.0171e-03 7.5557e-03 1.4171e-03 1.8755e-01
1.6300e+00 -1.2523e+01 -1.0617e+01 -3.6826e+00 -2.1037e+00 3.5537e-02 1.3778e+00 2.3168e+00 8.8353e+00 9.5591e+00 1.2539e+01 -1.7400e+00 1.7400e+00 2.0163e-03 7.5442e-03 1.4151e-03 1.8757e-01
1.6400e+00 -1.2523e+01 -1.0617e+01 -3.6842e+00 -2.1077e+00 3.5596e-02 1.3829e+00 2.3224e+00 8.8355e+00 9.5592e+00 1.2539e+01 -1.7400e+00 1.7400e+00 2.0137e-03 7.5312e-03 1.4128e-03 1.8759e-01
1.6500e+00 -1.2523e+01 -1.0617e+01 -3.6884e+00 -2.1134e+00 3.5657e-02 1.3897e+00 2.3278e+00 8.8358e+00 9.5594e+00 1.2539e+01 -1.8000e+00 1.8000e+00 2.0107e-03 7.5167e-03 1.4102e-03 1.8761e-01
1.6600e+00 -1.2523e+01 -1.0617e+01 -3.6919e+00 -2.1174e+00 3.5716e-02 1.3957e+00 2.3337e+00 8.8360e+00 9.5596e+00 1.2539e+01 -1.8000e+00 1.8000e+00 2.0074e-03 7.5011e-03 1.4074e-03 1.8762e-01
1.6700e+00 -1.2523e+01 -1.0617e+01 -3.6965e+00 -2.1233e+00 3.5811e-02 1.4047e+00 2.3404e+00 8.8363e+00 9.5598e+00 1.2539e+01 -1.8000e+00 1.8000e+00 2.0018e-03 7.4845e-03 1.4044e-03 1.8764e-01
1.6800e+00 -1.2523e+01 -1.0617e+01 -3.7020e+00 -2.1281e+00 3.5936e-02 1.4135e+00 2.3469e+00 8.8366e+00 9.5600e+00 1.2539e+01 -1.8000e+00 1.8000e+00 1.9975e-03 7.4669e-03 1.4012e-03 1.8766e-01
1.6900e+00 -1.2523e+01 -1.0617e+01 -3.7086e+00 -2.1339e+00 3.6184e-02 1.4255e+00 2.3535e+00 8.8370e+00 9.5602e+00 1.2539e+01 -1.8000e+00 1.8000e+00 1.9924e-03 7.4485e-03 1.3979e-03 1.8768e-01
1.7000e+00 -1.2523e+01 -1.0617e+01 -3.7142e+00 -2.1385e+00 3.6418e-02 1.4362e+00 2.3623e+00 8.8373e+00 9.5604e+00 1.2539e+01 -1.8000e+00 1.8000e+00 1.9864e-03 7.4295e-03 1.3945e-03 1.8770e-01
1.7100e+00 -1.2523e+01 -1.0617e+01 -3.7229e+00 -2.1447e+00 3.6992e-02 1.4530e+00 2.3685e+00 8.8379e+00 9.5607e+00 1.2539e+01 -1.8600e+00 1.8600e+00 1.9818e-03 7.4099e-03 1.3910e-03 1.8772e-01
1.7200e+00 -1.2523e+01 -1.0617e+01 -3.7299e+00 -2.1497e+00 3.7552e-02 1.4675e+00 2.3765e+00 8.8383e+00 9.5610e+00 1.2539e+01 -1.8600e+00 1.8600e+00 1.9767e-03 7.3898e-03 1.3873e-03 1.8774e-01
1.7300e+00 -1.2523e+01 -1.0617e+01 -3.7389e+00 -2.1550e+00 3.8584e-02 1.4876e+00 2.3835e+00 8.8390e+00 9.5614e+00 1.2539e+01 -1.8600e+00 1.8600e+00 1.9727e-03 7.3693e-03 1.3836e-03 1.8776e-01
1.7400e+00 -1.2523e+01 -1.0617e+01 -3.7469e+00 -2.1588e+00 3.9253e-02 1.4997e+00 2.3936e+00 8.8395e+00 9.5617e+00 1.2539e+01 -1.8600e+00 1.8600e+00 1.9703e-03 7.3485e-03 1.3799e-03 1.8778e-01
1.7500e+00 -1.2523e+01 -1.0617e+01 -3.7565e+00 -2.1646e+00 4.1040e-02 1.5238e+00 2.4008e+00 8.8404e+00 9.5622e+00 1.2539e+01 -1.8600e+00 1.8600e+00 1.9670e-03 7.3272e-03 1.3760e-03 1.8780e-01
1.7600e+00 -1.2523e+01 -1.0617e+01 -3.7637e+00 -2.1676e+00 4.1419e-02 1.5306e+00 2.4121e+00 8.8407e+00 9.5624e+00 1.2539e+01 -1.9200e+00 1.9200e+00 1.9657e-03 7.3059e-03 1.3722e-03 1.8781e-01
1.7700e+00 -1.2523e+01 -1.0617e+01 -3.7729e+00 -2.1733e+00 4.4181e-02 1.5590e+00 2.4195e+00 8.8419e+00 9.5630e+00 1.2539e+01 -1.9200e+00 1.9200e+00 1.9627e-03 7.2842e-03 1.3682e-03 1.8784e-01
1.7800e+00 -1.2523e+01 -1.0617e+01 -3.7814e+00 -2.1773e+00 4.5399e-02 1.5710e+00 2.4306e+00 8.8425e+00 9.5633e+00 1.2539e+01 -1.9200e+00 1.9200e+00 1.9625e-03 7.2626e-03 1.3643e-03 1.8785e-01
1.7900e+00 -1.2523e+01 -1.0617e+01 -3.7894e+00 -2.1816e+00 4.9163e-02 1.5984e+00 2.4408e+00 8.8437e+00 9.5640e+00 1.2539e+01 -1.9200e+00 1.9200e+00 1.9595e-03 7.2407e-03 1.3603e-03 1.8787e-01
1.8000e+00 -1.2523e+01 -1.0617e+01 -3.7990e+00 -2.1865e+00 5.2001e-02 1.6157e+00 2.4509e+00 8.8446e+00 9.5645e+00 1.2539e+01 -1.9200e+00 1.9200e+00 1.9612e-03 7.2188e-03 1.3564e-03 1.8789e-01
1.8100e+00 -1.2523e+01 -1.0617e+01 -3.8062e+00 -2.1911e+00 5.4706e-02 1.6308e+00 2.4649e+00 8.8454e+00 9.5649e+00 1.2539e+01 -1.9200e+00 1.9200e+00 1.9590e-03 7.1971e-03 1.3524e-03 1.8791e-01
1.8200e+00 -1.2523e+01 -1.0617e+01 -3.8158e+00 -2.1959e+00 5.9700e-02 1.6522e+00 2.4750e+00 8.8465e+00 9.5655e+00 1.2539e+01 -1.9800e+00 1.9800e+00 1.9614e-03 7.1754e-03 1.3484e-03 1.8793e-01
1.8300e+00 -1.2523e+01 -1.0617e+01 -3.8236e+00 -2.2011e+00 6.4652e-02 1.6699e+00 2.4888e+00 8.8476e+00 9.5661e+00 1.2539e+01 -1.9800e+00 1.9800e+00 1.9605e-03 7.1539e-03 1.3445e-03 1.8794e-01
1.8400e+00 -1.2523e+01 -1.0617e+01 -3.8324e+00 -2.2035e+00 7.6039e-02 1.6970e+00 2.5001e+00 8.8494e+00 9.5670e+00 1.2539e+01 -1.9800e+00 1.9800e+00 1.9619e-03 7.1327e-03 1.3407e-03 1.8796e-01
1.8500e+00 -1.2523e+01 -1.0617e+01 -3.8395e+00 -2.2102e+00 7.8887e-02 1.7039e+00 2.5155e+00 8.8499e+00 9.5673e+00 1.2539e+01 -1.9800e+00 1.9800e+00 1.9613e-03 7.1120e-03 1.3369e-03 1.8798e-01
1.8600e+00 -1.2523e+01 -1.0617e+01 -3.8492e+00 -2.2171e+00 9.2918e-02 1.7250e+00 2.5300e+00 8.8517e+00 9.5682e+00 1.2539e+01 -1.9800e+00 1.9800e+00 1.9621e-03 7.0917e-03 1.3332e-03 1.8799e-01
1.8700e+00 -1.2523e+01 -1.0617e+01 -3.8585e+00 -2.2255e+00 1.0809e-01 1.7410e+00 2.5447e+00 8.8532e+00 9.5690e+00 1.2539e+01 -1.9800e+00 1.9800e+00 1.9622e-03 7.0721e-03 1.3296e-03 1.8801e-01
1.8800e+00 -1.2523e+01 -1.0617e+01 -3.8683e+00 -2.2329e+00 1.4894e-01 1.7594e+00 2.5585e+00 8.8563e+00 9.5707e+00 1.2539e+01 -2.0400e+00 2.0400e+00 1.9564e-03 7.0531e-03 1.3262e-03 1.8803e-01
1.8900e+00 -1.2523e+01 -1.0617e+01 -3.8808e+00 -2.2474e+00 1.8137e-01 1.7717e+00 2.5732e+00 8.8585e+00 9.5719e+00 1.2539e+01 -2.0400e+00 2.0400e+00 1.9525e-03 7.0349e-03 1.3229e-03 1.8805e-01
1.9000e+00 -1.2523e+01 -1.0617e+01 -3.8925e+00 -2.2614e+00 2.1788e-01 1.7822e+00 2.5858e+00 8.8605e+00 9.5730e+00 1.2539e+01 -2.0400e+00 2.0400e+00 1.9457e-03 7.0178e-03 1.3198e-03 1.8807e-01
1.9100e+00 -1.2523e+01 -1.0617e+01 -3.9010e+00 -2.2743e+00 2.3818e-01 1.7904e+00 2.5982e+00 8.8617e+00 9.5737e+00 1.2539e+01 -2.0400e+00 2.0400e+00 1.9396e-03 7.0018e-03 1.3169e-03 1.8808e-01
1.9200e+00 -1.2523e+01 -1.0617e+01 -3.9174e+00 -2.2979e+00 3.1191e-01 1.8105e+00 2.6072e+00 8.8656e+00 9.5759e+00 1.2539e+01 -2.0400e+00 2.0400e+00 1.9182e-03 6.9868e-03 1.3143e-03 1.8811e-01
1.9300e+00 -1.2523e+01 -1.0617e+01 -3.9219e+00 -2.3058e+00 3.1979e-01 1.8147e+00 2.6208e+00 8.8662e+00 9.5762e+00 1.2539e+01 -2.1000e+00 2.1000e+00 1.9119e-03 6.9735e-03 1.3119e-03 1.8813e-01
1.9400e+00 -1.2523e+01 -1.0617e+01 -3.9456e+00 -2.3255e+00 3.7804e-01 1.8353e+00 2.6381e+00 8.8700e+00 9.5784e+00 1.2539e+01 -2.1000e+00 2.1000e+00 1.9057e-03 6.9616e-03 1.3098e-03 1.8815e-01
1.9500e+00 -1.2523e+01 -1.0617e+01 -3.9478e+00 -2.3322e+00 3.9127e-01 1.8420e+00 2.6441e+00 8.8714e+00 9.5792e+00 1.2539e+01 -2.1000e+00 2.1000e+00 1.8987e-03 6.9514e-03 1.3080e-03 1.8817e-01
1.9600e+00 -1.2523e+01 -1.0617e+01 -3.9592e+00 -2.3438e+00 4.0956e-01 1.8514e+00 2.6565e+00 8.8734e+00 9.5804e+00 1.2539e+01 -2.1000e+00 2.1000e+00 1.8986e-03 6.9430e-03 1.3066e-03 1.8818e-01
1.9700e+00 -1.2523e+01 -1.0617e+01 -3.9681e+00 -2.3549e+00 4.3015e-01 1.8611e+00 2.6675e+00 8.8760e+00 9.5820e+00 1.2539e+01 -2.1000e+00 2.1000e+00 1.8953e-03 6.9365e-03 1.3055e-03 1.8820e-01
1.9800e+00 -1.2523e+01 -1.0617e+01 -3.9753e+00 -2.3642e+00 4.4235e-01 1.8679e+00 2.6773e+00 8.8777e+00 9.5830e+00 1.2539e+01 -2.1000e+00 2.1000e+00 1.8945e-03 6.9318e-03 1.3047e-03 1.8822e-01
1.9900e+00 -1.2523e+01 -1.0617e+01 -3.9851e+00 -2.3748e+00 4.5722e-01 1.8758e+00 2.6878e+00 8.8797e+00 9.5842e+00 1.2539e+01 -2.1600e+00 2.1600e+00 1.8967e-03 6.9292e-03 1.3043e-03 1.8824e-01
2.0000e+00 -1.2523e+01 -1.0617e+01 -3.9937e+00 -2.3847e+00 4.7254e-01 1.8836e+00 2.6984e+00 8.8818e+00 9.5855e+00 1.2539e+01 -2.1600e+00 2.1600e+00 1.8978e-03 6.9286e-03 1.3043e-03 1.8825e-01
2.0100e+00 -1.2523e+01 -1.0617e+01 -4.0011e+00 -2.3941e+00 4.8687e-01 1.8909e+00 2.7079e+00 8.8838e+00 9.5867e+00 1.2539e+01 -2.1600e+00 2.1600e+00 1.8990e-03 6.9301e-03 1.3047e-03 1.8827e-01
2.0200e+00 -1.2523e+01 -1.0617e+01 -4.0110e+00 -2.4034e+00 5.0334e-01 1.8994e+00 2.7165e+00 8.8863e+00 9.5883e+00 1.2539e+01 -2.1600e+00 2.1600e+00 1.9050e-03 6.9338e-03 1.3056e-03 1.8829e-01
2.0300e+00 -1.2523e+01 -1.0617e+01 -4.0193e+00 -2.4123e+00 5.2217e-01 1.9088e+00 2.7264e+00 8.8900e+00 9.5906e+00 1.2539e+01 -2.1600e+00 2.1600e+00 1.9091e-03 6.9395e-03 1.3068e-03 1.8831e-01
2.0400e+00 -1.2523e+01 -1.0617e+01 -4.0263e+00 -2.4199e+00 5.3372e-01 1.9137e+00 2.7336e+00 8.8921e+00 9.5919e+00 1.2539e+01 -2.2200e+00 2.2200e+00 1.9150e-03 6.9474e-03 1.3084e-03 1.8833e-01
2.0500e+00 -1.2523e+01 -1.0617e+01 -4.0351e+00 -2.4286e+00 5.4923e-01 1.9209e+00 2.7424e+00 8.8948e+00 9.5937e+00 1.2539e+01 -2.2200e+00 2.2200e+00 1.9233e-03 6.9573e-03 1.3104e-03 1.8835e-01
2.0600e+00 -1.2523e+01 -1.0617e+01 -4.0428e+00 -2.4351e+00 5.6459e-01 1.9289e+00 2.7499e+00 8.8991e+00 9.5966e+00 1.2539e+01 -2.2200e+00 2.2200e+00 1.9325e-03 6.9693e-03 1.3128e-03 1.8836e-01
2.0700e+00 -1.2523e+01 -1.0617e+01 -4.0503e+00 -2.4424e+00 5.7798e-01 1.9337e+00 2.7567e+00 8.9027e+00 9.5990e+00 1.2539e+01 -2.2200e+00 2.2200e+00 1.9423e-03 6.9833e-03 1.3155e-03 1.8838e-01
2.0800e+00 -1.2523e+01 -1.0617e+01 -4.0573e+00 -2.4489e+00 5.9171e-01 1.9384e+00 2.7635e+00 8.9061e+00 9.6014e+00 1.2539e+01 -2.2200e+00 2.2200e+00 1.9527e-03 6.9991e-03 1.3187e-03 1.8840e-01
2.0900e+00 -1.2523e+01 -1.0617e+01 -4.0643e+00 -2.4546e+00 6.0445e-01 1.9421e+00 2.7690e+00 8.9092e+00 9.6036e+00 1.2539e+01 -2.2200e+00 2.2200e+00 1.9644e-03 7.0168e-03 1.3221e-03 1.8842e-01
2.1000e+00 -1.2523e+01 -1.0617e+01 -4.0708e+00 -2.4593e+00 6.1868e-01 1.9463e+00 2.7745e+00 8.9143e+00 9.6074e+00 1.2539e+01 -2.2800e+00 2.2800e+00 1.9768e-03 7.0362e-03 1.3259e-03 1.8844e-01
2.1100e+00 -1.2523e+01 -1.0617e+01 -4.0776e+00 -2.4643e+00 6.3194e-01 1.9482e+00 2.7789e+00 8.9175e+00 9.6098e+00 1.2539e+01 -2.2800e+00 2.2800e+00 1.9903e-03 7.0572e-03 1.3300e-03 1.8846e-01
2.1200e+00 -1.2523e+01 -1.0617e+01 -4.0829e+00 -2.4668e+00 6.4686e-01 1.9502e+00 2.7809e+00 8.9251e+00 9.6156e+00 1.2539e+01 -2.2800e+00 2.2800e+00 2.0041e-03 7.0796e-03 1.3344e-03 1.8848e-01
2.1300e+00 -1.2523e+01 -1.0617e+01 -4.0905e+00 -2.4703e+00 6.5942e-01 1.9503e+00 2.7841e+00 8.9286e+00 9.6185e+00 1.2539e+01 -2.2800e+00 2.2800e+00 2.0194e-03 7.1034e-03 1.3390e-03 1.8850e-01
2.1400e+00 -1.2523e+01 -1.0617e+01 -4.0975e+00 -2.4728e+00 6.7252e-01 1.9506e+00 2.7860e+00 8.9325e+00 9.6217e+00 1.2539e+01 -2.2800e+00 2.2800e+00 2.0344e-03 7.1283e-03 1.3439e-03 1.8852e-01
2.1500e+00 -1.2523e+01 -1.0617e+01 -4.1033e+00 -2.4722e+00 6.9046e-01 1.9485e+00 2.7848e+00 8.9409e+00 9.6287e+00 1.2539e+01 -2.3400e+00 2.3400e+00 2.0519e-03 7.1542e-03 1.3489e-03 1.8854e-01
2.1600e+00 -1.2523e+01 -1.0617e+01 -4.1103e+00 -2.4759e+00 7.0057e-01 1.9480e+00 2.7882e+00 8.9439e+00 9.6314e+00 1.2539e+01 -2.3400e+00 2.3400e+00 2.0633e-03 7.1810e-03 1.3541e-03 1.8857e-01
2.1700e+00 -1.2523e+01 -1.0617e+01 -4.1184e+00 -2.4794e+00 7.1086e-01 1.9486e+00 2.7916e+00 8.9460e+00 9.6332e+00 1.2539e+01 -2.3400e+00 2.3400e+00 2.0763e-03 7.2085e-03 1.3594e-03 1.8859e-01
2.1800e+00 -1.2523e+01 -1.0618e+01 -4.1262e+00 -2.4808e+00 7.2367e-01 1.9479e+00 2.7931e+00 8.9505e+00 9.6371e+00 1.2539e+01 -2.3400e+00 2.3400e+00 2.0906e-03 7.2366e-03 1.3649e-03 1.8861e-01
2.1900e+00 -1.2523e+01 -1.0618e+01 -4.1349e+00 -2.4850e+00 7.3217e-01 1.9490e+00 2.7972e+00 8.9518e+00 9.6383e+00 1.2539e+01 -2.3400e+00 2.3400e+00 2.1018e-03 7.2652e-03 1.3704e-03 1.8863e-01
2.2000e+00 -1.2523e+01 -1.0618e+01 -4.1438e+00 -2.4888e+00 7.4088e-01 1.9502e+00 2.8015e+00 8.9532e+00 9.6396e+00 1.2539e+01 -2.3400e+00 2.3400e+00 2.1130e-03 7.2940e-03 1.3760e-03 1.8865e-01
2.2100e+00 -1.2523e+01 -1.0618e+01 -4.1517e+00 -2.4913e+00 7.5231e-01 1.9506e+00 2.8025e+00 8.9577e+00 9.6434e+00 1.2539e+01 -2.4000e+00 2.4000e+00 2.1247e-03 7.3230e-03 1.3816e-03 1.8867e-01
2.2200e+00 -1.2523e+01 -1.0618e+01 -4.1620e+00 -2.4953e+00 7.5961e-01 1.9519e+00 2.8087e+00 8.9590e+00 9.6446e+00 1.2539e+01 -2.4000e+00 2.4000e+00 2.1354e-03 7.3520e-03 1.3872e-03 1.8869e-01
2.2300e+00 -1.2523e+01 -1.0618e+01 -4.1699e+00 -2.4988e+00 7.7294e-01 1.9537e+00 2.8089e+00 8.9688e+00 9.6530e+00 1.2539e+01 -2.4000e+00 2.4000e+00 2.1493e-03 7.3808e-03 1.3928e-03 1.8871e-01
2.2400e+00 -1.2523e+01 -1.0618e+01 -4.1809e+00 -2.5027e+00 7.7735e-01 1.9549e+00 2.8163e+00 8.9703e+00 9.6544e+00 1.2539e+01 -2.4000e+00 2.4000e+00 2.1562e-03 7.4095e-03 1.3984e-03 1.8873e-01
2.2500e+00 -1.2523e+01 -1.0618e+01 -4.1901e+00 -2.5095e+00 7.8379e-01 1.9591e+00 2.8211e+00 8.9731e+00 9.6569e+00 1.2539e+01 -2.4000e+00 2.4000e+00 2.1642e-03 7.4379e-03 1.4039e-03 1.8875e-01
2.2600e+00 -1.2523e+01 -1.0618e+01 -4.2010e+00 -2.5142e+00 7.8863e-01 1.9622e+00 2.8280e+00 8.9749e+00 9.6586e+00 1.2539e+01 -2.4600e+00 2.4600e+00 2.1711e-03 7.4658e-03 1.4093e-03 1.8877e-01
2.2700e+00 -1.2523e+01 -1.0618e+01 -4.2100e+00 -2.5216e+00 7.9470e-01 1.9682e+00 2.8334e+00 8.9779e+00 9.6613e+00 1.2539e+01 -2.4600e+00 2.4600e+00 2.1782e-03 7.4932e-03 1.4146e-03 1.8879e-01
2.2800e+00 -1.2523e+01 -1.0618e+01 -4.2216e+00 -2.5265e+00 7.9851e-01 1.9723e+00 2.8407e+00 8.9799e+00 9.6630e+00 1.2539e+01 -2.4600e+00 2.4600e+00 2.1842e-03 7.5201e-03 1.4198e-03 1.8881e-01
2.2900e+00 -1.2523e+01 -1.0618e+01 -4.2315e+00 -2.5327e+00 8.0300e-01 1.9776e+00 2.8478e+00 8.9819e+00 9.6648e+00 1.2539e+01 -2.4600e+00 2.4600e+00 2.1892e-03 7.5463e-03 1.4249e-03 1.8882e-01
2.3000e+00 -1.2523e+01 -1.0618e+01 -4.2425e+00 -2.5380e+00 8.0662e-01 1.9823e+00 2.8558e+00 8.9835e+00 9.6662e+00 1.2539e+01 -2.4600e+00 2.4600e+00 2.1937e-03 7.5717e-03 1.4299e-03 1.8884e-01
2.3100e+00 -1.2523e+01 -1.0618e+01 -4.2533e+00 -2.5458e+00 8.1063e-01 1.9903e+00 2.8628e+00 8.9857e+00 9.6682e+00 1.2539e+01 -2.4600e+00 2.4600e+00 2.1996e-03 7.5964e-03 1.4347e-03 1.8886e-01
2.3200e+00 -1.2523e+01 -1.0618e+01 -4.2630e+00 -2.5544e+00 8.1383e-01 1.9992e+00 2.8705e+00 8.9883e+00 9.6704e+00 1.2539e+01 -2.5200e+00 2.5200e+00 2.2032e-03 7.6203e-03 1.4393e-03 1.8888e-01
2.3300e+00 -1.2523e+01 -1.0618e+01 -4.2744e+00 -2.5614e+00 8.1652e-01 2.0065e+00 2.8800e+00 8.9904e+00 9.6721e+00 1.2539e+01 -2.5200e+00 2.5200e+00 2.2072e-03 7.6433e-03 1.4438e-03 1.8890e-01
2.3400e+00 -1.2523e+01 -1.0618e+01 -4.2830e+00 -2.5730e+00 8.1925e-01 2.0202e+00 2.8871e+00 8.9938e+00 9.6750e+00 1.2539e+01 -2.5200e+00 2.5200e+00 2.2102e-03 7.6653e-03 1.4481e-03 1.8892e-01
2.3500e+00 -1.2523e+01 -1.0618e+01 -4.2950e+00 -2.5782e+00 8.2030e-01 2.0252e+00 2.8987e+00 8.9955e+00 9.6764e+00 1.2539e+01 -2.5200e+00 2.5200e+00 2.2110e-03 7.6864e-03 1.4522e-03 1.8893e-01
2.3600e+00 -1.2523e+01 -1.0618e+01 -4.3061e+00 -2.5865e+00 8.2192e-01 2.0357e+00 2.9073e+00 8.9978e+00 9.6784e+00 1.2539e+01 -2.5200e+00 2.5200e+00 2.2129e-03 7.7066e-03 1.4561e-03 1.8895e-01
2.3700e+00 -1.2523e+01 -1.0618e+01 -4.3162e+00 -2.5926e+00 8.2334e-01 2.0428e+00 2.9178e+00 8.9995e+00 9.6798e+00 1.2539e+01 -2.5800e+00 2.5800e+00 2.2116e-03 7.7257e-03 1.4599e-03 1.8897e-01
2.3800e+00 -1.2523e+01 -1.0618e+01 -4.3262e+00 -2.6018e+00 8.2474e-01 2.0555e+00 2.9278e+00 9.0021e+00 9.6820e+00 1.2539e+01 -2.5800e+00 2.5800e+00 2.2125e-03 7.7438e-03 1.4634e-03 1.8898e-01
2.3900e+00 -1.2523e+01 -1.0618e+01 -4.3382e+00 -2.6080e+00 8.2561e-01 2.0636e+00 2.9391e+00 9.0038e+00 9.6834e+00 1.2539e+01 -2.5800e+00 2.5800e+00 2.2129e-03 7.7608e-03 1.4668e-03 1.8900e-01
2.4000e+00 -1.2523e+01 -1.0618e+01 -4.3466e+00 -2.6205e+00 8.2651e-01 2.0823e+00 2.9489e+00 9.0075e+00 9.6864e+00 1.2539e+01 -2.5800e+00 2.5800e+00 2.2131e-03 7.7768e-03 1.4699e-03 1.8901e-01
2.4100e+00 -1.2523e+01 -1.0618e+01 -4.3582e+00 -2.6264e+00 8.2705e-01 2.0896e+00 2.9609e+00 9.0093e+00 9.6878e+00 1.2539e+01 -2.5800e+00 2.5800e+00 2.2118e-03 7.7917e-03 1.4728e-03 1.8903e-01
2.4200e+00 -1.2523e+01 -1.0618e+01 -4.3672e+00 -2.6336e+00 8.2821e-01 2.1000e+00 2.9721e+00 9.0114e+00 9.6896e+00 1.2539e+01 -2.5800e+00 2.5800e+00 2.2089e-03 7.8055e-03 1.4756e-03 1.8904e-01
2.4300e+00 -1.2523e+01 -1.0618e+01 -4.3789e+00 -2.6404e+00 8.2881e-01 2.1110e+00 2.9843e+00 9.0136e+00 9.6914e+00 1.2539e+01 -2.6400e+00 2.6400e+00 2.2088e-03 7.8182e-03 1.4781e-03 1.8906e-01
2.4400e+00 -1.2523e+01 -1.0618e+01 -4.3875e+00 -2.6509e+00 8.2932e-01 2.1301e+00 2.9951e+00 9.0174e+00 9.6944e+00 1.2539e+01 -2.6400e+00 2.6400e+00 2.2075e-03 7.8297e-03 1.4804e-03 1.8907e-01
2.4500e+00 -1.2523e+01 -1.0618e+01 -4.3988e+00 -2.6557e+00 8.3021e-01 2.1361e+00 3.0079e+00 9.0189e+00 9.6956e+00 1.2539e+01 -2.6400e+00 2.6400e+00 2.2051e-03 7.8402e-03 1.4825e-03 1.8908e-01
2.4600e+00 -1.2523e+01 -1.0619e+01 -4.4083e+00 -2.6627e+00 8.3110e-01 2.1499e+00 3.0195e+00 9.0217e+00 9.6979e+00 1.2539e+01 -2.6400e+00 2.6400e+00 2.2028e-03 7.8495e-03 1.4843e-03 1.8910e-01
2.4700e+00 -1.2523e+01 -1.0619e+01 -4.4182e+00 -2.6690e+00 8.3200e-01 2.1622e+00 3.0316e+00 9.0244e+00 9.7000e+00 1.2539e+01 -2.6400e+00 2.6400e+00 2.2005e-03 7.8577e-03 1.4860e-03 1.8911e-01
2.4800e+00 -1.2523e+01 -1.0619e+01 -4.4284e+00 -2.6735e+00 8.3339e-01 2.1693e+00 3.0447e+00 9.0261e+00 9.7014e+00 1.2539e+01 -2.6400e+00 2.6400e+00 2.1973e-03 7.8647e-03 1.4874e-03 1.8912e-01
2.4900e+00 -1.2523e+01 -1.0619e+01 -4.4381e+00 -2.6776e+00 8.3480e-01 2.1783e+00 3.0575e+00 9.0279e+00 9.7029e+00 1.2539e+01 -2.7000e+00 2.7000e+00 2.1938e-03 7.8707e-03 1.4886e-03 1.8913e-01
2.5000e+00 -1.2523e+01 -1.0619e+01 -4.4476e+00 -2.6813e+00 8.3628e-01 2.1875e+00 3.0704e+00 9.0299e+00 9.7044e+00 1.2539e+01 -2.7000e+00 2.7000e+00 2.1899e-03 7.8754e-03 1.4896e-03 1.8915e-01
2.5100e+00 -1.2523e+01 -1.0619e+01 -4.4566e+00 -2.6847e+00 8.3796e-01 2.1962e+00 3.0833e+00 9.0317e+00 9.7059e+00 1.2539e+01 -2.7000e+00 2.7000e+00 2.1852e-03 7.8791e-03 1.4904e-03 1.8916e-01
2.5200e+00 -1.2523e+01 -1.0619e+01 -4.4651e+00 -2.6883e+00 8.3875e-01 2.2150e+00 3.0945e+00 9.0359e+00 9.7091e+00 1.2539e+01 -2.7000e+00 2.7000e+00 2.1811e-03 7.8815e-03 1.4910e-03 1.8917e-01
2.5300e+00 -1.2523e+01 -1.0619e+01 -4.4743e+00 -2.6924e+00 8.4055e-01 2.2268e+00 3.1051e+00 9.0395e+00 9.7119e+00 1.2539e+01 -2.7000e+00 2.7000e+00 2.1773e-03 7.8828e-03 1.4913e-03 1.8918e-01
2.5400e+00 -1.2523e+01 -1.0619e+01 -4.4839e+00 -2.6972e+00 8.4268e-01 2.2268e+00 3.1206e+00 9.0406e+00 9.7129e+00 1.2539e+01 -2.7600e+00 2.7600e+00 2.1724e-03 7.8831e-03 1.4914e-03 1.8920e-01
2.5500e+00 -1.2523e+01 -1.0619e+01 -4.4925e+00 -2.6983e+00 8.4497e-01 2.2417e+00 3.1315e+00 9.0448e+00 9.7161e+00 1.2539e+01 -2.7600e+00 2.7600e+00 2.1683e-03 7.8822e-03 1.4914e-03 1.8921e-01
2.5600e+00 -1.2523e+01 -1.0619e+01 -4.5021e+00 -2.7025e+00 8.4679e-01 2.2428e+00 3.1451e+00 9.0464e+00 9.7174e+00 1.2539e+01 -2.7600e+00 2.7600e+00 2.1621e-03 7.8802e-03 1.4911e-03 1.8922e-01
2.5700e+00 -1.2523e+01 -1.0619e+01 -4.5117e+00 -2.7054e+00 8.4938e-01 2.2458e+00 3.1590e+00 9.0478e+00 9.7185e+00 1.2539e+01 -2.7600e+00 2.7600e+00 2.1570e-03 7.8772e-03 1.4906e-03 1.8923e-01
2.5800e+00 -1.2523e+01 -1.0619e+01 -4.5207e+00 -2.7069e+00 8.5233e-01 2.2515e+00 3.1721e+00 9.0497e+00 9.7200e+00 1.2539e+01 -2.7600e+00 2.7600e+00 2.1516e-03 7.8731e-03 1.4899e-03 1.8924e-01
2.5900e+00 -1.2523e+01 -1.0619e+01 -4.5300e+00 -2.7089e+00 8.5514e-01 2.2555e+00 3.1853e+00 9.0511e+00 9.7212e+00 1.2539e+01 -2.7600e+00 2.7600e+00 2.1459e-03 7.8679e-03 1.4891e-03 1.8926e-01
2.6000e+00 -1.2523e+01 -1.0619e+01 -4.5388e+00 -2.7103e+00 8.5836e-01 2.2606e+00 3.1983e+00 9.0530e+00 9.7226e+00 1.2539e+01 -2.8200e+00 2.8200e+00 2.1399e-03 7.8618e-03 1.4880e-03 1.8927e-01
2.6100e+00 -1.2523e+01 -1.0619e+01 -4.5477e+00 -2.7125e+00 8.6153e-01 2.2641e+00 3.2112e+00 9.0543e+00 9.7237e+00 1.2539e+01 -2.8200e+00 2.8200e+00 2.1334e-03 7.8547e-03 1.4867e-03 1.8928e-01
2.6200e+00 -1.2523e+01 -1.0619e+01 -4.5567e+00 -2.7147e+00 8.6493e-01 2.2677e+00 3.2242e+00 9.0557e+00 9.7248e+00 1.2539e+01 -2.8200e+00 2.8200e+00 2.1273e-03 7.8466e-03 1.4853e-03 1.8930e-01
2.6300e+00 -1.2523e+01 -1.0619e+01 -4.5650e+00 -2.7142e+00 8.6918e-01 2.2754e+00 3.2363e+00 9.0592e+00 9.7274e+00 1.2539e+01 -2.8200e+00 2.8200e+00 2.1211e-03 7.8377e-03 1.4837e-03 1.8931e-01
2.6400e+00 -1.2523e+01 -1.0619e+01 -4.5745e+00 -2.7185e+00 8.7242e-01 2.2767e+00 3.2494e+00 9.0605e+00 9.7284e+00 1.2539e+01 -2.8200e+00 2.8200e+00 2.1149e-03 7.8279e-03 1.4820e-03 1.8932e-01
2.6500e+00 -1.2523e+01 -1.0619e+01 -4.5834e+00 -2.7206e+00 8.7651e-01 2.2809e+00 3.2616e+00 9.0628e+00 9.7302e+00 1.2539e+01 -2.8800e+00 2.8800e+00 2.1086e-03 7.8173e-03 1.4801e-03 1.8934e-01
2.6600e+00 -1.2523e+01 -1.0619e+01 -4.5930e+00 -2.7242e+00 8.8033e-01 2.2836e+00 3.2744e+00 9.0644e+00 9.7314e+00 1.2539e+01 -2.8800e+00 2.8800e+00 2.1027e-03 7.8060e-03 1.4781e-03 1.8935e-01
2.6700e+00 -1.2523e+01 -1.0619e+01 -4.6019e+00 -2.7268e+00 8.8496e-01 2.2878e+00 3.2866e+00 9.0667e+00 9.7331e+00 1.2539e+01 -2.8800e+00 2.8800e+00 2.0967e-03 7.7940e-03 1.4759e-03 1.8937e-01
2.6800e+00 -1.2523e+01 -1.0619e+01 -4.6117e+00 -2.7307e+00 8.8882e-01 2.2905e+00 3.2991e+00 9.0682e+00 9.7343e+00 1.2539e+01 -2.8800e+00 2.8800e+00 2.0908e-03 7.7815e-03 1.4737e-03 1.8938e-01
2.6900e+00 -1.2523e+01 -1.0619e+01 -4.6209e+00 -2.7333e+00 8.9328e-01 2.2950e+00 3.3105e+00 9.0706e+00 9.7361e+00 1.2539e+01 -2.8800e+00 2.8800e+00 2.0844e-03 7.7684e-03 1.4713e-03 1.8940e-01
2.7000e+00 -1.2523e+01 -1.0619e+01 -4.6305e+00 -2.7370e+00 8.9786e-01 2.2992e+00 3.3224e+00 9.0732e+00 9.7380e+00 1.2539e+01 -2.8800e+00 2.8800e+00 2.0789e-03 7.7548e-03 1.4689e-03 1.8941e-01
2.7100e+00 -1.2523e+01 -1.0619e+01 -4.6407e+00 -2.7425e+00 9.0196e-01 2.3013e+00 3.3350e+00 9.0743e+00 9.7389e+00 1.2539e+01 -2.9400e+00 2.9400e+00 2.0733e-03 7.7408e-03 1.4663e-03 1.8943e-01
2.7200e+00 -1.2523e+01 -1.0619e+01 -4.6499e+00 -2.7462e+00 9.0756e-01 2.3063e+00 3.3468e+00 9.0765e+00 9.7405e+00 1.2539e+01 -2.9400e+00 2.9400e+00 2.0681e-03 7.7265e-03 1.4638e-03 1.8945e-01
2.7300e+00 -1.2523e+01 -1.0620e+01 -4.6599e+00 -2.7504e+00 9.1249e-01 2.3111e+00 3.3584e+00 9.0786e+00 9.7421e+00 1.2539e+01 -2.9400e+00 2.9400e+00 2.0631e-03 7.7119e-03 1.4611e-03 1.8946e-01
2.7400e+00 -1.2523e+01 -1.0620e+01 -4.6699e+00 -2.7551e+00 9.1740e-01 2.3158e+00 3.3698e+00 9.0807e+00 9.7437e+00 1.2539e+01 -2.9400e+00 2.9400e+00 2.0578e-03 7.6972e-03 1.4585e-03 1.8948e-01
2.7500e+00 -1.2523e+01 -1.0620e+01 -4.6799e+00 -2.7603e+00 9.2239e-01 2.3205e+00 3.3813e+00 9.0827e+00 9.7451e+00 1.2539e+01 -2.9400e+00 2.9400e+00 2.0526e-03 7.6824e-03 1.4558e-03 1.8950e-01
2.7600e+00 -1.2523e+01 -1.0620e+01 -4.6899e+00 -2.7657e+00 9.2738e-01 2.3255e+00 3.3926e+00 9.0847e+00 9.7466e+00 1.2539e+01 -3.0000e+00 3.0000e+00 2.0472e-03 7.6675e-03 1.4531e-03 1.8951e-01
2.7700e+00 -1.2523e+01 -1.0620e+01 -4.6994e+00 -2.7703e+00 9.3317e-01 2.3333e+00 3.4031e+00 9.0880e+00 9.7490e+00 1.2539e+01 -3.0000e+00 3.0000e+00 2.0425e-03 7.6528e-03 1.4504e-03 1.8953e-01
2.7800e+00 -1.2523e+01 -1.0620e+01 -4.7099e+00 -2.7772e+00 9.3737e-01 2.3376e+00 3.4143e+00 9.0900e+00 9.7505e+00 1.2539e+01 -3.0000e+00 3.0000e+00 2.0365e-03 7.6382e-03 1.4478e-03 1.8955e-01
2.7900e+00 -1.2523e+01 -1.0620e+01 -4.7196e+00 -2.7832e+00 9.4336e-01 2.3451e+00 3.4254e+00 9.0930e+00 9.7527e+00 1.2539e+01 -3.0000e+00 3.0000e+00 2.0321e-03 7.6238e-03 1.4452e-03 1.8956e-01
2.8000e+00 -1.2523e+01 -1.0620e+01 -4.7301e+00 -2.7893e+00 9.4779e-01 2.3531e+00 3.4355e+00 9.0965e+00 9.7553e+00 1.2539e+01 -3.0000e+00 3.0000e+00 2.0270e-03 7.6096e-03 1.4426e-03 1.8958e-01
2.8100e+00 -1.2523e+01 -1.0620e+01 -4.7413e+00 -2.7984e+00 9.5182e-01 2.3554e+00 3.4479e+00 9.0977e+00 9.7562e+00 1.2539e+01 -3.0000e+00 3.0000e+00 2.0212e-03 7.5959e-03 1.4402e-03 1.8960e-01
2.8200e+00 -1.2523e+01 -1.0620e+01 -4.7517e+00 -2.8056e+00 9.5736e-01 2.3604e+00 3.4600e+00 9.0990e+00 9.7572e+00 1.2539e+01 -3.0600e+00 3.0600e+00 2.0160e-03 7.5827e-03 1.4378e-03 1.8961e-01
2.8300e+00 -1.2523e+01 -1.0620e+01 -4.7607e+00 -2.8112e+00 9.6334e-01 2.3719e+00 3.4700e+00 9.1029e+00 9.7601e+00 1.2539e+01 -3.0600e+00 3.0600e+00 2.0107e-03 7.5699e-03 1.4355e-03 1.8963e-01
2.8400e+00 -1.2523e+01 -1.0620e+01 -4.7717e+00 -2.8209e+00 9.6888e-01 2.3765e+00 3.4824e+00 9.1046e+00 9.7613e+00 1.2539e+01 -3.0600e+00 3.0600e+00 2.0067e-03 7.5578e-03 1.4333e-03 1.8965e-01
2.8500e+00 -1.2523e+01 -1.0620e+01 -4.7821e+00 -2.8288e+00 9.7455e-01 2.3834e+00 3.4945e+00 9.1065e+00 9.7628e+00 1.2539e+01 -3.0600e+00 3.0600e+00 2.0021e-03 7.5462e-03 1.4313e-03 1.8967e-01
2.8600e+00 -1.2523e+01 -1.0620e+01 -4.7927e+00 -2.8371e+00 9.8045e-01 2.3904e+00 3.5067e+00 9.1083e+00 9.7641e+00 1.2539e+01 -3.0600e+00 3.0600e+00 1.9979e-03 7.5354e-03 1.4294e-03 1.8969e-01
2.8700e+00 -1.2523e+01 -1.0620e+01 -4.8028e+00 -2.8455e+00 9.8662e-01 2.3981e+00 3.5186e+00 9.1103e+00 9.7656e+00 1.2539e+01 -3.1200e+00 3.1200e+00 1.9935e-03 7.5254e-03 1.4276e-03 1.8970e-01
2.8800e+00 -1.2523e+01 -1.0620e+01 -4.8128e+00 -2.8540e+00 9.9264e-01 2.4072e+00 3.5304e+00 9.1127e+00 9.7673e+00 1.2539e+01 -3.1200e+00 3.1200e+00 1.9891e-03 7.5161e-03 1.4260e-03 1.8972e-01
2.8900e+00 -1.2523e+01 -1.0620e+01 -4.8230e+00 -2.8637e+00 9.9941e-01 2.4160e+00 3.5431e+00 9.1150e+00 9.7690e+00 1.2539e+01 -3.1200e+00 3.1200e+00 1.9862e-03 7.5078e-03 1.4245e-03 1.8974e-01
2.9000e+00 -1.2523e+01 -1.0620e+01 -4.8327e+00 -2.8727e+00 1.0053e+00 2.4251e+00 3.5547e+00 9.1175e+00 9.7708e+00 1.2539e+01 -3.1200e+00 3.1200e+00 1.9813e-03 7.5003e-03 1.4233e-03 1.8976e-01
2.9100e+00 -1.2523e+01 -1.0620e+01 -4.8427e+00 -2.8825e+00 1.0108e+00 2.4356e+00 3.5667e+00 9.1206e+00 9.7731e+00 1.2539e+01 -3.1200e+00 3.1200e+00 1.9774e-03 7.4937e-03 1.4222e-03 1.8978e-01
2.9200e+00 -1.2523e+01 -1.0620e+01 -4.8534e+00 -2.8938e+00 1.0172e+00 2.4437e+00 3.5799e+00 9.1231e+00 9.7749e+00 1.2539e+01 -3.1200e+00 3.1200e+00 1.9756e-03 7.4882e-03 1.4213e-03 1.8980e-01
2.9300e+00 -1.2523e+01 -1.0621e+01 -4.8639e+00 -2.9023e+00 1.0227e+00 2.4552e+00 3.5921e+00 9.1263e+00 9.7773e+00 1.2539e+01 -3.1800e+00 3.1800e+00 1.9734e-03 7.4836e-03 1.4205e-03 1.8982e-01
2.9400e+00 -1.2523e+01 -1.0621e+01 -4.8754e+00 -2.9150e+00 1.0287e+00 2.4593e+00 3.6051e+00 9.1277e+00 9.7784e+00 1.2539e+01 -3.1800e+00 3.1800e+00 1.9722e-03 7.4801e-03 1.4200e-03 1.8984e-01
2.9500e+00 -1.2523e+01 -1.0621e+01 -4.8848e+00 -2.9241e+00 1.0368e+00 2.4697e+00 3.6186e+00 9.1300e+00 9.7800e+00 1.2539e+01 -3.1800e+00 3.1800e+00 1.9713e-03 7.4776e-03 1.4197e-03 1.8986e-01
2.9600e+00 -1.2523e+01 -1.0621e+01 -4.8958e+00 -2.9345e+00 1.0427e+00 2.4761e+00 3.6313e+00 9.1315e+00 9.7812e+00 1.2539e+01 -3.1800e+00 3.1800e+00 1.9703e-03 7.4762e-03 1.4195e-03 1.8988e-01
2.9700e+00 -1.2523e+01 -1.0621e+01 -4.9053e+00 -2.9439e+00 1.0505e+00 2.4870e+00 3.6448e+00 9.1338e+00 9.7828e+00 1.2539e+01 -3.1800e+00 3.1800e+00 1.9708e-03 7.4757e-03 1.4196e-03 1.8990e-01
2.9800e+00 -1.2523e+01 -1.0621e+01 -4.9150e+00 -2.9541e+00 1.0570e+00 2.4963e+00 3.6572e+00 9.1359e+00 9.7844e+00 1.2539e+01 -3.2400e+00 3.2400e+00 1.9701e-03 7.4763e-03 1.4199e-03 1.8992e-01
2.9900e+00 -1.2523e+01 -1.0621e+01 -4.9266e+00 -2.9661e+00 1.0628e+00 2.5019e+00 3.6698e+00 9.1373e+00 9.7854e+00 1.2539e+01 -3.2400e+00 3.2400e+00 1.9721e-03 7.4780e-03 1.4203e-03 1.8993e-01
3.0000e+00 -1.2523e+01 -1.0621e+01 -4.9344e+00 -2.9741e+00 1.0699e+00 2.5142e+00 3.6818e+00 9.1398e+00 9.7871e+00 1.2539e+01 -3.2400e+00 3.2400e+00 1.9705e-03 7.4807e-03 1.4210e-03 1.8995e-01
3.0100e+00 -1.2523e+01 -1.0621e+01 -4.9471e+00 -2.9880e+00 1.0752e+00 2.5190e+00 3.6947e+00 9.1411e+00 9.7881e+00 1.2539e+01 -3.2400e+00 3.2400e+00 1.9758e-03 7.4844e-03 1.4218e-03 1.8997e-01
3.0200e+00 -1.2523e+01 -1.0621e+01 -4.9558e+00 -2.9952e+00 1.0832e+00 2.5334e+00 3.7077e+00 9.1436e+00 9.7899e+00 1.2539e+01 -3.2400e+00 3.2400e+00 1.9789e-03 7.4890e-03 1.4229e-03 1.8999e-01
3.0300e+00 -1.2523e+01 -1.0621e+01 -4.9667e+00 -3.0086e+00 1.0897e+00 2.5391e+00 3.7191e+00 9.1450e+00 9.7909e+00 1.2539e+01 -3.2400e+00 3.2400e+00 1.9833e-03 7.4946e-03 1.4241e-03 1.9001e-01
3.0400e+00 -1.2523e+01 -1.0621e+01 -4.9756e+00 -3.0175e+00 1.0965e+00 2.5494e+00 3.7306e+00 9.1468e+00 9.7922e+00 1.2539e+01 -3.3000e+00 3.3000e+00 1.9855e-03 7.5012e-03 1.4255e-03 1.9003e-01
3.0500e+00 -1.2523e+01 -1.0621e+01 -4.9865e+00 -3.0291e+00 1.1025e+00 2.5577e+00 3.7426e+00 9.1484e+00 9.7933e+00 1.2539e+01 -3.3000e+00 3.3000e+00 1.9913e-03 7.5086e-03 1.4270e-03 1.9005e-01
3.0600e+00 -1.2523e+01 -1.0621e+01 -4.9959e+00 -3.0388e+00 1.1095e+00 2.5672e+00 3.7538e+00 9.1500e+00 9.7944e+00 1.2539e+01 -3.3000e+00 3.3000e+00 1.9959e-03 7.5169e-03 1.4288e-03 1.9008e-01
3.0700e+00 -1.2523e+01 -1.0621e+01 -5.0048e+00 -3.0474e+00 1.1162e+00 2.5804e+00 3.7655e+00 9.1524e+00 9.7961e+00 1.2539e+01 -3.3000e+00 3.3000e+00 2.0012e-03 7.5259e-03 1.4307e-03 1.9010e-01
3.0800e+00 -1.2523e+01 -1.0621e+01 -5.0164e+00 -3.0606e+00 1.1222e+00 2.5868e+00 3.7764e+00 9.1536e+00 9.7970e+00 1.2539e+01 -3.3000e+00 3.3000e+00 2.0093e-03 7.5359e-03 1.4327e-03 1.9012e-01
3.0900e+00 -1.2523e+01 -1.0621e+01 -5.0249e+00 -3.0688e+00 1.1292e+00 2.5981e+00 3.7870e+00 9.1555e+00 9.7982e+00 1.2539e+01 -3.3000e+00 3.3000e+00 2.0138e-03 7.5464e-03 1.4349e-03 1.9014e-01
3.1000e+00 -1.2523e+01 -1.0621e+01 -5.0349e+00 -3.0788e+00 1.1362e+00 2.6092e+00 3.7983e+00 9.1573e+00 9.7995e+00 1.2539e+01 -3.3600e+00 3.3600e+00 2.0223e-03 7.5576e-03 1.4372e-03 1.9017e-01
3.1100e+00 -1.2523e+01 -1.0621e+01 -5.0450e+00 -3.0894e+00 1.1419e+00 2.6177e+00 3.8083e+00 9.1589e+00 9.8006e+00 1.2539e+01 -3.3600e+00 3.3600e+00 2.0282e-03 7.5695e-03 1.4396e-03 1.9019e-01
3.1200e+00 -1.2523e+01 -1.0621e+01 -5.0538e+00 -3.0980e+00 1.1490e+00 2.6300e+00 3.8188e+00 9.1610e+00 9.8020e+00 1.2539e+01 -3.3600e+00 3.3600e+00 2.0348e-03 7.5818e-03 1.4421e-03 1.9021e-01
3.1300e+00 -1.2523e+01 -1.0622e+01 -5.0649e+00 -3.1101e+00 1.1549e+00 2.6374e+00 3.8291e+00 9.1624e+00 9.8029e+00 1.2539e+01 -3.3600e+00 3.3600e+00 2.0430e-03 7.5948e-03 1.4448e-03 1.9023e-01
3.1400e+00 -1.2523e+01 -1.0622e+01 -5.0734e+00 -3.1182e+00 1.1617e+00 2.6487e+00 3.8389e+00 9.1642e+00 9.8042e+00 1.2539e+01 -3.3600e+00 3.3600e+00 2.0478e-03 7.6080e-03 1.4475e-03 1.9026e-01
3.1500e+00 -1.2523e+01 -1.0622e+01 -5.0828e+00 -3.1271e+00 1.1679e+00 2.6618e+00 3.8490e+00 9.1668e+00 9.8058e+00 1.2539e+01 -3.4200e+00 3.4200e+00 2.0552e-03 7.6215e-03 1.4503e-03 1.9029e-01
3.1600e+00 -1.2523e+01 -1.0622e+01 -5.0940e+00 -3.1395e+00 1.1740e+00 2.6691e+00 3.8591e+00 9.1683e+00 9.8069e+00 1.2539e+01 -3.4200e+00 3.4200e+00 2.0635e-03 7.6356e-03 1.4531e-03 1.9031e-01
3.1700e+00 -1.2523e+01 -1.0622e+01 -5.1030e+00 -3.1476e+00 1.1810e+00 2.6806e+00 3.8690e+00 9.1703e+00 9.8082e+00 1.2539e+01 -3.4200e+00 3.4200e+00 2.0688e-03 7.6496e-03 1.4560e-03 1.9033e-01
3.1800e+00 -1.2523e+01 -1.0622e+01 -5.1130e+00 -3.1589e+00 1.1872e+00 2.6877e+00 3.8785e+00 9.1716e+00 9.8091e+00 1.2539e+01 -3.4200e+00 3.4200e+00 2.0736e-03 7.6640e-03 1.4589e-03 1.9036e-01
3.1900e+00 -1.2523e+01 -1.0622e+01 -5.1231e+00 -3.1684e+00 1.1939e+00 2.6970e+00 3.8889e+00 9.1732e+00 9.8102e+00 1.2539e+01 -3.4200e+00 3.4200e+00 2.0797e-03 7.6784e-03 1.4618e-03 1.9038e-01
3.2000e+00 -1.2523e+01 -1.0622e+01 -5.1318e+00 -3.1767e+00 1.2015e+00 2.7104e+00 3.8989e+00 9.1757e+00 9.8118e+00 1.2539e+01 -3.4200e+00 3.4200e+00 2.0850e-03 7.6926e-03 1.4647e-03 1.9041e-01
3.2100e+00 -1.2523e+01 -1.0622e+01 -5.1426e+00 -3.1879e+00 1.2072e+00 2.7172e+00 3.9088e+00 9.1770e+00 9.8127e+00 1.2539e+01 -3.4800e+00 3.4800e+00 2.0897e-03 7.7069e-03 1.4677e-03 1.9043e-01
3.2200e+00 -1.2523e+01 -1.0622e+01 -5.1509e+00 -3.1965e+00 1.2151e+00 2.7309e+00 3.9187e+00 9.1796e+00 9.8144e+00 1.2539e+01 -3.4800e+00 3.4800e+00 2.0936e-03 7.7209e-03 1.4705e-03 1.9046e-01
3.2300e+00 -1.2523e+01 -1.0622e+01 -5.1614e+00 -3.2078e+00 1.2212e+00 2.7383e+00 3.9285e+00 9.1812e+00 9.8155e+00 1.2539e+01 -3.4800e+00 3.4800e+00 2.0970e-03 7.7349e-03 1.4734e-03 1.9049e-01
3.2400e+00 -1.2523e+01 -1.0622e+01 -5.1702e+00 -3.2151e+00 1.2288e+00 2.7541e+00 3.9386e+00 9.1843e+00 9.8175e+00 1.2539e+01 -3.4800e+00 3.4800e+00 2.1014e-03 7.7483e-03 1.4762e-03 1.9052e-01
3.2500e+00 -1.2523e+01 -1.0622e+01 -5.1810e+00 -3.2286e+00 1.2342e+00 2.7591e+00 3.9481e+00 9.1857e+00 9.8185e+00 1.2539e+01 -3.4800e+00 3.4800e+00 2.1032e-03 7.7618e-03 1.4789e-03 1.9054e-01
3.2600e+00 -1.2523e+01 -1.0622e+01 -5.1894e+00 -3.2363e+00 1.2421e+00 2.7763e+00 3.9581e+00 9.1893e+00 9.8208e+00 1.2539e+01 -3.5400e+00 3.5400e+00 2.1061e-03 7.7745e-03 1.4816e-03 1.9057e-01
3.2700e+00 -1.2523e+01 -1.0622e+01 -5.2002e+00 -3.2501e+00 1.2483e+00 2.7822e+00 3.9684e+00 9.1910e+00 9.8220e+00 1.2539e+01 -3.5400e+00 3.5400e+00 2.1082e-03 7.7872e-03 1.4842e-03 1.9060e-01
3.2800e+00 -1.2523e+01 -1.0623e+01 -5.2089e+00 -3.2583e+00 1.2557e+00 2.7983e+00 3.9781e+00 9.1945e+00 9.8243e+00 1.2539e+01 -3.5400e+00 3.5400e+00 2.1102e-03 7.7991e-03 1.4867e-03 1.9063e-01
3.2900e+00 -1.2523e+01 -1.0623e+01 -5.2196e+00 -3.2721e+00 1.2617e+00 2.8042e+00 3.9886e+00 9.1963e+00 9.8256e+00 1.2539e+01 -3.5400e+00 3.5400e+00 2.1131e-03 7.8108e-03 1.4892e-03 1.9065e-01
3.3000e+00 -1.2523e+01 -1.0623e+01 -5.2291e+00 -3.2813e+00 1.2691e+00 2.8193e+00 3.9991e+00 9.1997e+00 9.8279e+00 1.2539e+01 -3.5400e+00 3.5400e+00 2.1167e-03 7.8218e-03 1.4915e-03 1.9069e-01
3.3100e+00 -1.2523e+01 -1.0623e+01 -5.2396e+00 -3.2942e+00 1.2748e+00 2.8254e+00 4.0098e+00 9.2016e+00 9.8292e+00 1.2539e+01 -3.5400e+00 3.5400e+00 2.1184e-03 7.8326e-03 1.4938e-03 1.9071e-01
3.3200e+00 -1.2523e+01 -1.0623e+01 -5.2483e+00 -3.3040e+00 1.2830e+00 2.8411e+00 4.0202e+00 9.2052e+00 9.8318e+00 1.2539e+01 -3.6000e+00 3.6000e+00 2.1195e-03 7.8425e-03 1.4959e-03 1.9075e-01
3.3300e+00 -1.2523e+01 -1.0623e+01 -5.2577e+00 -3.3153e+00 1.2898e+00 2.8538e+00 4.0304e+00 9.2087e+00 9.8342e+00 1.2539e+01 -3.6000e+00 3.6000e+00 2.1201e-03 7.8519e-03 1.4980e-03 1.9078e-01
3.3400e+00 -1.2523e+01 -1.0623e+01 -5.2683e+00 -3.3295e+00 1.2955e+00 2.8589e+00 4.0416e+00 9.2106e+00 9.8356e+00 1.2539e+01 -3.6000e+00 3.6000e+00 2.1208e-03 7.8611e-03 1.4999e-03 1.9080e-01
3.3500e+00 -1.2523e+01 -1.0623e+01 -5.2778e+00 -3.3389e+00 1.3033e+00 2.8757e+00 4.0527e+00 9.2149e+00 9.8387e+00 1.2539e+01 -3.6000e+00 3.6000e+00 2.1229e-03 7.8694e-03 1.5018e-03 1.9084e-01
3.3600e+00 -1.2523e+01 -1.0623e+01 -5.2874e+00 -3.3529e+00 1.3099e+00 2.8844e+00 4.0635e+00 9.2179e+00 9.8409e+00 1.2539e+01 -3.6000e+00 3.6000e+00 2.1221e-03 7.8774e-03 1.5035e-03 1.9087e-01
3.3700e+00 -1.2523e+01 -1.0623e+01 -5.2976e+00 -3.3649e+00 1.3165e+00 2.8925e+00 4.0753e+00 9.2203e+00 9.8427e+00 1.2539e+01 -3.6600e+00 3.6600e+00 2.1226e-03 7.8849e-03 1.5052e-03 1.9090e-01
3.3800e+00 -1.2523e+01 -1.0624e+01 -5.3068e+00 -3.3742e+00 1.3237e+00 2.9091e+00 4.0858e+00 9.2250e+00 9.8462e+00 1.2539e+01 -3.6600e+00 3.6600e+00 2.1225e-03 7.8915e-03 1.5067e-03 1.9093e-01
3.3900e+00 -1.2523e+01 -1.0624e+01 -5.3176e+00 -3.3892e+00 1.3292e+00 2.9131e+00 4.0976e+00 9.2272e+00 9.8479e+00 1.2539e+01 -3.6600e+00 3.6600e+00 2.1227e-03 7.8980e-03 1.5082e-03 1.9096e-01
3.4000e+00 -1.2523e+01 -1.0624e+01 -5.3266e+00 -3.4008e+00 1.3378e+00 2.9250e+00 4.1096e+00 9.2305e+00 9.8505e+00 1.2539e+01 -3.6600e+00 3.6600e+00 2.1221e-03 7.9038e-03 1.5096e-03 1.9099e-01
3.4100e+00 -1.2523e+01 -1.0624e+01 -5.3361e+00 -3.4115e+00 1.3456e+00 2.9381e+00 4.1209e+00 9.2346e+00 9.8536e+00 1.2539e+01 -3.6600e+00 3.6600e+00 2.1221e-03 7.9089e-03 1.5109e-03 1.9103e-01
3.4200e+00 -1.2523e+01 -1.0624e+01 -5.3464e+00 -3.4226e+00 1.3523e+00 2.9495e+00 4.1325e+00 9.2385e+00 9.8567e+00 1.2539e+01 -3.6600e+00 3.6600e+00 2.1233e-03 7.9136e-03 1.5120e-03 1.9107e-01
3.4300e+00 -1.2523e+01 -1.0624e+01 -5.3558e+00 -3.4341e+00 1.3589e+00 2.9619e+00 4.1429e+00 9.2434e+00 9.8605e+00 1.2539e+01 -3.7200e+00 3.7200e+00 2.1222e-03 7.9177e-03 1.5131e-03 1.9111e-01
3.4400e+00 -1.2523e+01 -1.0625e+01 -5.3660e+00 -3.4484e+00 1.3657e+00 2.9690e+00 4.1546e+00 9.2471e+00 9.8635e+00 1.2539e+01 -3.7200e+00 3.7200e+00 2.1223e-03 7.9214e-03 1.5141e-03 1.9114e-01
3.4500e+00 -1.2523e+01 -1.0625e+01 -5.3754e+00 -3.4598e+00 1.3730e+00 2.9773e+00 4.1661e+00 9.2503e+00 9.8662e+00 1.2539e+01 -3.7200e+00 3.7200e+00 2.1212e-03 7.9245e-03 1.5150e-03 1.9118e-01
3.4600e+00 -1.2523e+01 -1.0625e+01 -5.3865e+00 -3.4704e+00 1.3804e+00 2.9883e+00 4.1783e+00 9.2546e+00 9.8697e+00 1.2539e+01 -3.7200e+00 3.7200e+00 2.1251e-03 7.9269e-03 1.5158e-03 1.9122e-01
3.4700e+00 -1.2523e+01 -1.0625e+01 -5.3956e+00 -3.4823e+00 1.3877e+00 2.9957e+00 4.1891e+00 9.2579e+00 9.8725e+00 1.2539e+01 -3.7200e+00 3.7200e+00 2.1231e-03 7.9310e-03 1.5169e-03 1.9126e-01
3.4800e+00 -1.2523e+01 -1.0625e+01 -5.4059e+00 -3.4938e+00 1.3952e+00 3.0045e+00 4.2006e+00 9.2618e+00 9.8757e+00 1.2539e+01 -3.7800e+00 3.7800e+00 2.1248e-03 7.9348e-03 1.5179e-03 1.9130e-01
3.4900e+00 -1.2523e+01 -1.0625e+01 -5.4166e+00 -3.5047e+00 1.4026e+00 3.0133e+00 4.2122e+00 9.2657e+00 9.8790e+00 1.2539e+01 -3.7800e+00 3.7800e+00 2.1275e-03 7.9380e-03 1.5189e-03 1.9134e-01
3.5000e+00 -1.2523e+01 -1.0626e+01 -5.4276e+00 -3.5149e+00 1.4098e+00 3.0226e+00 4.2238e+00 9.2698e+00 9.8825e+00 1.2539e+01 -3.7800e+00 3.7800e+00 2.1312e-03 7.9407e-03 1.5197e-03 1.9138e-01
3.5100e+00 -1.2523e+01 -1.0626e+01 -5.4375e+00 -3.5272e+00 1.4170e+00 3.0281e+00 4.2350e+00 9.2725e+00 9.8848e+00 1.2539e+01 -3.7800e+00 3.7800e+00 2.1311e-03 7.9428e-03 1.5204e-03 1.9142e-01
3.5200e+00 -1.2523e+01 -1.0626e+01 -5.4479e+00 -3.5373e+00 1.4245e+00 3.0356e+00 4.2465e+00 9.2753e+00 9.8873e+00 1.2539e+01 -3.7800e+00 3.7800e+00 2.1332e-03 7.9443e-03 1.5210e-03 1.9146e-01
3.5300e+00 -1.2523e+01 -1.0626e+01 -5.4583e+00 -3.5476e+00 1.4321e+00 3.0430e+00 4.2576e+00 9.2782e+00 9.8898e+00 1.2539e+01 -3.7800e+00 3.7800e+00 2.1354e-03 7.9452e-03 1.5215e-03 1.9151e-01
3.5400e+00 -1.2523e+01 -1.0626e+01 -5.4689e+00 -3.5578e+00 1.4396e+00 3.0504e+00 4.2686e+00 9.2810e+00 9.8923e+00 1.2539e+01 -3.8400e+00 3.8400e+00 2.1382e-03 7.9455e-03 1.5220e-03 1.9155e-01
3.5500e+00 -1.2523e+01 -1.0626e+01 -5.4795e+00 -3.5678e+00 1.4471e+00 3.0579e+00 4.2793e+00 9.2838e+00 9.8947e+00 1.2539e+01 -3.8400e+00 3.8400e+00 2.1411e-03 7.9453e-03 1.5222e-03 1.9159e-01
3.5600e+00 -1.2523e+01 -1.0626e+01 -5.4904e+00 -3.5778e+00 1.4544e+00 3.0653e+00 4.2900e+00 9.2867e+00 9.8972e+00 1.2539e+01 -3.8400e+00 3.8400e+00 2.1448e-03 7.9446e-03 1.5224e-03 1.9163e-01
3.5700e+00 -1.2523e+01 -1.0627e+01 -5.5008e+00 -3.5858e+00 1.4627e+00 3.0752e+00 4.3001e+00 9.2904e+00 9.9003e+00 1.2539e+01 -3.8400e+00 3.8400e+00 2.1483e-03 7.9433e-03 1.5225e-03 1.9167e-01
3.5800e+00 -1.2523e+01 -1.0627e+01 -5.5114e+00 -3.5978e+00 1.4689e+00 3.0803e+00 4.3095e+00 9.2928e+00 9.9024e+00 1.2539e+01 -3.8400e+00 3.8400e+00 2.1501e-03 7.9416e-03 1.5225e-03 1.9171e-01
3.5900e+00 -1.2523e+01 -1.0627e+01 -5.5228e+00 -3.6051e+00 1.4763e+00 3.0899e+00 4.3192e+00 9.2970e+00 9.9060e+00 1.2539e+01 -3.9000e+00 3.9000e+00 2.1557e-03 7.9393e-03 1.5224e-03 1.9176e-01
3.6000e+00 -1.2523e+01 -1.0627e+01 -5.5341e+00 -3.6164e+00 1.4832e+00 3.0967e+00 4.3295e+00 9.2998e+00 9.9084e+00 1.2539e+01 -3.9000e+00 3.9000e+00 2.1607e-03 7.9368e-03 1.5223e-03 1.9180e-01
3.6100e+00 -1.2523e+01 -1.0627e+01 -5.5447e+00 -3.6269e+00 1.4895e+00 3.1030e+00 4.3391e+00 9.3019e+00 9.9103e+00 1.2539e+01 -3.9000e+00 3.9000e+00 2.1633e-03 7.9339e-03 1.5220e-03 1.9183e-01
3.6200e+00 -1.2523e+01 -1.0627e+01 -5.5554e+00 -3.6349e+00 1.4971e+00 3.1119e+00 4.3488e+00 9.3048e+00 9.9128e+00 1.2539e+01 -3.9000e+00 3.9000e+00 2.1676e-03 7.9307e-03 1.5217e-03 1.9187e-01
3.6300e+00 -1.2523e+01 -1.0628e+01 -5.5663e+00 -3.6453e+00 1.5033e+00 3.1184e+00 4.3580e+00 9.3069e+00 9.9146e+00 1.2539e+01 -3.9000e+00 3.9000e+00 2.1714e-03 7.9273e-03 1.5213e-03 1.9191e-01
3.6400e+00 -1.2523e+01 -1.0628e+01 -5.5771e+00 -3.6536e+00 1.5105e+00 3.1267e+00 4.3674e+00 9.3095e+00 9.9168e+00 1.2539e+01 -3.9000e+00 3.9000e+00 2.1756e-03 7.9236e-03 1.5209e-03 1.9195e-01
3.6500e+00 -1.2523e+01 -1.0628e+01 -5.5880e+00 -3.6625e+00 1.5174e+00 3.1345e+00 4.3763e+00 9.3119e+00 9.9189e+00 1.2539e+01 -3.9600e+00 3.9600e+00 2.1798e-03 7.9198e-03 1.5205e-03 1.9198e-01
3.6600e+00 -1.2523e+01 -1.0628e+01 -5.5988e+00 -3.6712e+00 1.5242e+00 3.1425e+00 4.3852e+00 9.3145e+00 9.9211e+00 1.2539e+01 -3.9600e+00 3.9600e+00 2.1842e-03 7.9160e-03 1.5200e-03 1.9202e-01
3.6700e+00 -1.2523e+01 -1.0628e+01 -5.6097e+00 -3.6798e+00 1.5310e+00 3.1505e+00 4.3940e+00 9.3170e+00 9.9232e+00 1.2539e+01 -3.9600e+00 3.9600e+00 2.1885e-03 7.9122e-03 1.5196e-03 1.9205e-01
3.6800e+00 -1.2523e+01 -1.0628e+01 -5.6206e+00 -3.6884e+00 1.5379e+00 3.1585e+00 4.4028e+00 9.3195e+00 9.9253e+00 1.2539e+01 -3.9600e+00 3.9600e+00 2.1928e-03 7.9085e-03 1.5191e-03 1.9209e-01
3.6900e+00 -1.2523e+01 -1.0629e+01 -5.6315e+00 -3.6970e+00 1.5447e+00 3.1665e+00 4.4114e+00 9.3221e+00 9.9275e+00 1.2539e+01 -3.9600e+00 3.9600e+00 2.1969e-03 7.9050e-03 1.5187e-03 1.9212e-01
3.7000e+00 -1.2523e+01 -1.0629e+01 -5.6420e+00 -3.7056e+00 1.5515e+00 3.1742e+00 4.4199e+00 9.3247e+00 9.9296e+00 1.2539e+01 -4.0200e+00 4.0200e+00 2.2000e-03 7.9017e-03 1.5183e-03 1.9215e-01
3.7100e+00 -1.2523e+01 -1.0629e+01 -5.6525e+00 -3.7137e+00 1.5587e+00 3.1823e+00 4.4284e+00 9.3276e+00 9.9319e+00 1.2539e+01 -4.0200e+00 4.0200e+00 2.2032e-03 7.8987e-03 1.5180e-03 1.9218e-01
3.7200e+00 -1.2523e+01 -1.0629e+01 -5.6649e+00 -3.7190e+00 1.5663e+00 3.1902e+00 4.4370e+00 9.3330e+00 9.9361e+00 1.2539e+01 -4.0200e+00 4.0200e+00 2.2107e-03 7.8960e-03 1.5177e-03 1.9222e-01
3.7300e+00 -1.2523e+01 -1.0629e+01 -5.6752e+00 -3.7313e+00 1.5731e+00 3.1972e+00 4.4459e+00 9.3354e+00 9.9381e+00 1.2539e+01 -4.0200e+00 4.0200e+00 2.2132e-03 7.8940e-03 1.5176e-03 1.9224e-01
3.7400e+00 -1.2523e+01 -1.0629e+01 -5.6854e+00 -3.7402e+00 1.5800e+00 3.2050e+00 4.4550e+00 9.3381e+00 9.9402e+00 1.2539e+01 -4.0200e+00 4.0200e+00 2.2151e-03 7.8924e-03 1.5175e-03 1.9227e-01
3.7500e+00 -1.2523e+01 -1.0630e+01 -5.6958e+00 -3.7480e+00 1.5875e+00 3.2132e+00 4.4643e+00 9.3412e+00 9.9428e+00 1.2539e+01 -4.0200e+00 4.0200e+00 2.2177e-03 7.8913e-03 1.5175e-03 1.9230e-01
3.7600e+00 -1.2523e+01 -1.0630e+01 -5.7078e+00 -3.7532e+00 1.5953e+00 3.2190e+00 4.4732e+00 9.3479e+00 9.9479e+00 1.2539e+01 -4.0800e+00 4.0800e+00 2.2223e-03 7.8908e-03 1.5177e-03 1.9233e-01
3.7700e+00 -1.2523e+01 -1.0630e+01 -5.7179e+00 -3.7668e+00 1.6022e+00 3.2257e+00 4.4824e+00 9.3503e+00 9.9499e+00 1.2539e+01 -4.0800e+00 4.0800e+00 2.2232e-03 7.8912e-03 1.5179e-03 1.9236e-01
3.7800e+00 -1.2523e+01 -1.0630e+01 -5.7285e+00 -3.7762e+00 1.6095e+00 3.2340e+00 4.4925e+00 9.3530e+00 9.9522e+00 1.2539e+01 -4.0800e+00 4.0800e+00 2.2260e-03 7.8922e-03 1.5184e-03 1.9239e-01
3.7900e+00 -1.2523e+01 -1.0631e+01 -5.7384e+00 -3.7842e+00 1.6178e+00 3.2425e+00 4.5025e+00 9.3564e+00 9.9549e+00 1.2539e+01 -4.0800e+00 4.0800e+00 2.2270e-03 7.8940e-03 1.5189e-03 1.9241e-01
3.8000e+00 -1.2523e+01 -1.0631e+01 -5.7492e+00 -3.7940e+00 1.6261e+00 3.2496e+00 4.5127e+00 9.3606e+00 9.9583e+00 1.2539e+01 -4.0800e+00 4.0800e+00 2.2296e-03 7.8965e-03 1.5196e-03 1.9244e-01
3.8100e+00 -1.2523e+01 -1.0631e+01 -5.7600e+00 -3.8007e+00 1.6350e+00 3.2560e+00 4.5232e+00 9.3670e+00 9.9633e+00 1.2539e+01 -4.0800e+00 4.0800e+00 2.2316e-03 7.8997e-03 1.5204e-03 1.9247e-01
3.8200e+00 -1.2523e+01 -1.0631e+01 -5.7712e+00 -3.8138e+00 1.6411e+00 3.2619e+00 4.5328e+00 9.3694e+00 9.9654e+00 1.2539e+01 -4.1400e+00 4.1400e+00 2.2334e-03 7.9040e-03 1.5214e-03 1.9249e-01
3.8300e+00 -1.2523e+01 -1.0632e+01 -5.7812e+00 -3.8232e+00 1.6498e+00 3.2709e+00 4.5438e+00 9.3727e+00 9.9681e+00 1.2539e+01 -4.1400e+00 4.1400e+00 2.2348e-03 7.9089e-03 1.5226e-03 1.9251e-01
3.8400e+00 -1.2523e+01 -1.0632e+01 -5.7918e+00 -3.8323e+00 1.6584e+00 3.2788e+00 4.5549e+00 9.3768e+00 9.9715e+00 1.2539e+01 -4.1400e+00 4.1400e+00 2.2370e-03 7.9145e-03 1.5239e-03 1.9254e-01
3.8500e+00 -1.2523e+01 -1.0632e+01 -5.8023e+00 -3.8436e+00 1.6667e+00 3.2861e+00 4.5657e+00 9.3805e+00 9.9746e+00 1.2539e+01 -4.1400e+00 4.1400e+00 2.2388e-03 7.9210e-03 1.5253e-03 1.9256e-01
3.8600e+00 -1.2523e+01 -1.0632e+01 -5.8131e+00 -3.8539e+00 1.6737e+00 3.2930e+00 4.5760e+00 9.3834e+00 9.9770e+00 1.2539e+01 -4.1400e+00 4.1400e+00 2.2403e-03 7.9283e-03 1.5268e-03 1.9258e-01
3.8700e+00 -1.2523e+01 -1.0633e+01 -5.8230e+00 -3.8635e+00 1.6827e+00 3.3015e+00 4.5872e+00 9.3871e+00 9.9801e+00 1.2539e+01 -4.2000e+00 4.2000e+00 2.2413e-03 7.9361e-03 1.5285e-03 1.9260e-01
3.8800e+00 -1.2523e+01 -1.0633e+01 -5.8341e+00 -3.8726e+00 1.6921e+00 3.3087e+00 4.5993e+00 9.3928e+00 9.9847e+00 1.2539e+01 -4.2000e+00 4.2000e+00 2.2453e-03 7.9446e-03 1.5303e-03 1.9263e-01
3.8900e+00 -1.2523e+01 -1.0633e+01 -5.8438e+00 -3.8832e+00 1.7014e+00 3.3159e+00 4.6103e+00 9.3980e+00 9.9891e+00 1.2539e+01 -4.2000e+00 4.2000e+00 2.2459e-03 7.9538e-03 1.5323e-03 1.9265e-01
3.9000e+00 -1.2523e+01 -1.0634e+01 -5.8553e+00 -3.8961e+00 1.7082e+00 3.3225e+00 4.6203e+00 9.4008e+00 9.9914e+00 1.2539e+01 -4.2000e+00 4.2000e+00 2.2502e-03 7.9636e-03 1.5343e-03 1.9267e-01
3.9100e+00 -1.2523e+01 -1.0634e+01 -5.8652e+00 -3.9056e+00 1.7182e+00 3.3322e+00 4.6325e+00 9.4050e+00 9.9951e+00 1.2539e+01 -4.2000e+00 4.2000e+00 2.2538e-03 7.9737e-03 1.5364e-03 1.9269e-01
3.9200e+00 -1.2523e+01 -1.0634e+01 -5.8762e+00 -3.9160e+00 1.7270e+00 3.3399e+00 4.6441e+00 9.4101e+00 9.9994e+00 1.2539e+01 -4.2000e+00 4.2000e+00 2.2590e-03 7.9843e-03 1.5386e-03 1.9271e-01
3.9300e+00 -1.2523e+01 -1.0634e+01 -5.8866e+00 -3.9281e+00 1.7356e+00 3.3480e+00 4.6549e+00 9.4139e+00 1.0003e+01 1.2539e+01 -4.2600e+00 4.2600e+00 2.2636e-03 7.9954e-03 1.5409e-03 1.9272e-01
3.9400e+00 -1.2523e+01 -1.0635e+01 -5.8970e+00 -3.9391e+00 1.7431e+00 3.3559e+00 4.6649e+00 9.4169e+00 1.0005e+01 1.2539e+01 -4.2600e+00 4.2600e+00 2.2678e-03 8.0068e-03 1.5432e-03 1.9274e-01
3.9500e+00 -1.2523e+01 -1.0635e+01 -5.9076e+00 -3.9502e+00 1.7516e+00 3.3650e+00 4.6758e+00 9.4202e+00 1.0008e+01 1.2539e+01 -4.2600e+00 4.2600e+00 2.2745e-03 8.0183e-03 1.5456e-03 1.9276e-01
3.9600e+00 -1.2523e+01 -1.0635e+01 -5.9179e+00 -3.9610e+00 1.7596e+00 3.3736e+00 4.6861e+00 9.4232e+00 1.0011e+01 1.2539e+01 -4.2600e+00 4.2600e+00 2.2802e-03 8.0301e-03 1.5480e-03 1.9277e-01
3.9700e+00 -1.2523e+01 -1.0635e+01 -5.9280e+00 -3.9716e+00 1.7682e+00 3.3829e+00 4.6966e+00 9.4264e+00 1.0014e+01 1.2539e+01 -4.2600e+00 4.2600e+00 2.2866e-03 8.0420e-03 1.5504e-03 1.9279e-01
3.9800e+00 -1.2523e+01 -1.0636e+01 -5.9388e+00 -3.9829e+00 1.7764e+00 3.3919e+00 4.7070e+00 9.4295e+00 1.0016e+01 1.2539e+01 -4.3200e+00 4.3200e+00 2.2955e-03 8.0539e-03 1.5528e-03 1.9280e-01
3.9900e+00 -1.2523e+01 -1.0636e+01 -5.9496e+00 -3.9937e+00 1.7840e+00 3.4007e+00 4.7169e+00 9.4323e+00 1.0019e+01 1.2539e+01 -4.3200e+00 4.3200e+00 2.3041e-03 8.0658e-03 1.5552e-03 1.9282e-01
4.0000e+00 -1.2523e+01 -1.0636e+01 -5.9591e+00 -4.0046e+00 1.7929e+00 3.4103e+00 4.7269e+00 9.4356e+00 1.0022e+01 1.2539e+01 -4.3200e+00 4.3200e+00 2.3110e-03 8.0775e-03 1.5576e-03 1.9283e-01
4.0100e+00 -1.2523e+01 -1.0636e+01 -5.9694e+00 -4.0147e+00 1.8012e+00 3.4197e+00 4.7369e+00 9.4387e+00 1.0025e+01 1.2539e+01 -4.3200e+00 4.3200e+00 2.3200e-03 8.0891e-03 1.5600e-03 1.9285e-01
4.0200e+00 -1.2523e+01 -1.0637e+01 -5.9804e+00 -4.0260e+00 1.8078e+00 3.4281e+00 4.7458e+00 9.4410e+00 1.0027e+01 1.2539e+01 -4.3200e+00 4.3200e+00 2.3300e-03 8.1006e-03 1.5623e-03 1.9286e-01
4.0300e+00 -1.2523e+01 -1.0637e+01 -5.9904e+00 -4.0338e+00 1.8191e+00 3.4371e+00 4.7576e+00 9.4471e+00 1.0032e+01 1.2539e+01 -4.3200e+00 4.3200e+00 2.3396e-03 8.1115e-03 1.5645e-03 1.9288e-01
4.0400e+00 -1.2523e+01 -1.0637e+01 -6.0005e+00 -4.0459e+00 1.8267e+00 3.4463e+00 4.7660e+00 9.4497e+00 1.0035e+01 1.2539e+01 -4.3800e+00 4.3800e+00 2.3486e-03 8.1224e-03 1.5667e-03 1.9289e-01
4.0500e+00 -1.2523e+01 -1.0637e+01 -6.0116e+00 -4.0572e+00 1.8332e+00 3.4554e+00 4.7746e+00 9.4519e+00 1.0037e+01 1.2539e+01 -4.3800e+00 4.3800e+00 2.3597e-03 8.1331e-03 1.5689e-03 1.9290e-01
4.0600e+00 -1.2523e+01 -1.0638e+01 -6.0216e+00 -4.0667e+00 1.8427e+00 3.4647e+00 4.7849e+00 9.4561e+00 1.0040e+01 1.2539e+01 -4.3800e+00 4.3800e+00 2.3695e-03 8.1431e-03 1.5709e-03 1.9292e-01
4.0700e+00 -1.2523e+01 -1.0638e+01 -6.0313e+00 -4.0772e+00 1.8517e+00 3.4745e+00 4.7944e+00 9.4598e+00 1.0044e+01 1.2539e+01 -4.3800e+00 4.3800e+00 2.3784e-03 8.1528e-03 1.5729e-03 1.9293e-01
4.0800e+00 -1.2523e+01 -1.0638e+01 -6.0421e+00 -4.0881e+00 1.8577e+00 3.4832e+00 4.8023e+00 9.4618e+00 1.0046e+01 1.2539e+01 -4.3800e+00 4.3800e+00 2.3878e-03 8.1623e-03 1.5748e-03 1.9294e-01
4.0900e+00 -1.2523e+01 -1.0639e+01 -6.0523e+00 -4.0986e+00 1.8664e+00 3.4934e+00 4.8121e+00 9.4650e+00 1.0049e+01 1.2539e+01 -4.4400e+00 4.4400e+00 2.3981e-03 8.1711e-03 1.5766e-03 1.9295e-01
4.1000e+00 -1.2523e+01 -1.0639e+01 -6.0630e+00 -4.1082e+00 1.8756e+00 3.5016e+00 4.8220e+00 9.4695e+00 1.0053e+01 1.2539e+01 -4.4400e+00 4.4400e+00 2.4073e-03 8.1795e-03 1.5784e-03 1.9297e-01
4.1100e+00 -1.2523e+01 -1.0639e+01 -6.0730e+00 -4.1196e+00 1.8830e+00 3.5117e+00 4.8307e+00 9.4719e+00 1.0055e+01 1.2539e+01 -4.4400e+00 4.4400e+00 2.4153e-03 8.1875e-03 1.5800e-03 1.9298e-01
4.1200e+00 -1.2523e+01 -1.0640e+01 -6.0831e+00 -4.1302e+00 1.8909e+00 3.5211e+00 4.8398e+00 9.4749e+00 1.0058e+01 1.2539e+01 -4.4400e+00 4.4400e+00 2.4225e-03 8.1951e-03 1.5816e-03 1.9299e-01
4.1300e+00 -1.2523e+01 -1.0640e+01 -6.0934e+00 -4.1411e+00 1.8981e+00 3.5309e+00 4.8488e+00 9.4773e+00 1.0061e+01 1.2539e+01 -4.4400e+00 4.4400e+00 2.4296e-03 8.2023e-03 1.5830e-03 1.9300e-01
4.1400e+00 -1.2523e+01 -1.0640e+01 -6.1035e+00 -4.1516e+00 1.9061e+00 3.5406e+00 4.8583e+00 9.4802e+00 1.0064e+01 1.2539e+01 -4.4400e+00 4.4400e+00 2.4358e-03 8.2090e-03 1.5844e-03 1.9301e-01
4.1500e+00 -1.2523e+01 -1.0640e+01 -6.1138e+00 -4.1625e+00 1.9138e+00 3.5499e+00 4.8678e+00 9.4831e+00 1.0066e+01 1.2539e+01 -4.5000e+00 4.5000e+00 2.4412e-03 8.2153e-03 1.5857e-03 1.9302e-01
4.1600e+00 -1.2523e+01 -1.0641e+01 -6.1241e+00 -4.1739e+00 1.9205e+00 3.5595e+00 4.8768e+00 9.4854e+00 1.0069e+01 1.2539e+01 -4.5000e+00 4.5000e+00 2.4455e-03 8.2212e-03 1.5870e-03 1.9304e-01
4.1700e+00 -1.2523e+01 -1.0641e+01 -6.1341e+00 -4.1844e+00 1.9296e+00 3.5676e+00 4.8874e+00 9.4897e+00 1.0073e+01 1.2539e+01 -4.5000e+00 4.5000e+00 2.4479e-03 8.2267e-03 1.5881e-03 1.9305e-01
4.1800e+00 -1.2523e+01 -1.0642e+01 -6.1451e+00 -4.1960e+00 1.9386e+00 3.5757e+00 4.8987e+00 9.4947e+00 1.0078e+01 1.2539e+01 -4.5000e+00 4.5000e+00 2.4522e-03 8.2317e-03 1.5892e-03 1.9306e-01
4.1900e+00 -1.2523e+01 -1.0642e+01 -6.1550e+00 -4.2085e+00 1.9449e+00 3.5859e+00 4.9077e+00 9.4969e+00 1.0080e+01 1.2539e+01 -4.5000e+00 4.5000e+00 2.4530e-03 8.2367e-03 1.5903e-03 1.9307e-01
4.2000e+00 -1.2523e+01 -1.0643e+01 -6.1656e+00 -4.2205e+00 1.9512e+00 3.5961e+00 4.9176e+00 9.4993e+00 1.0082e+01 1.2539e+01 -4.5600e+00 4.5600e+00 2.4548e-03 8.2413e-03 1.5913e-03 1.9308e-01
4.2100e+00 -1.2523e+01 -1.0643e+01 -6.1755e+00 -4.2324e+00 1.9576e+00 3.6060e+00 4.9275e+00 9.5015e+00 1.0085e+01 1.2539e+01 -4.5600e+00 4.5600e+00 2.4538e-03 8.2457e-03 1.5922e-03 1.9309e-01
4.2200e+00 -1.2523e+01 -1.0643e+01 -6.1859e+00 -4.2446e+00 1.9641e+00 3.6159e+00 4.9380e+00 9.5039e+00 1.0087e+01 1.2539e+01 -4.5600e+00 4.5600e+00 2.4533e-03 8.2499e-03 1.5931e-03 1.9310e-01
4.2300e+00 -1.2523e+01 -1.0644e+01 -6.1965e+00 -4.2570e+00 1.9697e+00 3.6251e+00 4.9482e+00 9.5060e+00 1.0089e+01 1.2539e+01 -4.5600e+00 4.5600e+00 2.4516e-03 8.2539e-03 1.5939e-03 1.9311e-01
4.2400e+00 -1.2523e+01 -1.0644e+01 -6.2063e+00 -4.2696e+00 1.9776e+00 3.6348e+00 4.9605e+00 9.5096e+00 1.0093e+01 1.2539e+01 -4.5600e+00 4.5600e+00 2.4486e-03 8.2576e-03 1.5948e-03 1.9313e-01
4.2500e+00 -1.2523e+01 -1.0645e+01 -6.2169e+00 -4.2818e+00 1.9834e+00 3.6439e+00 4.9715e+00 9.5122e+00 1.0096e+01 1.2539e+01 -4.5600e+00 4.5600e+00 2.4457e-03 8.2612e-03 1.5956e-03 1.9314e-01
4.2600e+00 -1.2523e+01 -1.0645e+01 -6.2275e+00 -4.2944e+00 1.9886e+00 3.6529e+00 4.9821e+00 9.5144e+00 1.0098e+01 1.2539e+01 -4.6200e+00 4.6200e+00 2.4419e-03 8.2648e-03 1.5963e-03 1.9315e-01
4.2700e+00 -1.2523e+01 -1.0645e+01 -6.2376e+00 -4.3077e+00 1.9950e+00 3.6628e+00 4.9942e+00 9.5172e+00 1.0101e+01 1.2539e+01 -4.6200e+00 4.6200e+00 2.4373e-03 8.2682e-03 1.5971e-03 1.9316e-01
4.2800e+00 -1.2523e+01 -1.0646e+01 -6.2476e+00 -4.3203e+00 2.0016e+00 3.6715e+00 5.0069e+00 9.5211e+00 1.0104e+01 1.2539e+01 -4.6200e+00 4.6200e+00 2.4318e-03 8.2715e-03 1.5979e-03 1.9318e-01
4.2900e+00 -1.2523e+01 -1.0647e+01 -6.2586e+00 -4.3326e+00 2.0067e+00 3.6802e+00 5.0187e+00 9.5240e+00 1.0107e+01 1.2539e+01 -4.6200e+00 4.6200e+00 2.4280e-03 8.2748e-03 1.5986e-03 1.9319e-01
4.3000e+00 -1.2523e+01 -1.0647e+01 -6.2693e+00 -4.3452e+00 2.0120e+00 3.6890e+00 5.0308e+00 9.5271e+00 1.0110e+01 1.2539e+01 -4.6200e+00 4.6200e+00 2.4232e-03 8.2780e-03 1.5994e-03 1.9320e-01
4.3100e+00 -1.2523e+01 -1.0648e+01 -6.2792e+00 -4.3578e+00 2.0188e+00 3.6964e+00 5.0452e+00 9.5333e+00 1.0116e+01 1.2539e+01 -4.6800e+00 4.6800e+00 2.4171e-03 8.2811e-03 1.6001e-03 1.9322e-01
4.3200e+00 -1.2523e+01 -1.0649e+01 -6.2901e+00 -4.3709e+00 2.0234e+00 3.7053e+00 5.0564e+00 9.5362e+00 1.0119e+01 1.2539e+01 -4.6800e+00 4.6800e+00 2.4121e-03 8.2843e-03 1.6009e-03 1.9324e-01
4.3300e+00 -1.2523e+01 -1.0649e+01 -6.3010e+00 -4.3834e+00 2.0287e+00 3.7138e+00 5.0694e+00 9.5408e+00 1.0123e+01 1.2539e+01 -4.6800e+00 4.6800e+00 2.4081e-03 8.2875e-03 1.6016e-03 1.9326e-01
4.3400e+00 -1.2523e+01 -1.0651e+01 -6.3104e+00 -4.3961e+00 2.0345e+00 3.7207e+00 5.0827e+00 9.5478e+00 1.0129e+01 1.2539e+01 -4.6800e+00 4.6800e+00 2.3999e-03 8.2905e-03 1.6024e-03 1.9328e-01
4.3500e+00 -1.2523e+01 -1.0651e+01 -6.3221e+00 -4.4094e+00 2.0391e+00 3.7294e+00 5.0946e+00 9.5525e+00 1.0133e+01 1.2539e+01 -4.6800e+00 4.6800e+00 2.3978e-03 8.2937e-03 1.6031e-03 1.9330e-01
4.3600e+00 -1.2523e+01 -1.0652e+01 -6.3325e+00 -4.4222e+00 2.0438e+00 3.7386e+00 5.1057e+00 9.5562e+00 1.0137e+01 1.2539e+01 -4.6800e+00 4.6800e+00 2.3922e-03 8.2970e-03 1.6039e-03 1.9331e-01
4.3700e+00 -1.2523e+01 -1.0653e+01 -6.3439e+00 -4.4347e+00 2.0481e+00 3.7479e+00 5.1173e+00 9.5601e+00 1.0140e+01 1.2539e+01 -4.7400e+00 4.7400e+00 2.3901e-03 8.3003e-03 1.6047e-03 1.9333e-01
4.3800e+00 -1.2523e+01 -1.0654e+01 -6.3536e+00 -4.4469e+00 2.0539e+00 3.7562e+00 5.1307e+00 9.5668e+00 1.0146e+01 1.2539e+01 -4.7400e+00 4.7400e+00 2.3846e-03 8.3036e-03 1.6055e-03 1.9335e-01
4.3900e+00 -1.2523e+01 -1.0654e+01 -6.3656e+00 -4.4596e+00 2.0567e+00 3.7647e+00 5.1397e+00 9.5696e+00 1.0149e+01 1.2539e+01 -4.7400e+00 4.7400e+00 2.3827e-03 8.3071e-03 1.6063e-03 1.9337e-01
4.4000e+00 -1.2523e+01 -1.0655e+01 -6.3765e+00 -4.4724e+00 2.0615e+00 3.7746e+00 5.1512e+00 9.5740e+00 1.0152e+01 1.2539e+01 -4.7400e+00 4.7400e+00 2.3808e-03 8.3105e-03 1.6072e-03 1.9339e-01
4.4100e+00 -1.2523e+01 -1.0656e+01 -6.3869e+00 -4.4831e+00 2.0685e+00 3.7810e+00 5.1677e+00 9.5854e+00 1.0162e+01 1.2539e+01 -4.7400e+00 4.7400e+00 2.3806e-03 8.3138e-03 1.6080e-03 1.9341e-01
4.4200e+00 -1.2523e+01 -1.0657e+01 -6.3982e+00 -4.4958e+00 2.0719e+00 3.7903e+00 5.1757e+00 9.5889e+00 1.0165e+01 1.2539e+01 -4.8000e+00 4.8000e+00 2.3782e-03 8.3172e-03 1.6088e-03 1.9344e-01
4.4300e+00 -1.2523e+01 -1.0658e+01 -6.4093e+00 -4.5081e+00 2.0771e+00 3.7987e+00 5.1869e+00 9.5964e+00 1.0171e+01 1.2539e+01 -4.8000e+00 4.8000e+00 2.3779e-03 8.3207e-03 1.6097e-03 1.9346e-01
4.4400e+00 -1.2523e+01 -1.0659e+01 -6.4200e+00 -4.5201e+00 2.0825e+00 3.8074e+00 5.1977e+00 9.6039e+00 1.0178e+01 1.2539e+01 -4.8000e+00 4.8000e+00 2.3772e-03 8.3242e-03 1.6106e-03 1.9348e-01
4.4500e+00 -1.2523e+01 -1.0660e+01 -6.4306e+00 -4.5316e+00 2.0886e+00 3.8152e+00 5.2088e+00 9.6134e+00 1.0186e+01 1.2539e+01 -4.8000e+00 4.8000e+00 2.3769e-03 8.3276e-03 1.6114e-03 1.9351e-01
4.4600e+00 -1.2523e+01 -1.0661e+01 -6.4424e+00 -4.5426e+00 2.0948e+00 3.8211e+00 5.2199e+00 9.6250e+00 1.0196e+01 1.2539e+01 -4.8000e+00 4.8000e+00 2.3790e-03 8.3310e-03 1.6123e-03 1.9353e-01
4.4700e+00 -1.2523e+01 -1.0662e+01 -6.4537e+00 -4.5561e+00 2.1006e+00 3.8323e+00 5.2286e+00 9.6328e+00 1.0203e+01 1.2539e+01 -4.8000e+00 4.8000e+00 2.3817e-03 8.3348e-03 1.6132e-03 1.9356e-01
4.4800e+00 -1.2523e+01 -1.0662e+01 -6.4650e+00 -4.5663e+00 2.1066e+00 3.8431e+00 5.2392e+00 9.6400e+00 1.0209e+01 1.2539e+01 -4.8600e+00 4.8600e+00 2.3857e-03 8.3387e-03 1.6142e-03 1.9357e-01
4.4900e+00 -1.2523e+01 -1.0663e+01 -6.4760e+00 -4.5765e+00 2.1101e+00 3.8539e+00 5.2465e+00 9.6435e+00 1.0213e+01 1.2539e+01 -4.8600e+00 4.8600e+00 2.3868e-03 8.3435e-03 1.6152e-03 1.9359e-01
4.5000e+00 -1.2523e+01 -1.0663e+01 -6.4870e+00 -4.5862e+00 2.1144e+00 3.8646e+00 5.2551e+00 9.6476e+00 1.0216e+01 1.2539e+01 -4.8600e+00 4.8600e+00 2.3895e-03 8.3525e-03 1.6170e-03 1.9360e-01
4.5100e+00 -1.2523e+01 -1.0663e+01 -6.4977e+00 -4.5956e+00 2.1187e+00 3.8748e+00 5.2634e+00 9.6517e+00 1.0220e+01 1.2539e+01 -4.8600e+00 4.8600e+00 2.3914e-03 8.3616e-03 1.6189e-03 1.9361e-01
4.5200e+00 -1.2523e+01 -1.0663e+01 -6.5085e+00 -4.6054e+00 2.1248e+00 3.8832e+00 5.2730e+00 9.6579e+00 1.0225e+01 1.2539e+01 -4.8600e+00 4.8600e+00 2.3944e-03 8.3708e-03 1.6208e-03 1.9362e-01
4.5300e+00 -1.2523e+01 -1.0664e+01 -6.5195e+00 -4.6150e+00 2.1303e+00 3.8925e+00 5.2820e+00 9.6631e+00 1.0229e+01 1.2539e+01 -4.9200e+00 4.9200e+00 2.3982e-03 8.3802e-03 1.6227e-03 1.9363e-01
4.5400e+00 -1.2523e+01 -1.0664e+01 -6.5309e+00 -4.6253e+00 2.1375e+00 3.8997e+00 5.2920e+00 9.6707e+00 1.0236e+01 1.2539e+01 -4.9200e+00 4.9200e+00 2.4032e-03 8.3895e-03 1.6246e-03 1.9365e-01
4.5500e+00 -1.2523e+01 -1.0664e+01 -6.5418e+00 -4.6348e+00 2.1425e+00 3.9103e+00 5.3003e+00 9.6750e+00 1.0239e+01 1.2539e+01 -4.9200e+00 4.9200e+00 2.4078e-03 8.3995e-03 1.6266e-03 1.9365e-01
4.5600e+00 -1.2523e+01 -1.0664e+01 -6.5527e+00 -4.6439e+00 2.1475e+00 3.9195e+00 5.3087e+00 9.6795e+00 1.0243e+01 1.2539e+01 -4.9200e+00 4.9200e+00 2.4121e-03 8.4098e-03 1.6286e-03 1.9366e-01
4.5700e+00 -1.2523e+01 -1.0664e+01 -6.5631e+00 -4.6529e+00 2.1550e+00 3.9278e+00 5.3191e+00 9.6855e+00 1.0247e+01 1.2539e+01 -4.9200e+00 4.9200e+00 2.4167e-03 8.4201e-03 1.6307e-03 1.9367e-01
4.5800e+00 -1.2523e+01 -1.0665e+01 -6.5738e+00 -4.6623e+00 2.1619e+00 3.9350e+00 5.3283e+00 9.6915e+00 1.0252e+01 1.2539e+01 -4.9200e+00 4.9200e+00 2.4201e-03 8.4308e-03 1.6328e-03 1.9368e-01
4.5900e+00 -1.2523e+01 -1.0665e+01 -6.5849e+00 -4.6716e+00 2.1674e+00 3.9437e+00 5.3366e+00 9.6961e+00 1.0256e+01 1.2539e+01 -4.9800e+00 4.9800e+00 2.4254e-03 8.4421e-03 1.6350e-03 1.9368e-01
4.6000e+00 -1.2523e+01 -1.0665e+01 -6.5957e+00 -4.6810e+00 2.1740e+00 3.9516e+00 5.3459e+00 9.7013e+00 1.0260e+01 1.2539e+01 -4.9800e+00 4.9800e+00 2.4306e-03 8.4537e-03 1.6373e-03 1.9368e-01
4.6100e+00 -1.2523e+01 -1.0665e+01 -6.6061e+00 -4.6907e+00 2.1826e+00 3.9578e+00 5.3563e+00 9.7079e+00 1.0265e+01 1.2539e+01 -4.9800e+00 4.9800e+00 2.4343e-03 8.4656e-03 1.6397e-03 1.9369e-01
4.6200e+00 -1.2523e+01 -1.0665e+01 -6.6171e+00 -4.7001e+00 2.1888e+00 3.9667e+00 5.3651e+00 9.7125e+00 1.0268e+01 1.2539e+01 -4.9800e+00 4.9800e+00 2.4408e-03 8.4785e-03 1.6422e-03 1.9369e-01
4.6300e+00 -1.2523e+01 -1.0666e+01 -6.6278e+00 -4.7101e+00 2.1977e+00 3.9726e+00 5.3758e+00 9.7191e+00 1.0273e+01 1.2539e+01 -4.9800e+00 4.9800e+00 2.4455e-03 8.4916e-03 1.6448e-03 1.9370e-01
4.6400e+00 -1.2523e+01 -1.0666e+01 -6.6380e+00 -4.7202e+00 2.2064e+00 3.9794e+00 5.3859e+00 9.7253e+00 1.0278e+01 1.2539e+01 -5.0400e+00 5.0400e+00 2.4496e-03 8.5055e-03 1.6475e-03 1.9370e-01
4.6500e+00 -1.2523e+01 -1.0667e+01 -6.6491e+00 -4.7298e+00 2.2128e+00 3.9882e+00 5.3947e+00 9.7299e+00 1.0281e+01 1.2539e+01 -5.0400e+00 5.0400e+00 2.4566e-03 8.5205e-03 1.6504e-03 1.9370e-01
4.6600e+00 -1.2523e+01 -1.0667e+01 -6.6596e+00 -4.7391e+00 2.2194e+00 3.9961e+00 5.4036e+00 9.7344e+00 1.0284e+01 1.2539e+01 -5.0400e+00 5.0400e+00 2.4617e-03 8.5364e-03 1.6535e-03 1.9369e-01
4.6700e+00 -1.2523e+01 -1.0667e+01 -6.6697e+00 -4.7485e+00 2.2268e+00 4.0034e+00 5.4133e+00 9.7392e+00 1.0288e+01 1.2539e+01 -5.0400e+00 5.0400e+00 2.4659e-03 8.5531e-03 1.6567e-03 1.9369e-01
4.6800e+00 -1.2523e+01 -1.0668e+01 -6.6808e+00 -4.7579e+00 2.2335e+00 4.0112e+00 5.4228e+00 9.7435e+00 1.0291e+01 1.2539e+01 -5.0400e+00 5.0400e+00 2.4727e-03 8.5708e-03 1.6600e-03 1.9369e-01
4.6900e+00 -1.2523e+01 -1.0669e+01 -6.6910e+00 -4.7699e+00 2.2474e+00 4.0141e+00 5.4374e+00 9.7520e+00 1.0297e+01 1.2539e+01 -5.0400e+00 5.0400e+00 2.4771e-03 8.5878e-03 1.6636e-03 1.9372e-01
4.7000e+00 -1.2523e+01 -1.0670e+01 -6.7016e+00 -4.7806e+00 2.2556e+00 4.0222e+00 5.4471e+00 9.7574e+00 1.0301e+01 1.2539e+01 -5.1000e+00 5.1000e+00 2.4837e-03 8.6072e-03 1.6674e-03 1.9372e-01
4.7100e+00 -1.2523e+01 -1.0671e+01 -6.7118e+00 -4.7923e+00 2.2675e+00 4.0283e+00 5.4599e+00 9.7648e+00 1.0307e+01 1.2539e+01 -5.1000e+00 5.1000e+00 2.4897e-03 8.6270e-03 1.6713e-03 1.9373e-01
4.7200e+00 -1.2523e+01 -1.0672e+01 -6.7224e+00 -4.8028e+00 2.2741e+00 4.0354e+00 5.4679e+00 9.7697e+00 1.0310e+01 1.2539e+01 -5.1000e+00 5.1000e+00 2.4939e-03 8.6483e-03 1.6755e-03 1.9373e-01
4.7300e+00 -1.2523e+01 -1.0673e+01 -6.7327e+00 -4.8139e+00 2.2822e+00 4.0421e+00 5.4774e+00 9.7753e+00 1.0315e+01 1.2539e+01 -5.1000e+00 5.1000e+00 2.4982e-03 8.6707e-03 1.6798e-03 1.9373e-01
4.7400e+00 -1.2523e+01 -1.0675e+01 -6.7423e+00 -4.8249e+00 2.2912e+00 4.0501e+00 5.4877e+00 9.7808e+00 1.0319e+01 1.2539e+01 -5.1000e+00 5.1000e+00 2.5030e-03 8.6941e-03 1.6843e-03 1.9373e-01
4.7500e+00 -1.2523e+01 -1.0676e+01 -6.7534e+00 -4.8380e+00 2.3025e+00 4.0553e+00 5.5002e+00 9.7883e+00 1.0325e+01 1.2539e+01 -5.1600e+00 5.1600e+00 2.5103e-03 8.7172e-03 1.6890e-03 1.9376e-01
4.7600e+00 -1.2523e+01 -1.0678e+01 -6.7639e+00 -4.8484e+00 2.3083e+00 4.0648e+00 5.5079e+00 9.7924e+00 1.0328e+01 1.2539e+01 -5.1600e+00 5.1600e+00 2.5161e-03 8.7428e-03 1.6939e-03 1.9375e-01
4.7700e+00 -1.2523e+01 -1.0679e+01 -6.7745e+00 -4.8598e+00 2.3170e+00 4.0723e+00 5.5185e+00 9.7979e+00 1.0332e+01 1.2539e+01 -5.1600e+00 5.1600e+00 2.5227e-03 8.7687e-03 1.6990e-03 1.9376e-01
4.7800e+00 -1.2523e+01 -1.0682e+01 -6.7854e+00 -4.8739e+00 2.3304e+00 4.0758e+00 5.5328e+00 9.8068e+00 1.0340e+01 1.2539e+01 -5.1600e+00 5.1600e+00 2.5301e-03 8.7945e-03 1.7042e-03 1.9378e-01
4.7900e+00 -1.2523e+01 -1.0683e+01 -6.7945e+00 -4.8840e+00 2.3357e+00 4.0872e+00 5.5392e+00 9.8104e+00 1.0343e+01 1.2539e+01 -5.1600e+00 5.1600e+00 2.5338e-03 8.8223e-03 1.7096e-03 1.9378e-01
4.8000e+00 -1.2523e+01 -1.0686e+01 -6.8051e+00 -4.8990e+00 2.3496e+00 4.0904e+00 5.5537e+00 9.8199e+00 1.0351e+01 1.2539e+01 -5.1600e+00 5.1600e+00 2.5410e-03 8.8488e-03 1.7150e-03 1.9381e-01
4.8100e+00 -1.2523e+01 -1.0687e+01 -6.8149e+00 -4.9090e+00 2.3539e+00 4.1038e+00 5.5592e+00 9.8229e+00 1.0353e+01 1.2539e+01 -5.2200e+00 5.2200e+00 2.5472e-03 8.8784e-03 1.7206e-03 1.9380e-01
4.8200e+00 -1.2523e+01 -1.0690e+01 -6.8250e+00 -4.9226e+00 2.3646e+00 4.1103e+00 5.5707e+00 9.8300e+00 1.0359e+01 1.2539e+01 -5.2200e+00 5.2200e+00 2.5540e-03 8.9068e-03 1.7263e-03 1.9381e-01
4.8300e+00 -1.2523e+01 -1.0693e+01 -6.8347e+00 -4.9365e+00 2.3756e+00 4.1175e+00 5.5818e+00 9.8375e+00 1.0366e+01 1.2539e+01 -5.2200e+00 5.2200e+00 2.5604e-03 8.9354e-03 1.7320e-03 1.9383e-01
4.8400e+00 -1.2523e+01 -1.0695e+01 -6.8444e+00 -4.9472e+00 2.3822e+00 4.1287e+00 5.5895e+00 9.8420e+00 1.0370e+01 1.2539e+01 -5.2200e+00 5.2200e+00 2.5674e-03 8.9653e-03 1.7377e-03 1.9383e-01
4.8500e+00 -1.2524e+01 -1.0697e+01 -6.8541e+00 -4.9576e+00 2.3894e+00 4.1391e+00 5.5983e+00 9.8464e+00 1.0374e+01 1.2539e+01 -5.2200e+00 5.2200e+00 2.5749e-03 8.9953e-03 1.7435e-03 1.9383e-01
4.8600e+00 -1.2524e+01 -1.0698e+01 -6.8642e+00 -4.9676e+00 2.3965e+00 4.1498e+00 5.6073e+00 9.8504e+00 1.0378e+01 1.2539e+01 -5.2800e+00 5.2800e+00 2.5840e-03 9.0253e-03 1.7493e-03 1.9382e-01
4.8700e+00 -1.2524e+01 -1.0702e+01 -6.8744e+00 -4.9821e+00 2.4084e+00 4.1560e+00 5.6191e+00 9.8577e+00 1.0385e+01 1.2539e+01 -5.2800e+00 5.2800e+00 2.5928e-03 9.0538e-03 1.7551e-03 1.9385e-01
4.8800e+00 -1.2524e+01 -1.0704e+01 -6.8842e+00 -4.9949e+00 2.4177e+00 4.1656e+00 5.6282e+00 9.8635e+00 1.0390e+01 1.2540e+01 -5.2800e+00 5.2800e+00 2.6020e-03 9.0829e-03 1.7608e-03 1.9386e-01
4.8900e+00 -1.2524e+01 -1.0706e+01 -6.8937e+00 -5.0055e+00 2.4238e+00 4.1780e+00 5.6350e+00 9.8674e+00 1.0394e+01 1.2540e+01 -5.2800e+00 5.2800e+00 2.6114e-03 9.1124e-03 1.7664e-03 1.9385e-01
4.9000e+00 -1.2524e+01 -1.0708e+01 -6.9030e+00 -5.0144e+00 2.4302e+00 4.1891e+00 5.6431e+00 9.8706e+00 1.0397e+01 1.2540e+01 -5.2800e+00 5.2800e+00 2.6207e-03 9.1416e-03 1.7720e-03 1.9384e-01
4.9100e+00 -1.2524e+01 -1.0710e+01 -6.9133e+00 -5.0248e+00 2.4391e+00 4.1981e+00 5.6533e+00 9.8749e+00 1.0401e+01 1.2540e+01 -5.2800e+00 5.2800e+00 2.6323e-03 9.1695e-03 1.7774e-03 1.9384e-01
4.9200e+00 -1.2524e+01 -1.0711e+01 -6.9229e+00 -5.0347e+00 2.4468e+00 4.2082e+00 5.6618e+00 9.8785e+00 1.0405e+01 1.2540e+01 -5.3400e+00 5.3400e+00 2.6429e-03 9.1973e-03 1.7828e-03 1.9384e-01
4.9300e+00 -1.2524e+01 -1.0713e+01 -6.9328e+00 -5.0443e+00 2.4542e+00 4.2188e+00 5.6704e+00 9.8817e+00 1.0409e+01 1.2540e+01 -5.3400e+00 5.3400e+00 2.6552e-03 9.2244e-03 1.7880e-03 1.9383e-01
4.9400e+00 -1.2524e+01 -1.0714e+01 -6.9424e+00 -5.0536e+00 2.4617e+00 4.2292e+00 5.6790e+00 9.8846e+00 1.0412e+01 1.2540e+01 -5.3400e+00 5.3400e+00 2.6673e-03 9.2509e-03 1.7930e-03 1.9382e-01
4.9500e+00 -1.2524e+01 -1.0715e+01 -6.9520e+00 -5.0621e+00 2.4678e+00 4.2397e+00 5.6866e+00 9.8868e+00 1.0414e+01 1.2539e+01 -5.3400e+00 5.3400e+00 2.6791e-03 9.2769e-03 1.7979e-03 1.9381e-01
4.9600e+00 -1.2524e+01 -1.0717e+01 -6.9620e+00 -5.0717e+00 2.4761e+00 4.2492e+00 5.6960e+00 9.8895e+00 1.0418e+01 1.2539e+01 -5.3400e+00 5.3400e+00 2.6925e-03 9.3016e-03 1.8027e-03 1.9380e-01
4.9700e+00 -1.2523e+01 -1.0717e+01 -6.9711e+00 -5.0801e+00 2.4831e+00 4.2589e+00 5.7039e+00 9.8915e+00 1.0420e+01 1.2539e+01 -5.4000e+00 5.4000e+00 2.7035e-03 9.3258e-03 1.8073e-03 1.9379e-01
4.9800e+00 -1.2523e+01 -1.0718e+01 -6.9809e+00 -5.0895e+00 2.4908e+00 4.2686e+00 5.7125e+00 9.8935e+00 1.0423e+01 1.2539e+01 -5.4000e+00 5.4000e+00 2.7179e-03 9.3489e-03 1.8117e-03 1.9378e-01
4.9900e+00 -1.2523e+01 -1.0719e+01 -6.9908e+00 -5.0986e+00 2.4986e+00 4.2780e+00 5.7212e+00 9.8954e+00 1.0426e+01 1.2539e+01 -5.4000e+00 5.4000e+00 2.7345e-03 9.3712e-03 1.8159e-03 1.9378e-01
5.0000e+00 -1.2523e+01 -1.0720e+01 -6.9997e+00 -5.1076e+00 2.5071e+00 4.2868e+00 5.7301e+00 9.8972e+00 1.0429e+01 1.2539e+01 -5.4000e+00 5.4000e+00 2.7491e-03 9.3926e-03 1.8200e-03 1.9377e-01
5.0100e+00 -1.2523e+01 -1.0721e+01 -7.0108e+00 -5.1195e+00 2.5181e+00 4.2923e+00 5.7406e+00 9.8998e+00 1.0433e+01 1.2539e+01 -5.4000e+00 5.4000e+00 2.7643e-03 9.4121e-03 1.8239e-03 1.9378e-01
5.0200e+00 -1.2523e+01 -1.0722e+01 -7.0193e+00 -5.1282e+00 2.5244e+00 4.3051e+00 5.7473e+00 9.9009e+00 1.0435e+01 1.2539e+01 -5.4000e+00 5.4000e+00 2.7812e-03 9.4322e-03 1.8277e-03 1.9377e-01
5.0300e+00 -1.2523e+01 -1.0722e+01 -7.0288e+00 -5.1366e+00 2.5317e+00 4.3144e+00 5.7556e+00 9.9020e+00 1.0437e+01 1.2539e+01 -5.4600e+00 5.4600e+00 2.7964e-03 9.4515e-03 1.8313e-03 1.9376e-01
5.0400e+00 -1.2523e+01 -1.0722e+01 -7.0388e+00 -5.1457e+00 2.5398e+00 4.3233e+00 5.7646e+00 9.9030e+00 1.0440e+01 1.2539e+01 -5.4600e+00 5.4600e+00 2.8119e-03 9.4697e-03 1.8348e-03 1.9375e-01
5.0500e+00 -1.2523e+01 -1.0723e+01 -7.0486e+00 -5.1549e+00 2.5486e+00 4.3320e+00 5.7743e+00 9.9039e+00 1.0442e+01 1.2539e+01 -5.4600e+00 5.4600e+00 2.8268e-03 9.4871e-03 1.8381e-03 1.9375e-01
5.0600e+00 -1.2523e+01 -1.0723e+01 -7.0577e+00 -5.1630e+00 2.5548e+00 4.3414e+00 5.7817e+00 9.9043e+00 1.0444e+01 1.2539e+01 -5.4600e+00 5.4600e+00 2.8396e-03 9.5048e-03 1.8414e-03 1.9373e-01
5.0700e+00 -1.2523e+01 -1.0723e+01 -7.0674e+00 -5.1716e+00 2.5621e+00 4.3503e+00 5.7905e+00 9.9047e+00 1.0446e+01 1.2539e+01 -5.4600e+00 5.4600e+00 2.8526e-03 9.5217e-03 1.8446e-03 1.9373e-01
5.0800e+00 -1.2523e+01 -1.0723e+01 -7.0771e+00 -5.1810e+00 2.5709e+00 4.3588e+00 5.8004e+00 9.9051e+00 1.0449e+01 1.2539e+01 -5.4600e+00 5.4600e+00 2.8650e-03 9.5375e-03 1.8477e-03 1.9373e-01
5.0900e+00 -1.2523e+01 -1.0723e+01 -7.0870e+00 -5.1895e+00 2.5775e+00 4.3677e+00 5.8087e+00 9.9051e+00 1.0450e+01 1.2539e+01 -5.5200e+00 5.5200e+00 2.8764e-03 9.5539e-03 1.8508e-03 1.9372e-01
5.1000e+00 -1.2523e+01 -1.0723e+01 -7.0966e+00 -5.1984e+00 2.5846e+00 4.3766e+00 5.8175e+00 9.9050e+00 1.0452e+01 1.2539e+01 -5.5200e+00 5.5200e+00 2.8865e-03 9.5699e-03 1.8538e-03 1.9372e-01
5.1100e+00 -1.2523e+01 -1.0723e+01 -7.1063e+00 -5.2086e+00 2.5937e+00 4.3839e+00 5.8278e+00 9.9050e+00 1.0455e+01 1.2539e+01 -5.5200e+00 5.5200e+00 2.8949e-03 9.5847e-03 1.8569e-03 1.9373e-01
5.1200e+00 -1.2523e+01 -1.0723e+01 -7.1158e+00 -5.2188e+00 2.6015e+00 4.3923e+00 5.8368e+00 9.9049e+00 1.0457e+01 1.2539e+01 -5.5200e+00 5.5200e+00 2.9024e-03 9.6000e-03 1.8599e-03 1.9374e-01
5.1300e+00 -1.2523e+01 -1.0722e+01 -7.1255e+00 -5.2291e+00 2.6091e+00 4.4011e+00 5.8458e+00 9.9045e+00 1.0459e+01 1.2539e+01 -5.5200e+00 5.5200e+00 2.9094e-03 9.6155e-03 1.8629e-03 1.9375e-01
5.1400e+00 -1.2523e+01 -1.0722e+01 -7.1351e+00 -5.2383e+00 2.6151e+00 4.4110e+00 5.8541e+00 9.9039e+00 1.0460e+01 1.2539e+01 -5.5800e+00 5.5800e+00 2.9160e-03 9.6319e-03 1.8660e-03 1.9374e-01
5.1500e+00 -1.2523e+01 -1.0722e+01 -7.1448e+00 -5.2481e+00 2.6223e+00 4.4193e+00 5.8634e+00 9.9034e+00 1.0462e+01 1.2539e+01 -5.5800e+00 5.5800e+00 2.9206e-03 9.6477e-03 1.8692e-03 1.9374e-01
5.1600e+00 -1.2523e+01 -1.0722e+01 -7.1547e+00 -5.2607e+00 2.6309e+00 4.4265e+00 5.8736e+00 9.9030e+00 1.0465e+01 1.2539e+01 -5.5800e+00 5.5800e+00 2.9236e-03 9.6627e-03 1.8724e-03 1.9378e-01
5.1700e+00 -1.2523e+01 -1.0721e+01 -7.1642e+00 -5.2729e+00 2.6383e+00 4.4352e+00 5.8827e+00 9.9025e+00 1.0467e+01 1.2539e+01 -5.5800e+00 5.5800e+00 2.9260e-03 9.6789e-03 1.8757e-03 1.9380e-01
5.1800e+00 -1.2523e+01 -1.0721e+01 -7.1742e+00 -5.2849e+00 2.6449e+00 4.4444e+00 5.8916e+00 9.9019e+00 1.0469e+01 1.2539e+01 -5.5800e+00 5.5800e+00 2.9285e-03 9.6955e-03 1.8791e-03 1.9381e-01
5.1900e+00 -1.2523e+01 -1.0721e+01 -7.1843e+00 -5.2977e+00 2.6530e+00 4.4514e+00 5.9021e+00 9.9014e+00 1.0472e+01 1.2539e+01 -5.5800e+00 5.5800e+00 2.9289e-03 9.7123e-03 1.8826e-03 1.9383e-01
5.2000e+00 -1.2523e+01 -1.0721e+01 -7.1937e+00 -5.3102e+00 2.6594e+00 4.4607e+00 5.9107e+00 9.9009e+00 1.0474e+01 1.2539e+01 -5.6400e+00 5.6400e+00 2.9289e-03 9.7289e-03 1.8861e-03 1.9387e-01
5.2100e+00 -1.2524e+01 -1.0720e+01 -7.2039e+00 -5.3220e+00 2.6650e+00 4.4709e+00 5.9195e+00 9.9001e+00 1.0476e+01 1.2539e+01 -5.6400e+00 5.6400e+00 2.9299e-03 9.7472e-03 1.8898e-03 1.9388e-01
5.2200e+00 -1.2524e+01 -1.0720e+01 -7.2136e+00 -5.3342e+00 2.6712e+00 4.4791e+00 5.9289e+00 9.8995e+00 1.0478e+01 1.2539e+01 -5.6400e+00 5.6400e+00 2.9285e-03 9.7651e-03 1.8935e-03 1.9391e-01
5.2300e+00 -1.2524e+01 -1.0720e+01 -7.2235e+00 -5.3456e+00 2.6761e+00 4.4897e+00 5.9374e+00 9.8986e+00 1.0479e+01 1.2540e+01 -5.6400e+00 5.6400e+00 2.9282e-03 9.7845e-03 1.8974e-03 1.9392e-01
5.2400e+00 -1.2524e+01 -1.0720e+01 -7.2341e+00 -5.3560e+00 2.6809e+00 4.4993e+00 5.9466e+00 9.8978e+00 1.0481e+01 1.2540e+01 -5.6400e+00 5.6400e+00 2.9279e-03 9.8040e-03 1.9013e-03 1.9393e-01
5.2500e+00 -1.2524e+01 -1.0719e+01 -7.2447e+00 -5.3668e+00 2.6856e+00 4.5086e+00 5.9560e+00 9.8969e+00 1.0482e+01 1.2540e+01 -5.7000e+00 5.7000e+00 2.9270e-03 9.8236e-03 1.9053e-03 1.9395e-01
5.2600e+00 -1.2524e+01 -1.0719e+01 -7.2548e+00 -5.3789e+00 2.6902e+00 4.5186e+00 5.9652e+00 9.8962e+00 1.0484e+01 1.2540e+01 -5.7000e+00 5.7000e+00 2.9254e-03 9.8435e-03 1.9093e-03 1.9396e-01
5.2700e+00 -1.2524e+01 -1.0719e+01 -7.2654e+00 -5.3898e+00 2.6944e+00 4.5286e+00 5.9744e+00 9.8954e+00 1.0485e+01 1.2540e+01 -5.7000e+00 5.7000e+00 2.9243e-03 9.8638e-03 1.9133e-03 1.9397e-01
5.2800e+00 -1.2524e+01 -1.0719e+01 -7.2758e+00 -5.4009e+00 2.6984e+00 4.5387e+00 5.9836e+00 9.8946e+00 1.0487e+01 1.2540e+01 -5.7000e+00 5.7000e+00 2.9228e-03 9.8843e-03 1.9174e-03 1.9398e-01
5.2900e+00 -1.2524e+01 -1.0719e+01 -7.2866e+00 -5.4123e+00 2.7024e+00 4.5485e+00 5.9931e+00 9.8940e+00 1.0488e+01 1.2540e+01 -5.7000e+00 5.7000e+00 2.9214e-03 9.9046e-03 1.9214e-03 1.9399e-01
5.3000e+00 -1.2524e+01 -1.0719e+01 -7.2972e+00 -5.4238e+00 2.7059e+00 4.5592e+00 6.0023e+00 9.8934e+00 1.0490e+01 1.2540e+01 -5.7000e+00 5.7000e+00 2.9201e-03 9.9253e-03 1.9255e-03 1.9400e-01
5.3100e+00 -1.2524e+01 -1.0719e+01 -7.3079e+00 -5.4358e+00 2.7098e+00 4.5693e+00 6.0121e+00 9.8931e+00 1.0491e+01 1.2540e+01 -5.7600e+00 5.7600e+00 2.9186e-03 9.9455e-03 1.9295e-03 1.9400e-01
5.3200e+00 -1.2524e+01 -1.0719e+01 -7.3185e+00 -5.4477e+00 2.7130e+00 4.5798e+00 6.0213e+00 9.8928e+00 1.0493e+01 1.2540e+01 -5.7600e+00 5.7600e+00 2.9172e-03 9.9657e-03 1.9334e-03 1.9401e-01
5.3300e+00 -1.2524e+01 -1.0719e+01 -7.3289e+00 -5.4595e+00 2.7164e+00 4.5900e+00 6.0308e+00 9.8927e+00 1.0494e+01 1.2540e+01 -5.7600e+00 5.7600e+00 2.9155e-03 9.9856e-03 1.9373e-03 1.9401e-01
5.3400e+00 -1.2524e+01 -1.0719e+01 -7.3399e+00 -5.4715e+00 2.7192e+00 4.6007e+00 6.0401e+00 9.8927e+00 1.0495e+01 1.2540e+01 -5.7600e+00 5.7600e+00 2.9148e-03 1.0006e-02 1.9411e-03 1.9400e-01
5.3500e+00 -1.2524e+01 -1.0719e+01 -7.3507e+00 -5.4836e+00 2.7223e+00 4.6112e+00 6.0498e+00 9.8931e+00 1.0497e+01 1.2540e+01 -5.7600e+00 5.7600e+00 2.9141e-03 1.0025e-02 1.9448e-03 1.9400e-01
5.3600e+00 -1.2524e+01 -1.0720e+01 -7.3615e+00 -5.4959e+00 2.7255e+00 4.6216e+00 6.0596e+00 9.8937e+00 1.0499e+01 1.2540e+01 -5.8200e+00 5.8200e+00 2.9134e-03 1.0048e-02 1.9492e-03 1.9399e-01
5.3700e+00 -1.2524e+01 -1.0720e+01 -7.3724e+00 -5.5082e+00 2.7286e+00 4.6320e+00 6.0696e+00 9.8947e+00 1.0500e+01 1.2540e+01 -5.8200e+00 5.8200e+00 2.9130e-03 1.0070e-02 1.9535e-03 1.9398e-01
5.3800e+00 -1.2524e+01 -1.0721e+01 -7.3832e+00 -5.5208e+00 2.7319e+00 4.6423e+00 6.0798e+00 9.8960e+00 1.0502e+01 1.2540e+01 -5.8200e+00 5.8200e+00 2.9128e-03 1.0092e-02 1.9576e-03 1.9397e-01
5.3900e+00 -1.2524e+01 -1.0721e+01 -7.3939e+00 -5.5337e+00 2.7355e+00 4.6522e+00 6.0904e+00 9.8979e+00 1.0504e+01 1.2540e+01 -5.8200e+00 5.8200e+00 2.9125e-03 1.0113e-02 1.9615e-03 1.9396e-01
5.4000e+00 -1.2524e+01 -1.0722e+01 -7.4046e+00 -5.5464e+00 2.7389e+00 4.6621e+00 6.1007e+00 9.9001e+00 1.0506e+01 1.2540e+01 -5.8200e+00 5.8200e+00 2.9125e-03 1.0133e-02 1.9653e-03 1.9394e-01
5.4100e+00 -1.2524e+01 -1.0723e+01 -7.4157e+00 -5.5592e+00 2.7422e+00 4.6719e+00 6.1111e+00 9.9027e+00 1.0508e+01 1.2540e+01 -5.8200e+00 5.8200e+00 2.9134e-03 1.0153e-02 1.9689e-03 1.9392e-01
5.4200e+00 -1.2524e+01 -1.0725e+01 -7.4261e+00 -5.5723e+00 2.7463e+00 4.6814e+00 6.1221e+00 9.9059e+00 1.0510e+01 1.2540e+01 -5.8800e+00 5.8800e+00 2.9139e-03 1.0172e-02 1.9724e-03 1.9391e-01
5.4300e+00 -1.2524e+01 -1.0726e+01 -7.4368e+00 -5.5852e+00 2.7501e+00 4.6907e+00 6.1329e+00 9.9095e+00 1.0512e+01 1.2540e+01 -5.8800e+00 5.8800e+00 2.9150e-03 1.0190e-02 1.9758e-03 1.9389e-01
5.4400e+00 -1.2523e+01 -1.0728e+01 -7.4478e+00 -5.5985e+00 2.7546e+00 4.6989e+00 6.1445e+00 9.9138e+00 1.0514e+01 1.2540e+01 -5.8800e+00 5.8800e+00 2.9163e-03 1.0207e-02 1.9790e-03 1.9387e-01
5.4500e+00 -1.2523e+01 -1.0730e+01 -7.4572e+00 -5.6135e+00 2.7596e+00 4.7064e+00 6.1562e+00 9.9198e+00 1.0517e+01 1.2539e+01 -5.8800e+00 5.8800e+00 2.9154e-03 1.0222e-02 1.9821e-03 1.9390e-01
5.4600e+00 -1.2523e+01 -1.0732e+01 -7.4683e+00 -5.6262e+00 2.7636e+00 4.7156e+00 6.1668e+00 9.9246e+00 1.0519e+01 1.2539e+01 -5.8800e+00 5.8800e+00 2.9190e-03 1.0240e-02 1.9851e-03 1.9386e-01
5.4700e+00 -1.2523e+01 -1.0735e+01 -7.4777e+00 -5.6415e+00 2.7692e+00 4.7216e+00 6.1789e+00 9.9319e+00 1.0522e+01 1.2539e+01 -5.9400e+00 5.9400e+00 2.9183e-03 1.0253e-02 1.9881e-03 1.9390e-01
5.4800e+00 -1.2523e+01 -1.0738e+01 -7.4877e+00 -5.6550e+00 2.7742e+00 4.7299e+00 6.1898e+00 9.9382e+00 1.0524e+01 1.2539e+01 -5.9400e+00 5.9400e+00 2.9216e-03 1.0269e-02 1.9911e-03 1.9389e-01
5.4900e+00 -1.2523e+01 -1.0741e+01 -7.4981e+00 -5.6679e+00 2.7789e+00 4.7384e+00 6.2005e+00 9.9443e+00 1.0526e+01 1.2539e+01 -5.9400e+00 5.9400e+00 2.9265e-03 1.0286e-02 1.9941e-03 1.9387e-01
5.5000e+00 -1.2523e+01 -1.0743e+01 -7.5083e+00 -5.6805e+00 2.7842e+00 4.7463e+00 6.2116e+00 9.9506e+00 1.0528e+01 1.2539e+01 -5.9400e+00 5.9400e+00 2.9316e-03 1.0303e-02 1.9972e-03 1.9385e-01
5.5100e+00 -1.2523e+01 -1.0746e+01 -7.5182e+00 -5.6939e+00 2.7896e+00 4.7535e+00 6.2227e+00 9.9576e+00 1.0530e+01 1.2539e+01 -5.9400e+00 5.9400e+00 2.9365e-03 1.0319e-02 2.0004e-03 1.9384e-01
5.5200e+00 -1.2522e+01 -1.0750e+01 -7.5276e+00 -5.7088e+00 2.7963e+00 4.7582e+00 6.2353e+00 9.9664e+00 1.0533e+01 1.2539e+01 -5.9400e+00 5.9400e+00 2.9392e-03 1.0334e-02 2.0037e-03 1.9389e-01
5.5300e+00 -1.2522e+01 -1.0754e+01 -7.5374e+00 -5.7222e+00 2.8015e+00 4.7664e+00 6.2455e+00 9.9737e+00 1.0535e+01 1.2538e+01 -6.0000e+00 6.0000e+00 2.9467e-03 1.0353e-02 2.0071e-03 1.9387e-01
5.5400e+00 -1.2522e+01 -1.0757e+01 -7.5467e+00 -5.7355e+00 2.8075e+00 4.7729e+00 6.2566e+00 9.9813e+00 1.0536e+01 1.2538e+01 -6.0000e+00 6.0000e+00 2.9531e-03 1.0372e-02 2.0108e-03 1.9387e-01
5.5500e+00 -1.2522e+01 -1.0761e+01 -7.5559e+00 -5.7501e+00 2.8145e+00 4.7775e+00 6.2689e+00 9.9902e+00 1.0538e+01 1.2538e+01 -6.0000e+00 6.0000e+00 2.9579e-03 1.0390e-02 2.0147e-03 1.9391e-01
5.5600e+00 -1.2522e+01 -1.0765e+01 -7.5652e+00 -5.7633e+00 2.8202e+00 4.7850e+00 6.2788e+00 9.9976e+00 1.0540e+01 1.2538e+01 -6.0000e+00 6.0000e+00 2.9667e-03 1.0412e-02 2.0188e-03 1.9390e-01
5.5700e+00 -1.2522e+01 -1.0769e+01 -7.5742e+00 -5.7771e+00 2.8268e+00 4.7908e+00 6.2900e+00 1.0006e+01 1.0541e+01 1.2538e+01 -6.0000e+00 6.0000e+00 2.9741e-03 1.0433e-02 2.0232e-03 1.9392e-01
5.5800e+00 -1.2522e+01 -1.0772e+01 -7.5834e+00 -5.7905e+00 2.8330e+00 4.7974e+00 6.3004e+00 1.0013e+01 1.0543e+01 1.2538e+01 -6.0600e+00 6.0600e+00 2.9830e-03 1.0457e-02 2.0279e-03 1.9392e-01
5.5900e+00 -1.2522e+01 -1.0776e+01 -7.5924e+00 -5.8030e+00 2.8395e+00 4.8035e+00 6.3110e+00 1.0020e+01 1.0544e+01 1.2538e+01 -6.0600e+00 6.0600e+00 2.9920e-03 1.0483e-02 2.0329e-03 1.9393e-01
5.6000e+00 -1.2522e+01 -1.0779e+01 -7.6013e+00 -5.8158e+00 2.8455e+00 4.8108e+00 6.3208e+00 1.0026e+01 1.0545e+01 1.2538e+01 -6.0600e+00 6.0600e+00 3.0024e-03 1.0510e-02 2.0381e-03 1.9392e-01
5.6100e+00 -1.2522e+01 -1.0782e+01 -7.6103e+00 -5.8286e+00 2.8521e+00 4.8164e+00 6.3314e+00 1.0032e+01 1.0546e+01 1.2538e+01 -6.0600e+00 6.0600e+00 3.0113e-03 1.0538e-02 2.0437e-03 1.9393e-01
5.6200e+00 -1.2522e+01 -1.0786e+01 -7.6190e+00 -5.8415e+00 2.8587e+00 4.8225e+00 6.3417e+00 1.0038e+01 1.0547e+01 1.2538e+01 -6.0600e+00 6.0600e+00 3.0206e-03 1.0567e-02 2.0495e-03 1.9395e-01
5.6300e+00 -1.2522e+01 -1.0789e+01 -7.6278e+00 -5.8541e+00 2.8650e+00 4.8291e+00 6.3516e+00 1.0044e+01 1.0548e+01 1.2538e+01 -6.0600e+00 6.0600e+00 3.0306e-03 1.0598e-02 2.0556e-03 1.9395e-01
5.6400e+00 -1.2522e+01 -1.0792e+01 -7.6366e+00 -5.8664e+00 2.8710e+00 4.8364e+00 6.3609e+00 1.0049e+01 1.0548e+01 1.2538e+01 -6.1200e+00 6.1200e+00 3.0412e-03 1.0631e-02 2.0619e-03 1.9395e-01
5.6500e+00 -1.2522e+01 -1.0795e+01 -7.6452e+00 -5.8791e+00 2.8774e+00 4.8429e+00 6.3706e+00 1.0054e+01 1.0549e+01 1.2538e+01 -6.1200e+00 6.1200e+00 3.0507e-03 1.0664e-02 2.0684e-03 1.9396e-01
5.6600e+00 -1.2523e+01 -1.0798e+01 -7.6538e+00 -5.8919e+00 2.8835e+00 4.8498e+00 6.3800e+00 1.0059e+01 1.0550e+01 1.2538e+01 -6.1200e+00 6.1200e+00 3.0602e-03 1.0699e-02 2.0752e-03 1.9397e-01
5.6700e+00 -1.2523e+01 -1.0800e+01 -7.6624e+00 -5.9038e+00 2.8892e+00 4.8577e+00 6.3887e+00 1.0063e+01 1.0550e+01 1.2538e+01 -6.1200e+00 6.1200e+00 3.0706e-03 1.0735e-02 2.0821e-03 1.9396e-01
5.6800e+00 -1.2523e+01 -1.0803e+01 -7.6711e+00 -5.9164e+00 2.8951e+00 4.8650e+00 6.3978e+00 1.0066e+01 1.0551e+01 1.2539e+01 -6.1200e+00 6.1200e+00 3.0799e-03 1.0770e-02 2.0890e-03 1.9396e-01
5.6900e+00 -1.2523e+01 -1.0805e+01 -7.6798e+00 -5.9284e+00 2.9007e+00 4.8730e+00 6.4063e+00 1.0070e+01 1.0552e+01 1.2539e+01 -6.1800e+00 6.1800e+00 3.0896e-03 1.0807e-02 2.0961e-03 1.9396e-01
5.7000e+00 -1.2523e+01 -1.0807e+01 -7.6884e+00 -5.9406e+00 2.9063e+00 4.8808e+00 6.4150e+00 1.0073e+01 1.0552e+01 1.2539e+01 -6.1800e+00 6.1800e+00 3.0987e-03 1.0844e-02 2.1032e-03 1.9396e-01
5.7100e+00 -1.2524e+01 -1.0809e+01 -7.6972e+00 -5.9527e+00 2.9118e+00 4.8888e+00 6.4235e+00 1.0076e+01 1.0553e+01 1.2539e+01 -6.1800e+00 6.1800e+00 3.1074e-03 1.0880e-02 2.1103e-03 1.9396e-01
5.7200e+00 -1.2524e+01 -1.0811e+01 -7.7059e+00 -5.9648e+00 2.9172e+00 4.8970e+00 6.4320e+00 1.0078e+01 1.0553e+01 1.2539e+01 -6.1800e+00 6.1800e+00 3.1159e-03 1.0917e-02 2.1173e-03 1.9395e-01
5.7300e+00 -1.2524e+01 -1.0813e+01 -7.7148e+00 -5.9770e+00 2.9225e+00 4.9053e+00 6.4404e+00 1.0081e+01 1.0554e+01 1.2539e+01 -6.1800e+00 6.1800e+00 3.1242e-03 1.0953e-02 2.1243e-03 1.9395e-01
5.7400e+00 -1.2524e+01 -1.0814e+01 -7.7236e+00 -5.9888e+00 2.9275e+00 4.9142e+00 6.4484e+00 1.0083e+01 1.0554e+01 1.2540e+01 -6.1800e+00 6.1800e+00 3.1325e-03 1.0989e-02 2.1311e-03 1.9394e-01
5.7500e+00 -1.2524e+01 -1.0815e+01 -7.7326e+00 -6.0008e+00 2.9326e+00 4.9227e+00 6.4566e+00 1.0085e+01 1.0555e+01 1.2540e+01 -6.2400e+00 6.2400e+00 3.1462e-03 1.1023e-02 2.1377e-03 1.9393e-01
5.7600e+00 -1.2525e+01 -1.0816e+01 -7.7416e+00 -6.0129e+00 2.9375e+00 4.9315e+00 6.4648e+00 1.0086e+01 1.0556e+01 1.2540e+01 -6.2400e+00 6.2400e+00 3.1612e-03 1.1057e-02 2.1442e-03 1.9392e-01
5.7700e+00 -1.2525e+01 -1.0817e+01 -7.7507e+00 -6.0247e+00 2.9422e+00 4.9407e+00 6.4727e+00 1.0088e+01 1.0556e+01 1.2540e+01 -6.2400e+00 6.2400e+00 3.1764e-03 1.1091e-02 2.1504e-03 1.9390e-01
5.7800e+00 -1.2525e+01 -1.0818e+01 -7.7599e+00 -6.0368e+00 2.9470e+00 4.9497e+00 6.4808e+00 1.0089e+01 1.0557e+01 1.2540e+01 -6.2400e+00 6.2400e+00 3.1904e-03 1.1122e-02 2.1564e-03 1.9388e-01
5.7900e+00 -1.2525e+01 -1.0819e+01 -7.7692e+00 -6.0484e+00 2.9515e+00 4.9590e+00 6.4886e+00 1.0090e+01 1.0557e+01 1.2541e+01 -6.2400e+00 6.2400e+00 3.2047e-03 1.1153e-02 2.1621e-03 1.9385e-01
5.8000e+00 -1.2525e+01 -1.0819e+01 -7.7787e+00 -6.0603e+00 2.9562e+00 4.9682e+00 6.4967e+00 1.0091e+01 1.0557e+01 1.2541e+01 -6.3000e+00 6.3000e+00 3.2175e-03 1.1183e-02 2.1675e-03 1.9382e-01
5.8100e+00 -1.2525e+01 -1.0819e+01 -7.7881e+00 -6.0720e+00 2.9608e+00 4.9776e+00 6.5046e+00 1.0092e+01 1.0558e+01 1.2541e+01 -6.3000e+00 6.3000e+00 3.2301e-03 1.1212e-02 2.1726e-03 1.9378e-01
5.8200e+00 -1.2526e+01 -1.0819e+01 -7.7975e+00 -6.0843e+00 2.9650e+00 4.9876e+00 6.5127e+00 1.0093e+01 1.0559e+01 1.2541e+01 -6.3000e+00 6.3000e+00 3.2420e-03 1.1239e-02 2.1774e-03 1.9374e-01
5.8300e+00 -1.2526e+01 -1.0818e+01 -7.8073e+00 -6.0956e+00 2.9693e+00 4.9965e+00 6.5205e+00 1.0093e+01 1.0559e+01 1.2541e+01 -6.3000e+00 6.3000e+00 3.2534e-03 1.1265e-02 2.1820e-03 1.9369e-01
5.8400e+00 -1.2526e+01 -1.0818e+01 -7.8166e+00 -6.1083e+00 2.9739e+00 5.0060e+00 6.5290e+00 1.0094e+01 1.0560e+01 1.2541e+01 -6.3000e+00 6.3000e+00 3.2620e-03 1.1289e-02 2.1862e-03 1.9366e-01
5.8500e+00 -1.2526e+01 -1.0817e+01 -7.8264e+00 -6.1198e+00 2.9785e+00 5.0150e+00 6.5372e+00 1.0094e+01 1.0560e+01 1.2542e+01 -6.3000e+00 6.3000e+00 3.2714e-03 1.1313e-02 2.1902e-03 1.9360e-01
5.8600e+00 -1.2526e+01 -1.0816e+01 -7.8359e+00 -6.1320e+00 2.9829e+00 5.0247e+00 6.5455e+00 1.0095e+01 1.0561e+01 1.2542e+01 -6.3600e+00 6.3600e+00 3.2802e-03 1.1335e-02 2.1939e-03 1.9354e-01
5.8700e+00 -1.2526e+01 -1.0815e+01 -7.8457e+00 -6.1436e+00 2.9876e+00 5.0335e+00 6.5538e+00 1.0095e+01 1.0562e+01 1.2542e+01 -6.3600e+00 6.3600e+00 3.2883e-03 1.1357e-02 2.1974e-03 1.9348e-01
5.8800e+00 -1.2526e+01 -1.0813e+01 -7.8552e+00 -6.1556e+00 2.9920e+00 5.0432e+00 6.5621e+00 1.0095e+01 1.0563e+01 1.2542e+01 -6.3600e+00 6.3600e+00 3.2967e-03 1.1378e-02 2.2007e-03 1.9341e-01
5.8900e+00 -1.2526e+01 -1.0812e+01 -7.8651e+00 -6.1666e+00 2.9967e+00 5.0516e+00 6.5703e+00 1.0095e+01 1.0564e+01 1.2542e+01 -6.3600e+00 6.3600e+00 3.3052e-03 1.1399e-02 2.2039e-03 1.9335e-01
5.9000e+00 -1.2526e+01 -1.0810e+01 -7.8745e+00 -6.1788e+00 3.0013e+00 5.0606e+00 6.5792e+00 1.0096e+01 1.0565e+01 1.2542e+01 -6.3600e+00 6.3600e+00 3.3118e-03 1.1418e-02 2.2069e-03 1.9328e-01
5.9100e+00 -1.2526e+01 -1.0809e+01 -7.8840e+00 -6.1907e+00 3.0060e+00 5.0698e+00 6.5879e+00 1.0096e+01 1.0566e+01 1.2542e+01 -6.4200e+00 6.4200e+00 3.3196e-03 1.1438e-02 2.2099e-03 1.9321e-01
5.9200e+00 -1.2526e+01 -1.0807e+01 -7.8935e+00 -6.2024e+00 3.0105e+00 5.0784e+00 6.5967e+00 1.0096e+01 1.0567e+01 1.2542e+01 -6.4200e+00 6.4200e+00 3.3274e-03 1.1457e-02 2.2128e-03 1.9313e-01
5.9300e+00 -1.2526e+01 -1.0805e+01 -7.9031e+00 -6.2131e+00 3.0156e+00 5.0869e+00 6.6047e+00 1.0096e+01 1.0568e+01 1.2542e+01 -6.4200e+00 6.4200e+00 3.3382e-03 1.1478e-02 2.2157e-03 1.9305e-01
5.9400e+00 -1.2526e+01 -1.0804e+01 -7.9122e+00 -6.2249e+00 3.0209e+00 5.0960e+00 6.6137e+00 1.0096e+01 1.0569e+01 1.2542e+01 -6.4200e+00 6.4200e+00 3.3476e-03 1.1498e-02 2.2187e-03 1.9297e-01
5.9500e+00 -1.2526e+01 -1.0802e+01 -7.9217e+00 -6.2353e+00 3.0259e+00 5.1037e+00 6.6217e+00 1.0096e+01 1.0570e+01 1.2542e+01 -6.4200e+00 6.4200e+00 3.3597e-03 1.1519e-02 2.2219e-03 1.9289e-01
5.9600e+00 -1.2526e+01 -1.0800e+01 -7.9306e+00 -6.2471e+00 3.0309e+00 5.1125e+00 6.6309e+00 1.0097e+01 1.0571e+01 1.2541e+01 -6.4200e+00 6.4200e+00 3.3745e-03 1.1540e-02 2.2251e-03 1.9281e-01
5.9700e+00 -1.2525e+01 -1.0799e+01 -7.9394e+00 -6.2585e+00 3.0348e+00 5.1207e+00 6.6399e+00 1.0098e+01 1.0573e+01 1.2541e+01 -6.4800e+00 6.4800e+00 3.3927e-03 1.1562e-02 2.2286e-03 1.9275e-01
5.9800e+00 -1.2525e+01 -1.0797e+01 -7.9480e+00 -6.2701e+00 3.0398e+00 5.1296e+00 6.6489e+00 1.0098e+01 1.0575e+01 1.2541e+01 -6.4800e+00 6.4800e+00 3.4127e-03 1.1585e-02 2.2322e-03 1.9268e-01
5.9900e+00 -1.2525e+01 -1.0796e+01 -7.9571e+00 -6.2804e+00 3.0453e+00 5.1372e+00 6.6567e+00 1.0098e+01 1.0575e+01 1.2541e+01 -6.4800e+00 6.4800e+00 3.4323e-03 1.1611e-02 2.2361e-03 1.9259e-01
6.0000e+00 -1.2525e+01 -1.0795e+01 -7.9656e+00 -6.2919e+00 3.0497e+00 5.1459e+00 6.6658e+00 1.0100e+01 1.0577e+01 1.2541e+01 -6.4800e+00 6.4800e+00 3.4532e-03 1.1637e-02 2.2403e-03 1.9252e-01
6.0100e+00 -1.2525e+01 -1.0793e+01 -7.9744e+00 -6.3022e+00 3.0554e+00 5.1536e+00 6.6734e+00 1.0099e+01 1.0578e+01 1.2541e+01 -6.4800e+00 6.4800e+00 3.4740e-03 1.1665e-02 2.2447e-03 1.9244e-01
6.0200e+00 -1.2525e+01 -1.0792e+01 -7.9832e+00 -6.3124e+00 3.0610e+00 5.1613e+00 6.6810e+00 1.0099e+01 1.0578e+01 1.2541e+01 -6.5400e+00 6.5400e+00 3.4953e-03 1.1694e-02 2.2495e-03 1.9235e-01
6.0300e+00 -1.2525e+01 -1.0791e+01 -7.9919e+00 -6.3227e+00 3.0665e+00 5.1690e+00 6.6885e+00 1.0099e+01 1.0579e+01 1.2541e+01 -6.5400e+00 6.5400e+00 3.5169e-03 1.1726e-02 2.2545e-03 1.9227e-01
6.0400e+00 -1.2525e+01 -1.0790e+01 -8.0006e+00 -6.3329e+00 3.0720e+00 5.1767e+00 6.6960e+00 1.0099e+01 1.0579e+01 1.2541e+01 -6.5400e+00 6.5400e+00 3.5386e-03 1.1759e-02 2.2598e-03 1.9218e-01
6.0500e+00 -1.2525e+01 -1.0789e+01 -8.0092e+00 -6.3431e+00 3.0773e+00 5.1844e+00 6.7034e+00 1.0099e+01 1.0579e+01 1.2541e+01 -6.5400e+00 6.5400e+00 3.5604e-03 1.1793e-02 2.2654e-03 1.9209e-01
6.0600e+00 -1.2524e+01 -1.0789e+01 -8.0178e+00 -6.3532e+00 3.0826e+00 5.1920e+00 6.7107e+00 1.0100e+01 1.0579e+01 1.2540e+01 -6.5400e+00 6.5400e+00 3.5822e-03 1.1829e-02 2.2712e-03 1.9200e-01
6.0700e+00 -1.2524e+01 -1.0788e+01 -8.0263e+00 -6.3634e+00 3.0877e+00 5.1999e+00 6.7182e+00 1.0100e+01 1.0579e+01 1.2540e+01 -6.5400e+00 6.5400e+00 3.6048e-03 1.1866e-02 2.2772e-03 1.9190e-01
6.0800e+00 -1.2524e+01 -1.0788e+01 -8.0348e+00 -6.3734e+00 3.0925e+00 5.2078e+00 6.7257e+00 1.0100e+01 1.0580e+01 1.2540e+01 -6.6000e+00 6.6000e+00 3.6340e-03 1.1904e-02 2.2834e-03 1.9181e-01
6.0900e+00 -1.2524e+01 -1.0787e+01 -8.0434e+00 -6.3835e+00 3.0971e+00 5.2160e+00 6.7335e+00 1.0101e+01 1.0580e+01 1.2540e+01 -6.6000e+00 6.6000e+00 3.6636e-03 1.1943e-02 2.2897e-03 1.9172e-01
6.1000e+00 -1.2524e+01 -1.0787e+01 -8.0522e+00 -6.3934e+00 3.1019e+00 5.2234e+00 6.7406e+00 1.0101e+01 1.0580e+01 1.2540e+01 -6.6000e+00 6.6000e+00 3.6943e-03 1.1983e-02 2.2962e-03 1.9162e-01
6.1100e+00 -1.2524e+01 -1.0787e+01 -8.0612e+00 -6.4033e+00 3.1066e+00 5.2309e+00 6.7477e+00 1.0101e+01 1.0580e+01 1.2540e+01 -6.6000e+00 6.6000e+00 3.7251e-03 1.2024e-02 2.3027e-03 1.9151e-01
6.1200e+00 -1.2524e+01 -1.0787e+01 -8.0702e+00 -6.4131e+00 3.1110e+00 5.2387e+00 6.7551e+00 1.0101e+01 1.0580e+01 1.2540e+01 -6.6000e+00 6.6000e+00 3.7555e-03 1.2064e-02 2.3092e-03 1.9140e-01
6.1300e+00 -1.2524e+01 -1.0786e+01 -8.0795e+00 -6.4231e+00 3.1154e+00 5.2461e+00 6.7623e+00 1.0101e+01 1.0580e+01 1.2540e+01 -6.6600e+00 6.6600e+00 3.7856e-03 1.2106e-02 2.3156e-03 1.9128e-01
6.1400e+00 -1.2524e+01 -1.0786e+01 -8.0889e+00 -6.4329e+00 3.1195e+00 5.2540e+00 6.7700e+00 1.0102e+01 1.0580e+01 1.2540e+01 -6.6600e+00 6.6600e+00 3.8145e-03 1.2147e-02 2.3220e-03 1.9116e-01
6.1500e+00 -1.2524e+01 -1.0787e+01 -8.0981e+00 -6.4425e+00 3.1224e+00 5.2636e+00 6.7796e+00 1.0103e+01 1.0581e+01 1.2540e+01 -6.6600e+00 6.6600e+00 3.8400e-03 1.2184e-02 2.3283e-03 1.9109e-01
6.1600e+00 -1.2524e+01 -1.0787e+01 -8.1075e+00 -6.4521e+00 3.1252e+00 5.2732e+00 6.7891e+00 1.0105e+01 1.0581e+01 1.2540e+01 -6.6600e+00 6.6600e+00 3.8642e-03 1.2221e-02 2.3344e-03 1.9101e-01
6.1700e+00 -1.2524e+01 -1.0788e+01 -8.1172e+00 -6.4619e+00 3.1281e+00 5.2828e+00 6.7984e+00 1.0106e+01 1.0582e+01 1.2540e+01 -6.6600e+00 6.6600e+00 3.8870e-03 1.2258e-02 2.3402e-03 1.9092e-01
6.1800e+00 -1.2524e+01 -1.0789e+01 -8.1273e+00 -6.4718e+00 3.1311e+00 5.2922e+00 6.8077e+00 1.0108e+01 1.0582e+01 1.2540e+01 -6.6600e+00 6.6600e+00 3.9077e-03 1.2294e-02 2.3459e-03 1.9082e-01
6.1900e+00 -1.2524e+01 -1.0790e+01 -8.1376e+00 -6.4819e+00 3.1339e+00 5.3018e+00 6.8171e+00 1.0109e+01 1.0583e+01 1.2540e+01 -6.7200e+00 6.7200e+00 3.9261e-03 1.2329e-02 2.3514e-03 1.9072e-01
6.2000e+00 -1.2524e+01 -1.0791e+01 -8.1481e+00 -6.4922e+00 3.1369e+00 5.3113e+00 6.8263e+00 1.0111e+01 1.0583e+01 1.2540e+01 -6.7200e+00 6.7200e+00 3.9426e-03 1.2363e-02 2.3565e-03 1.9062e-01
6.2100e+00 -1.2524e+01 -1.0791e+01 -8.1590e+00 -6.5026e+00 3.1398e+00 5.3207e+00 6.8357e+00 1.0112e+01 1.0584e+01 1.2540e+01 -6.7200e+00 6.7200e+00 3.9563e-03 1.2396e-02 2.3614e-03 1.9050e-01
6.2200e+00 -1.2524e+01 -1.0792e+01 -8.1699e+00 -6.5134e+00 3.1427e+00 5.3308e+00 6.8455e+00 1.0114e+01 1.0584e+01 1.2540e+01 -6.7200e+00 6.7200e+00 3.9670e-03 1.2428e-02 2.3661e-03 1.9039e-01
6.2300e+00 -1.2524e+01 -1.0794e+01 -8.1812e+00 -6.5244e+00 3.1453e+00 5.3409e+00 6.8554e+00 1.0116e+01 1.0585e+01 1.2540e+01 -6.7200e+00 6.7200e+00 3.9747e-03 1.2458e-02 2.3705e-03 1.9028e-01
6.2400e+00 -1.2524e+01 -1.0795e+01 -8.1926e+00 -6.5356e+00 3.1481e+00 5.3508e+00 6.8652e+00 1.0118e+01 1.0586e+01 1.2540e+01 -6.7800e+00 6.7800e+00 3.9802e-03 1.2488e-02 2.3747e-03 1.9016e-01
6.2500e+00 -1.2524e+01 -1.0796e+01 -8.2043e+00 -6.5472e+00 3.1510e+00 5.3603e+00 6.8748e+00 1.0120e+01 1.0586e+01 1.2540e+01 -6.7800e+00 6.7800e+00 3.9834e-03 1.2518e-02 2.3787e-03 1.9002e-01
6.2600e+00 -1.2525e+01 -1.0797e+01 -8.2163e+00 -6.5591e+00 3.1539e+00 5.3694e+00 6.8844e+00 1.0122e+01 1.0587e+01 1.2541e+01 -6.7800e+00 6.7800e+00 3.9842e-03 1.2548e-02 2.3825e-03 1.8987e-01
6.2700e+00 -1.2525e+01 -1.0798e+01 -8.2284e+00 -6.5713e+00 3.1568e+00 5.3785e+00 6.8941e+00 1.0123e+01 1.0587e+01 1.2541e+01 -6.7800e+00 6.7800e+00 3.9829e-03 1.2578e-02 2.3861e-03 1.8971e-01
6.2800e+00 -1.2525e+01 -1.0800e+01 -8.2406e+00 -6.5838e+00 3.1596e+00 5.3878e+00 6.9040e+00 1.0125e+01 1.0588e+01 1.2541e+01 -6.7800e+00 6.7800e+00 3.9795e-03 1.2607e-02 2.3897e-03 1.8955e-01
6.2900e+00 -1.2525e+01 -1.0801e+01 -8.2529e+00 -6.5966e+00 3.1623e+00 5.3970e+00 6.9141e+00 1.0126e+01 1.0588e+01 1.2541e+01 -6.7800e+00 6.7800e+00 3.9746e-03 1.2637e-02 2.3933e-03 1.8939e-01
6.3000e+00 -1.2525e+01 -1.0803e+01 -8.2652e+00 -6.6097e+00 3.1649e+00 5.4063e+00 6.9243e+00 1.0128e+01 1.0589e+01 1.2541e+01 -6.8400e+00 6.8400e+00 3.9685e-03 1.2667e-02 2.3968e-03 1.8922e-01
6.3100e+00 -1.2525e+01 -1.0804e+01 -8.2775e+00 -6.6231e+00 3.1673e+00 5.4155e+00 6.9347e+00 1.0130e+01 1.0590e+01 1.2541e+01 -6.8400e+00 6.8400e+00 3.9618e-03 1.2698e-02 2.4005e-03 1.8905e-01
6.3200e+00 -1.2525e+01 -1.0806e+01 -8.2899e+00 -6.6366e+00 3.1696e+00 5.4245e+00 6.9451e+00 1.0131e+01 1.0591e+01 1.2541e+01 -6.8400e+00 6.8400e+00 3.9550e-03 1.2730e-02 2.4042e-03 1.8887e-01
6.3300e+00 -1.2525e+01 -1.0808e+01 -8.3023e+00 -6.6503e+00 3.1718e+00 5.4333e+00 6.9557e+00 1.0133e+01 1.0592e+01 1.2541e+01 -6.8400e+00 6.8400e+00 3.9484e-03 1.2763e-02 2.4082e-03 1.8868e-01
6.3400e+00 -1.2525e+01 -1.0809e+01 -8.3146e+00 -6.6642e+00 3.1737e+00 5.4421e+00 6.9662e+00 1.0135e+01 1.0593e+01 1.2541e+01 -6.8400e+00 6.8400e+00 3.9426e-03 1.2798e-02 2.4124e-03 1.8849e-01
6.3500e+00 -1.2525e+01 -1.0811e+01 -8.3269e+00 -6.6781e+00 3.1754e+00 5.4507e+00 6.9769e+00 1.0137e+01 1.0594e+01 1.2541e+01 -6.9000e+00 6.9000e+00 3.9380e-03 1.2835e-02 2.4169e-03 1.8830e-01
6.3600e+00 -1.2526e+01 -1.0813e+01 -8.3391e+00 -6.6919e+00 3.1770e+00 5.4590e+00 6.9875e+00 1.0138e+01 1.0595e+01 1.2542e+01 -6.9000e+00 6.9000e+00 3.9348e-03 1.2874e-02 2.4217e-03 1.8811e-01
6.3700e+00 -1.2526e+01 -1.0815e+01 -8.3513e+00 -6.7056e+00 3.1782e+00 5.4671e+00 6.9982e+00 1.0140e+01 1.0597e+01 1.2542e+01 -6.9000e+00 6.9000e+00 3.9334e-03 1.2915e-02 2.4269e-03 1.8791e-01
6.3800e+00 -1.2526e+01 -1.0818e+01 -8.3635e+00 -6.7193e+00 3.1792e+00 5.4751e+00 7.0089e+00 1.0142e+01 1.0598e+01 1.2542e+01 -6.9000e+00 6.9000e+00 3.9339e-03 1.2959e-02 2.4324e-03 1.8771e-01
6.3900e+00 -1.2526e+01 -1.0820e+01 -8.3756e+00 -6.7328e+00 3.1800e+00 5.4828e+00 7.0196e+00 1.0144e+01 1.0600e+01 1.2542e+01 -6.9000e+00 6.9000e+00 3.9364e-03 1.3005e-02 2.4385e-03 1.8750e-01
6.4000e+00 -1.2526e+01 -1.0822e+01 -8.3875e+00 -6.7464e+00 3.1803e+00 5.4910e+00 7.0304e+00 1.0146e+01 1.0602e+01 1.2542e+01 -6.9000e+00 6.9000e+00 3.9413e-03 1.3052e-02 2.4449e-03 1.8731e-01
6.4100e+00 -1.2526e+01 -1.0825e+01 -8.3994e+00 -6.7594e+00 3.1805e+00 5.4985e+00 7.0412e+00 1.0148e+01 1.0604e+01 1.2542e+01 -6.9600e+00 6.9600e+00 3.9481e-03 1.3103e-02 2.4518e-03 1.8711e-01
6.4200e+00 -1.2526e+01 -1.0827e+01 -8.4113e+00 -6.7725e+00 3.1804e+00 5.5062e+00 7.0519e+00 1.0151e+01 1.0607e+01 1.2543e+01 -6.9600e+00 6.9600e+00 3.9570e-03 1.3155e-02 2.4591e-03 1.8692e-01
6.4300e+00 -1.2527e+01 -1.0830e+01 -8.4229e+00 -6.7852e+00 3.1799e+00 5.5138e+00 7.0628e+00 1.0153e+01 1.0609e+01 1.2543e+01 -6.9600e+00 6.9600e+00 3.9677e-03 1.3210e-02 2.4668e-03 1.8673e-01
6.4400e+00 -1.2527e+01 -1.0832e+01 -8.4346e+00 -6.7975e+00 3.1795e+00 5.5208e+00 7.0736e+00 1.0155e+01 1.0612e+01 1.2543e+01 -6.9600e+00 6.9600e+00 3.9799e-03 1.3268e-02 2.4749e-03 1.8653e-01
6.4500e+00 -1.2527e+01 -1.0834e+01 -8.4468e+00 -6.8094e+00 3.1799e+00 5.5250e+00 7.0824e+00 1.0157e+01 1.0613e+01 1.2543e+01 -6.9600e+00 6.9600e+00 3.9945e-03 1.3330e-02 2.4833e-03 1.8629e-01
6.4600e+00 -1.2527e+01 -1.0837e+01 -8.4589e+00 -6.8208e+00 3.1798e+00 5.5294e+00 7.0916e+00 1.0159e+01 1.0615e+01 1.2543e+01 -7.0200e+00 7.0200e+00 4.0100e-03 1.3394e-02 2.4920e-03 1.8605e-01
6.4700e+00 -1.2527e+01 -1.0839e+01 -8.4706e+00 -6.8320e+00 3.1794e+00 5.5339e+00 7.1012e+00 1.0160e+01 1.0616e+01 1.2543e+01 -7.0200e+00 7.0200e+00 4.0265e-03 1.3460e-02 2.5010e-03 1.8581e-01
6.4800e+00 -1.2527e+01 -1.0841e+01 -8.4825e+00 -6.8431e+00 3.1787e+00 5.5386e+00 7.1109e+00 1.0162e+01 1.0618e+01 1.2543e+01 -7.0200e+00 7.0200e+00 4.0440e-03 1.3526e-02 2.5102e-03 1.8558e-01
6.4900e+00 -1.2527e+01 -1.0843e+01 -8.4942e+00 -6.8543e+00 3.1775e+00 5.5438e+00 7.1206e+00 1.0164e+01 1.0620e+01 1.2544e+01 -7.0200e+00 7.0200e+00 4.0627e-03 1.3593e-02 2.5196e-03 1.8536e-01
6.5000e+00 -1.2527e+01 -1.0845e+01 -8.5060e+00 -6.8652e+00 3.1761e+00 5.5489e+00 7.1306e+00 1.0166e+01 1.0622e+01 1.2544e+01 -7.0200e+00 7.0200e+00 4.0815e-03 1.3660e-02 2.5291e-03 1.8515e-01
6.5100e+00 -1.2528e+01 -1.0847e+01 -8.5177e+00 -6.8761e+00 3.1745e+00 5.5540e+00 7.1406e+00 1.0168e+01 1.0624e+01 1.2544e+01 -7.0200e+00 7.0200e+00 4.1004e-03 1.3726e-02 2.5386e-03 1.8494e-01
6.5200e+00 -1.2528e+01 -1.0849e+01 -8.5293e+00 -6.8872e+00 3.1725e+00 5.5597e+00 7.1504e+00 1.0170e+01 1.0627e+01 1.2544e+01 -7.0800e+00 7.0800e+00 4.1200e-03 1.3793e-02 2.5481e-03 1.8474e-01
6.5300e+00 -1.2528e+01 -1.0851e+01 -8.5409e+00 -6.8976e+00 3.1707e+00 5.5643e+00 7.1611e+00 1.0172e+01 1.0629e+01 1.2544e+01 -7.0800e+00 7.0800e+00 4.1376e-03 1.3860e-02 2.5575e-03 1.8453e-01
6.5400e+00 -1.2528e+01 -1.0853e+01 -8.5527e+00 -6.9085e+00 3.1685e+00 5.5695e+00 7.1712e+00 1.0175e+01 1.0631e+01 1.2544e+01 -7.0800e+00 7.0800e+00 4.1556e-03 1.3925e-02 2.5668e-03 1.8433e-01
6.5500e+00 -1.2528e+01 -1.0854e+01 -8.5641e+00 -6.9195e+00 3.1659e+00 5.5750e+00 7.1811e+00 1.0177e+01 1.0634e+01 1.2544e+01 -7.0800e+00 7.0800e+00 4.1735e-03 1.3989e-02 2.5760e-03 1.8415e-01
6.5600e+00 -1.2528e+01 -1.0856e+01 -8.5759e+00 -6.9305e+00 3.1633e+00 5.5803e+00 7.1912e+00 1.0179e+01 1.0637e+01 1.2544e+01 -7.0800e+00 7.0800e+00 4.1898e-03 1.4052e-02 2.5850e-03 1.8396e-01
6.5700e+00 -1.2528e+01 -1.0858e+01 -8.5873e+00 -6.9415e+00 3.1606e+00 5.5855e+00 7.2015e+00 1.0181e+01 1.0640e+01 1.2544e+01 -7.1400e+00 7.1400e+00 4.2049e-03 1.4114e-02 2.5937e-03 1.8377e-01
6.5800e+00 -1.2528e+01 -1.0860e+01 -8.5987e+00 -6.9527e+00 3.1576e+00 5.5908e+00 7.2116e+00 1.0184e+01 1.0644e+01 1.2544e+01 -7.1400e+00 7.1400e+00 4.2192e-03 1.4174e-02 2.6022e-03 1.8358e-01
6.5900e+00 -1.2528e+01 -1.0861e+01 -8.6101e+00 -6.9634e+00 3.1548e+00 5.5952e+00 7.2222e+00 1.0186e+01 1.0647e+01 1.2544e+01 -7.1400e+00 7.1400e+00 4.2310e-03 1.4235e-02 2.6104e-03 1.8338e-01
6.6000e+00 -1.2528e+01 -1.0863e+01 -8.6216e+00 -6.9754e+00 3.1512e+00 5.6011e+00 7.2319e+00 1.0189e+01 1.0651e+01 1.2544e+01 -7.1400e+00 7.1400e+00 4.2423e-03 1.4290e-02 2.6183e-03 1.8322e-01
6.6100e+00 -1.2528e+01 -1.0865e+01 -8.6328e+00 -6.9870e+00 3.1477e+00 5.6063e+00 7.2424e+00 1.0191e+01 1.0655e+01 1.2544e+01 -7.1400e+00 7.1400e+00 4.2512e-03 1.4346e-02 2.6259e-03 1.8304e-01
6.6200e+00 -1.2528e+01 -1.0867e+01 -8.6440e+00 -6.9988e+00 3.1441e+00 5.6116e+00 7.2526e+00 1.0194e+01 1.0660e+01 1.2544e+01 -7.1400e+00 7.1400e+00 4.2585e-03 1.4400e-02 2.6331e-03 1.8286e-01
6.6300e+00 -1.2528e+01 -1.0869e+01 -8.6547e+00 -7.0096e+00 3.1410e+00 5.6152e+00 7.2633e+00 1.0196e+01 1.0664e+01 1.2544e+01 -7.2000e+00 7.2000e+00 4.2649e-03 1.4455e-02 2.6401e-03 1.8265e-01
6.6400e+00 -1.2528e+01 -1.0871e+01 -8.6662e+00 -7.0220e+00 3.1371e+00 5.6202e+00 7.2728e+00 1.0199e+01 1.0669e+01 1.2545e+01 -7.2000e+00 7.2000e+00 4.2695e-03 1.4505e-02 2.6468e-03 1.8248e-01
6.6500e+00 -1.2529e+01 -1.0873e+01 -8.6773e+00 -7.0344e+00 3.1330e+00 5.6250e+00 7.2829e+00 1.0202e+01 1.0675e+01 1.2545e+01 -7.2000e+00 7.2000e+00 4.2721e-03 1.4554e-02 2.6533e-03 1.8231e-01
6.6600e+00 -1.2529e+01 -1.0876e+01 -8.6879e+00 -7.0464e+00 3.1290e+00 5.6294e+00 7.2935e+00 1.0205e+01 1.0681e+01 1.2545e+01 -7.2000e+00 7.2000e+00 4.2733e-03 1.4602e-02 2.6595e-03 1.8213e-01
6.6700e+00 -1.2529e+01 -1.0878e+01 -8.6982e+00 -7.0580e+00 3.1253e+00 5.6328e+00 7.3044e+00 1.0208e+01 1.0686e+01 1.2545e+01 -7.2000e+00 7.2000e+00 4.2740e-03 1.4651e-02 2.6655e-03 1.8193e-01
6.6800e+00 -1.2530e+01 -1.0882e+01 -8.7093e+00 -7.0721e+00 3.1198e+00 5.6386e+00 7.3139e+00 1.0212e+01 1.0694e+01 1.2546e+01 -7.2000e+00 7.2000e+00 4.2708e-03 1.4693e-02 2.6714e-03 1.8181e-01
6.6900e+00 -1.2530e+01 -1.0885e+01 -8.7189e+00 -7.0837e+00 3.1158e+00 5.6417e+00 7.3249e+00 1.0215e+01 1.0701e+01 1.2546e+01 -7.2600e+00 7.2600e+00 4.2701e-03 1.4744e-02 2.6779e-03 1.8162e-01
6.7000e+00 -1.2531e+01 -1.0889e+01 -8.7299e+00 -7.0976e+00 3.1104e+00 5.6464e+00 7.3346e+00 1.0219e+01 1.0709e+01 1.2547e+01 -7.2600e+00 7.2600e+00 4.2650e-03 1.4796e-02 2.6854e-03 1.8150e-01
6.7100e+00 -1.2532e+01 -1.0894e+01 -8.7396e+00 -7.1101e+00 3.1055e+00 5.6500e+00 7.3452e+00 1.0223e+01 1.0717e+01 1.2548e+01 -7.2600e+00 7.2600e+00 4.2621e-03 1.4851e-02 2.6930e-03 1.8134e-01
6.7200e+00 -1.2533e+01 -1.0898e+01 -8.7493e+00 -7.1227e+00 3.1005e+00 5.6531e+00 7.3557e+00 1.0226e+01 1.0726e+01 1.2548e+01 -7.2600e+00 7.2600e+00 4.2588e-03 1.4905e-02 2.7006e-03 1.8118e-01
6.7300e+00 -1.2534e+01 -1.0906e+01 -8.7609e+00 -7.1387e+00 3.0921e+00 5.6594e+00 7.3653e+00 1.0233e+01 1.0739e+01 1.2550e+01 -7.2600e+00 7.2600e+00 4.2446e-03 1.4949e-02 2.7082e-03 1.8116e-01
6.7400e+00 -1.2535e+01 -1.0911e+01 -8.7700e+00 -7.1509e+00 3.0868e+00 5.6615e+00 7.3773e+00 1.0238e+01 1.0749e+01 1.2551e+01 -7.3200e+00 7.3200e+00 4.2402e-03 1.5003e-02 2.7160e-03 1.8103e-01
6.7500e+00 -1.2537e+01 -1.0918e+01 -8.7799e+00 -7.1647e+00 3.0804e+00 5.6643e+00 7.3874e+00 1.0243e+01 1.0760e+01 1.2553e+01 -7.3200e+00 7.3200e+00 4.2333e-03 1.5054e-02 2.7238e-03 1.8094e-01
6.7600e+00 -1.2539e+01 -1.0925e+01 -8.7892e+00 -7.1780e+00 3.0736e+00 5.6670e+00 7.3977e+00 1.0250e+01 1.0773e+01 1.2554e+01 -7.3200e+00 7.3200e+00 4.2274e-03 1.5104e-02 2.7319e-03 1.8087e-01
6.7700e+00 -1.2541e+01 -1.0933e+01 -8.7990e+00 -7.1912e+00 3.0663e+00 5.6692e+00 7.4084e+00 1.0256e+01 1.0786e+01 1.2556e+01 -7.3200e+00 7.3200e+00 4.2206e-03 1.5154e-02 2.7401e-03 1.8081e-01
6.7800e+00 -1.2543e+01 -1.0943e+01 -8.8090e+00 -7.2059e+00 3.0573e+00 5.6718e+00 7.4194e+00 1.0265e+01 1.0802e+01 1.2558e+01 -7.3200e+00 7.3200e+00 4.2079e-03 1.5200e-02 2.7485e-03 1.8082e-01
6.7900e+00 -1.2545e+01 -1.0952e+01 -8.8177e+00 -7.2187e+00 3.0497e+00 5.6727e+00 7.4312e+00 1.0272e+01 1.0816e+01 1.2561e+01 -7.3200e+00 7.3200e+00 4.2029e-03 1.5251e-02 2.7571e-03 1.8078e-01
6.8000e+00 -1.2549e+01 -1.0965e+01 -8.8276e+00 -7.2344e+00 3.0380e+00 5.6750e+00 7.4408e+00 1.0283e+01 1.0837e+01 1.2564e+01 -7.3800e+00 7.3800e+00 4.1864e-03 1.5292e-02 2.7659e-03 1.8088e-01
6.8100e+00 -1.2552e+01 -1.0977e+01 -8.8381e+00 -7.2498e+00 3.0271e+00 5.6759e+00 7.4509e+00 1.0294e+01 1.0857e+01 1.2567e+01 -7.3800e+00 7.3800e+00 4.1715e-03 1.5336e-02 2.7751e-03 1.8096e-01
6.8200e+00 -1.2555e+01 -1.0987e+01 -8.8460e+00 -7.2620e+00 3.0185e+00 5.6749e+00 7.4633e+00 1.0303e+01 1.0873e+01 1.2570e+01 -7.3800e+00 7.3800e+00 4.1701e-03 1.5388e-02 2.7844e-03 1.8095e-01
6.8300e+00 -1.2560e+01 -1.1005e+01 -8.8563e+00 -7.2818e+00 3.0019e+00 5.6748e+00 7.4745e+00 1.0319e+01 1.0902e+01 1.2575e+01 -7.3800e+00 7.3800e+00 4.1373e-03 1.5422e-02 2.7940e-03 1.8117e-01
6.8400e+00 -1.2565e+01 -1.1019e+01 -8.8659e+00 -7.2957e+00 2.9871e+00 5.6736e+00 7.4852e+00 1.0332e+01 1.0927e+01 1.2580e+01 -7.3800e+00 7.3800e+00 4.1244e-03 1.5462e-02 2.8039e-03 1.8134e-01
6.8500e+00 -1.2568e+01 -1.1029e+01 -8.8735e+00 -7.3086e+00 2.9779e+00 5.6702e+00 7.4978e+00 1.0341e+01 1.0943e+01 1.2583e+01 -7.4400e+00 7.4400e+00 4.1259e-03 1.5520e-02 2.8140e-03 1.8132e-01
6.8600e+00 -1.2572e+01 -1.1041e+01 -8.8821e+00 -7.3214e+00 2.9650e+00 5.6680e+00 7.5078e+00 1.0352e+01 1.0964e+01 1.2587e+01 -7.4400e+00 7.4400e+00 4.1244e-03 1.5572e-02 2.8243e-03 1.8137e-01
6.8700e+00 -1.2575e+01 -1.1048e+01 -8.8896e+00 -7.3345e+00 2.9576e+00 5.6648e+00 7.5179e+00 1.0359e+01 1.0976e+01 1.2590e+01 -7.4400e+00 7.4400e+00 4.1335e-03 1.5638e-02 2.8348e-03 1.8128e-01
6.8800e+00 -1.2578e+01 -1.1058e+01 -8.8999e+00 -7.3483e+00 2.9477e+00 5.6626e+00 7.5270e+00 1.0368e+01 1.0992e+01 1.2593e+01 -7.4400e+00 7.4400e+00 4.1345e-03 1.5704e-02 2.8455e-03 1.8120e-01
6.8900e+00 -1.2580e+01 -1.1064e+01 -8.9061e+00 -7.3599e+00 2.9432e+00 5.6598e+00 7.5382e+00 1.0373e+01 1.1001e+01 1.2595e+01 -7.4400e+00 7.4400e+00 4.1544e-03 1.5778e-02 2.8564e-03 1.8104e-01
6.9000e+00 -1.2581e+01 -1.1070e+01 -8.9143e+00 -7.3719e+00 2.9383e+00 5.6580e+00 7.5467e+00 1.0377e+01 1.1010e+01 1.2597e+01 -7.4400e+00 7.4400e+00 4.1713e-03 1.5855e-02 2.8674e-03 1.8085e-01
6.9100e+00 -1.2583e+01 -1.1076e+01 -8.9209e+00 -7.3846e+00 2.9341e+00 5.6566e+00 7.5571e+00 1.0382e+01 1.1019e+01 1.2599e+01 -7.5000e+00 7.5000e+00 4.1891e-03 1.5936e-02 2.8784e-03 1.8063e-01
6.9200e+00 -1.2584e+01 -1.1080e+01 -8.9283e+00 -7.3965e+00 2.9321e+00 5.6552e+00 7.5669e+00 1.0385e+01 1.1026e+01 1.2600e+01 -7.5000e+00 7.5000e+00 4.2113e-03 1.6023e-02 2.8896e-03 1.8034e-01
6.9300e+00 -1.2585e+01 -1.1084e+01 -8.9354e+00 -7.4089e+00 2.9307e+00 5.6545e+00 7.5763e+00 1.0387e+01 1.1031e+01 1.2601e+01 -7.5000e+00 7.5000e+00 4.2332e-03 1.6112e-02 2.9007e-03 1.8004e-01
6.9400e+00 -1.2586e+01 -1.1088e+01 -8.9422e+00 -7.4212e+00 2.9303e+00 5.6543e+00 7.5868e+00 1.0389e+01 1.1037e+01 1.2602e+01 -7.5000e+00 7.5000e+00 4.2564e-03 1.6205e-02 2.9119e-03 1.7969e-01
6.9500e+00 -1.2587e+01 -1.1092e+01 -8.9487e+00 -7.4342e+00 2.9306e+00 5.6551e+00 7.5973e+00 1.0391e+01 1.1042e+01 1.2603e+01 -7.5000e+00 7.5000e+00 4.2782e-03 1.6299e-02 2.9230e-03 1.7934e-01
6.9600e+00 -1.2588e+01 -1.1097e+01 -8.9549e+00 -7.4476e+00 2.9316e+00 5.6573e+00 7.6085e+00 1.0394e+01 1.1049e+01 1.2604e+01 -7.5600e+00 7.5600e+00 4.3083e-03 1.6394e-02 2.9341e-03 1.7897e-01
6.9700e+00 -1.2589e+01 -1.1104e+01 -8.9613e+00 -7.4635e+00 2.9341e+00 5.6621e+00 7.6212e+00 1.0397e+01 1.1057e+01 1.2605e+01 -7.5600e+00 7.5600e+00 4.3361e-03 1.6487e-02 2.9451e-03 1.7864e-01
6.9800e+00 -1.2590e+01 -1.1111e+01 -8.9696e+00 -7.4782e+00 2.9379e+00 5.6685e+00 7.6336e+00 1.0401e+01 1.1066e+01 1.2606e+01 -7.5600e+00 7.5600e+00 4.3590e-03 1.6581e-02 2.9560e-03 1.7828e-01
6.9900e+00 -1.2590e+01 -1.1122e+01 -8.9769e+00 -7.4949e+00 2.9452e+00 5.6800e+00 7.6474e+00 1.0406e+01 1.1079e+01 1.2607e+01 -7.5600e+00 7.5600e+00 4.3798e-03 1.6664e-02 2.9668e-03 1.7804e-01
7.0000e+00 -1.2591e+01 -1.1130e+01 -8.9876e+00 -7.5070e+00 2.9541e+00 5.6891e+00 7.6600e+00 1.0410e+01 1.1090e+01 1.2608e+01 -7.5600e+00 7.5600e+00 4.3965e-03 1.6753e-02 2.9774e-03 1.7772e-01
7.0100e+00 -1.2591e+01 -1.1142e+01 -8.9975e+00 -7.5205e+00 2.9686e+00 5.7017e+00 7.6720e+00 1.0415e+01 1.1103e+01 1.2609e+01 -7.5600e+00 7.5600e+00 4.4103e-03 1.6832e-02 2.9879e-03 1.7751e-01
7.0200e+00 -1.2591e+01 -1.1154e+01 -9.0098e+00 -7.5334e+00 2.9889e+00 5.7152e+00 7.6827e+00 1.0420e+01 1.1118e+01 1.2609e+01 -7.6200e+00 7.6200e+00 4.4135e-03 1.6901e-02 2.9982e-03 1.7740e-01
7.0300e+00 -1.2591e+01 -1.1169e+01 -9.0241e+00 -7.5436e+00 3.0187e+00 5.7337e+00 7.6911e+00 1.0428e+01 1.1137e+01 1.2610e+01 -7.6200e+00 7.6200e+00 4.4054e-03 1.6946e-02 3.0084e-03 1.7753e-01
7.0400e+00 -1.2591e+01 -1.1175e+01 -9.0357e+00 -7.5498e+00 3.0350e+00 5.7383e+00 7.6981e+00 1.0431e+01 1.1143e+01 1.2610e+01 -7.6200e+00 7.6200e+00 4.4194e-03 1.7017e-02 3.0185e-03 1.7738e-01
7.0500e+00 -1.2591e+01 -1.1181e+01 -9.0469e+00 -7.5566e+00 3.0529e+00 5.7434e+00 7.7051e+00 1.0433e+01 1.1150e+01 1.2610e+01 -7.6200e+00 7.6200e+00 4.4333e-03 1.7080e-02 3.0284e-03 1.7731e-01
7.0600e+00 -1.2591e+01 -1.1187e+01 -9.0583e+00 -7.5630e+00 3.0707e+00 5.7484e+00 7.7122e+00 1.0436e+01 1.1157e+01 1.2610e+01 -7.6200e+00 7.6200e+00 4.4468e-03 1.7139e-02 3.0383e-03 1.7727e-01
7.0700e+00 -1.2591e+01 -1.1193e+01 -9.0698e+00 -7.5692e+00 3.0877e+00 5.7532e+00 7.7191e+00 1.0439e+01 1.1163e+01 1.2610e+01 -7.6800e+00 7.6800e+00 4.4598e-03 1.7196e-02 3.0480e-03 1.7726e-01
7.0800e+00 -1.2590e+01 -1.1200e+01 -9.0824e+00 -7.5742e+00 3.1058e+00 5.7597e+00 7.7266e+00 1.0443e+01 1.1171e+01 1.2610e+01 -7.6800e+00 7.6800e+00 4.4696e-03 1.7245e-02 3.0578e-03 1.7731e-01
7.0900e+00 -1.2590e+01 -1.1207e+01 -9.0949e+00 -7.5809e+00 3.1235e+00 5.7659e+00 7.7344e+00 1.0447e+01 1.1179e+01 1.2610e+01 -7.6800e+00 7.6800e+00 4.4778e-03 1.7294e-02 3.0674e-03 1.7737e-01
7.1000e+00 -1.2589e+01 -1.1213e+01 -9.1066e+00 -7.5874e+00 3.1386e+00 5.7712e+00 7.7424e+00 1.0451e+01 1.1186e+01 1.2609e+01 -7.6800e+00 7.6800e+00 4.4909e-03 1.7346e-02 3.0771e-03 1.7739e-01
7.1100e+00 -1.2589e+01 -1.1220e+01 -9.1184e+00 -7.5943e+00 3.1536e+00 5.7775e+00 7.7511e+00 1.0455e+01 1.1193e+01 1.2609e+01 -7.6800e+00 7.6800e+00 4.5035e-03 1.7397e-02 3.0868e-03 1.7743e-01
7.1200e+00 -1.2588e+01 -1.1227e+01 -9.1307e+00 -7.6022e+00 3.1675e+00 5.7840e+00 7.7598e+00 1.0459e+01 1.1201e+01 1.2609e+01 -7.6800e+00 7.6800e+00 4.5133e-03 1.7450e-02 3.0966e-03 1.7746e-01
7.1300e+00 -1.2587e+01 -1.1234e+01 -9.1420e+00 -7.6101e+00 3.1800e+00 5.7903e+00 7.7699e+00 1.0463e+01 1.1209e+01 1.2608e+01 -7.7400e+00 7.7400e+00 4.5297e-03 1.7505e-02 3.1065e-03 1.7746e-01
7.1400e+00 -1.2586e+01 -1.1242e+01 -9.1536e+00 -7.6187e+00 3.1921e+00 5.7979e+00 7.7796e+00 1.0468e+01 1.1217e+01 1.2607e+01 -7.7400e+00 7.7400e+00 4.5431e-03 1.7559e-02 3.1165e-03 1.7749e-01
7.1500e+00 -1.2585e+01 -1.1250e+01 -9.1652e+00 -7.6279e+00 3.2026e+00 5.8050e+00 7.7899e+00 1.0473e+01 1.1225e+01 1.2607e+01 -7.7400e+00 7.7400e+00 4.5581e-03 1.7617e-02 3.1267e-03 1.7748e-01
7.1600e+00 -1.2584e+01 -1.1258e+01 -9.1766e+00 -7.6374e+00 3.2124e+00 5.8133e+00 7.8001e+00 1.0477e+01 1.1233e+01 1.2606e+01 -7.7400e+00 7.7400e+00 4.5724e-03 1.7674e-02 3.1370e-03 1.7749e-01
7.1700e+00 -1.2583e+01 -1.1266e+01 -9.1883e+00 -7.6473e+00 3.2211e+00 5.8210e+00 7.8110e+00 1.0482e+01 1.1241e+01 1.2605e+01 -7.7400e+00 7.7400e+00 4.5868e-03 1.7735e-02 3.1475e-03 1.7748e-01
7.1800e+00 -1.2582e+01 -1.1274e+01 -9.2000e+00 -7.6574e+00 3.2289e+00 5.8301e+00 7.8211e+00 1.0487e+01 1.1250e+01 1.2604e+01 -7.8000e+00 7.8000e+00 4.5998e-03 1.7794e-02 3.1583e-03 1.7750e-01
7.1900e+00 -1.2581e+01 -1.1282e+01 -9.2103e+00 -7.6674e+00 3.2359e+00 5.8382e+00 7.8327e+00 1.0491e+01 1.1259e+01 1.2603e+01 -7.8000e+00 7.8000e+00 4.6210e-03 1.7859e-02 3.1693e-03 1.7747e-01
7.2000e+00 -1.2580e+01 -1.1290e+01 -9.2215e+00 -7.6777e+00 3.2420e+00 5.8468e+00 7.8436e+00 1.0495e+01 1.1267e+01 1.2602e+01 -7.8000e+00 7.8000e+00 4.6379e-03 1.7924e-02 3.1805e-03 1.7744e-01
7.2100e+00 -1.2579e+01 -1.1298e+01 -9.2324e+00 -7.6879e+00 3.2475e+00 5.8555e+00 7.8547e+00 1.0499e+01 1.1275e+01 1.2601e+01 -7.8000e+00 7.8000e+00 4.6562e-03 1.7992e-02 3.1920e-03 1.7741e-01
7.2200e+00 -1.2578e+01 -1.1306e+01 -9.2437e+00 -7.6986e+00 3.2523e+00 5.8645e+00 7.8651e+00 1.0503e+01 1.1284e+01 1.2600e+01 -7.8000e+00 7.8000e+00 4.6717e-03 1.8060e-02 3.2037e-03 1.7739e-01
7.2300e+00 -1.2577e+01 -1.1315e+01 -9.2547e+00 -7.7089e+00 3.2567e+00 5.8741e+00 7.8770e+00 1.0506e+01 1.1293e+01 1.2599e+01 -7.8000e+00 7.8000e+00 4.6902e-03 1.8129e-02 3.2156e-03 1.7737e-01
7.2400e+00 -1.2576e+01 -1.1323e+01 -9.2654e+00 -7.7192e+00 3.2604e+00 5.8822e+00 7.8873e+00 1.0509e+01 1.1301e+01 1.2598e+01 -7.8600e+00 7.8600e+00 4.7100e-03 1.8204e-02 3.2277e-03 1.7731e-01
7.2500e+00 -1.2575e+01 -1.1332e+01 -9.2764e+00 -7.7297e+00 3.2637e+00 5.8922e+00 7.8984e+00 1.0512e+01 1.1310e+01 1.2597e+01 -7.8600e+00 7.8600e+00 4.7275e-03 1.8276e-02 3.2400e-03 1.7728e-01
7.2600e+00 -1.2574e+01 -1.1341e+01 -9.2868e+00 -7.7400e+00 3.2667e+00 5.9021e+00 7.9098e+00 1.0515e+01 1.1319e+01 1.2596e+01 -7.8600e+00 7.8600e+00 4.7484e-03 1.8350e-02 3.2525e-03 1.7725e-01
7.2700e+00 -1.2573e+01 -1.1350e+01 -9.2979e+00 -7.7506e+00 3.2693e+00 5.9120e+00 7.9209e+00 1.0518e+01 1.1329e+01 1.2595e+01 -7.8600e+00 7.8600e+00 4.7658e-03 1.8426e-02 3.2651e-03 1.7720e-01
7.2800e+00 -1.2573e+01 -1.1358e+01 -9.3078e+00 -7.7604e+00 3.2718e+00 5.9202e+00 7.9322e+00 1.0519e+01 1.1337e+01 1.2594e+01 -7.8600e+00 7.8600e+00 4.7921e-03 1.8507e-02 3.2779e-03 1.7712e-01
7.2900e+00 -1.2572e+01 -1.1366e+01 -9.3185e+00 -7.7712e+00 3.2741e+00 5.9293e+00 7.9427e+00 1.0521e+01 1.1345e+01 1.2593e+01 -7.9200e+00 7.9200e+00 4.8118e-03 1.8587e-02 3.2908e-03 1.7705e-01
7.3000e+00 -1.2572e+01 -1.1374e+01 -9.3290e+00 -7.7813e+00 3.2762e+00 5.9374e+00 7.9534e+00 1.0521e+01 1.1353e+01 1.2593e+01 -7.9200e+00 7.9200e+00 4.8356e-03 1.8671e-02 3.3037e-03 1.7695e-01
7.3100e+00 -1.2572e+01 -1.1382e+01 -9.3393e+00 -7.7914e+00 3.2783e+00 5.9456e+00 7.9645e+00 1.0521e+01 1.1361e+01 1.2592e+01 -7.9200e+00 7.9200e+00 4.8608e-03 1.8756e-02 3.3167e-03 1.7683e-01
7.3200e+00 -1.2572e+01 -1.1389e+01 -9.3497e+00 -7.8018e+00 3.2803e+00 5.9537e+00 7.9753e+00 1.0521e+01 1.1369e+01 1.2592e+01 -7.9200e+00 7.9200e+00 4.8861e-03 1.8841e-02 3.3296e-03 1.7672e-01
7.3300e+00 -1.2572e+01 -1.1397e+01 -9.3601e+00 -7.8121e+00 3.2822e+00 5.9617e+00 7.9861e+00 1.0520e+01 1.1377e+01 1.2592e+01 -7.9200e+00 7.9200e+00 4.9119e-03 1.8928e-02 3.3426e-03 1.7660e-01
7.3400e+00 -1.2572e+01 -1.1405e+01 -9.3707e+00 -7.8225e+00 3.2842e+00 5.9695e+00 7.9969e+00 1.0518e+01 1.1385e+01 1.2592e+01 -7.9200e+00 7.9200e+00 4.9379e-03 1.9015e-02 3.3555e-03 1.7647e-01
7.3500e+00 -1.2573e+01 -1.1412e+01 -9.3815e+00 -7.8330e+00 3.2862e+00 5.9775e+00 8.0077e+00 1.0515e+01 1.1393e+01 1.2592e+01 -7.9800e+00 7.9800e+00 4.9636e-03 1.9101e-02 3.3684e-03 1.7634e-01
7.3600e+00 -1.2573e+01 -1.1419e+01 -9.3921e+00 -7.8426e+00 3.2883e+00 5.9844e+00 8.0189e+00 1.0512e+01 1.1399e+01 1.2592e+01 -7.9800e+00 7.9800e+00 4.9938e-03 1.9191e-02 3.3812e-03 1.7619e-01
7.3700e+00 -1.2574e+01 -1.1427e+01 -9.4031e+00 -7.8532e+00 3.2905e+00 5.9919e+00 8.0289e+00 1.0508e+01 1.1407e+01 1.2593e+01 -7.9800e+00 7.9800e+00 5.0196e-03 1.9277e-02 3.3938e-03 1.7606e-01
7.3800e+00 -1.2575e+01 -1.1433e+01 -9.4142e+00 -7.8621e+00 3.2928e+00 5.9982e+00 8.0399e+00 1.0503e+01 1.1413e+01 1.2593e+01 -7.9800e+00 7.9800e+00 5.0500e-03 1.9365e-02 3.4063e-03 1.7590e-01
7.3900e+00 -1.2575e+01 -1.1439e+01 -9.4257e+00 -7.8713e+00 3.2952e+00 6.0044e+00 8.0499e+00 1.0497e+01 1.1420e+01 1.2594e+01 -7.9800e+00 7.9800e+00 5.0777e-03 1.9452e-02 3.4187e-03 1.7575e-01
7.4000e+00 -1.2576e+01 -1.1445e+01 -9.4373e+00 -7.8793e+00 3.2975e+00 6.0097e+00 8.0599e+00 1.0491e+01 1.1425e+01 1.2595e+01 -7.9800e+00 7.9800e+00 5.1075e-03 1.9539e-02 3.4310e-03 1.7560e-01
7.4100e+00 -1.2577e+01 -1.1450e+01 -9.4493e+00 -7.8864e+00 3.2997e+00 6.0149e+00 8.0698e+00 1.0485e+01 1.1431e+01 1.2595e+01 -8.0400e+00 8.0400e+00 5.1366e-03 1.9624e-02 3.4430e-03 1.7545e-01
7.4200e+00 -1.2578e+01 -1.1455e+01 -9.4615e+00 -7.8924e+00 3.3017e+00 6.0189e+00 8.0787e+00 1.0479e+01 1.1436e+01 1.2596e+01 -8.0400e+00 8.0400e+00 5.1645e-03 1.9709e-02 3.4550e-03 1.7529e-01
7.4300e+00 -1.2578e+01 -1.1460e+01 -9.4739e+00 -7.8976e+00 3.3036e+00 6.0224e+00 8.0874e+00 1.0473e+01 1.1441e+01 1.2597e+01 -8.0400e+00 8.0400e+00 5.1911e-03 1.9793e-02 3.4667e-03 1.7514e-01
7.4400e+00 -1.2579e+01 -1.1465e+01 -9.4864e+00 -7.9021e+00 3.3053e+00 6.0257e+00 8.0959e+00 1.0468e+01 1.1446e+01 1.2597e+01 -8.0400e+00 8.0400e+00 5.2159e-03 1.9876e-02 3.4783e-03 1.7500e-01
7.4500e+00 -1.2579e+01 -1.1470e+01 -9.4992e+00 -7.9057e+00 3.3068e+00 6.0291e+00 8.1040e+00 1.0464e+01 1.1452e+01 1.2598e+01 -8.0400e+00 8.0400e+00 5.2374e-03 1.9955e-02 3.4898e-03 1.7488e-01
7.4600e+00 -1.2580e+01 -1.1475e+01 -9.5117e+00 -7.9096e+00 3.3084e+00 6.0318e+00 8.1118e+00 1.0460e+01 1.1457e+01 1.2598e+01 -8.1000e+00 8.1000e+00 5.2573e-03 2.0036e-02 3.5011e-03 1.7474e-01
7.4700e+00 -1.2580e+01 -1.1482e+01 -9.5244e+00 -7.9129e+00 3.3097e+00 6.0350e+00 8.1195e+00 1.0457e+01 1.1463e+01 1.2599e+01 -8.1000e+00 8.1000e+00 5.2732e-03 2.0113e-02 3.5123e-03 1.7463e-01
7.4800e+00 -1.2581e+01 -1.1488e+01 -9.5367e+00 -7.9164e+00 3.3111e+00 6.0380e+00 8.1270e+00 1.0454e+01 1.1470e+01 1.2599e+01 -8.1000e+00 8.1000e+00 5.2869e-03 2.0190e-02 3.5234e-03 1.7452e-01
7.4900e+00 -1.2581e+01 -1.1495e+01 -9.5489e+00 -7.9201e+00 3.3124e+00 6.0413e+00 8.1345e+00 1.0451e+01 1.1477e+01 1.2600e+01 -8.1000e+00 8.1000e+00 5.2969e-03 2.0265e-02 3.5344e-03 1.7441e-01
7.5000e+00 -1.2581e+01 -1.1501e+01 -9.5606e+00 -7.9239e+00 3.3138e+00 6.0442e+00 8.1414e+00 1.0449e+01 1.1483e+01 1.2600e+01 -8.1000e+00 8.1000e+00 5.3056e-03 2.0342e-02 3.5454e-03 1.7429e-01
7.5100e+00 -1.2581e+01 -1.1507e+01 -9.5720e+00 -7.9289e+00 3.3153e+00 6.0476e+00 8.1486e+00 1.0446e+01 1.1490e+01 1.2600e+01 -8.1000e+00 8.1000e+00 5.3092e-03 2.0418e-02 3.5564e-03 1.7418e-01
7.5200e+00 -1.2582e+01 -1.1515e+01 -9.5831e+00 -7.9341e+00 3.3166e+00 6.0518e+00 8.1557e+00 1.0444e+01 1.1499e+01 1.2601e+01 -8.1600e+00 8.1600e+00 5.3082e-03 2.0491e-02 3.5673e-03 1.7409e-01
7.5300e+00 -1.2582e+01 -1.1524e+01 -9.5940e+00 -7.9400e+00 3.3178e+00 6.0569e+00 8.1627e+00 1.0442e+01 1.1508e+01 1.2601e+01 -8.1600e+00 8.1600e+00 5.3029e-03 2.0563e-02 3.5783e-03 1.7402e-01
7.5400e+00 -1.2583e+01 -1.1536e+01 -9.6056e+00 -7.9461e+00 3.3188e+00 6.0637e+00 8.1707e+00 1.0440e+01 1.1520e+01 1.2602e+01 -8.1600e+00 8.1600e+00 5.2902e-03 2.0625e-02 3.5893e-03 1.7402e-01
7.5500e+00 -1.2584e+01 -1.1548e+01 -9.6156e+00 -7.9543e+00 3.3198e+00 6.0712e+00 8.1783e+00 1.0438e+01 1.1532e+01 1.2603e+01 -8.1600e+00 8.1600e+00 5.2775e-03 2.0691e-02 3.6004e-03 1.7401e-01
7.5600e+00 -1.2585e+01 -1.1562e+01 -9.6256e+00 -7.9631e+00 3.3206e+00 6.0808e+00 8.1865e+00 1.0437e+01 1.1547e+01 1.2604e+01 -8.1600e+00 8.1600e+00 5.2611e-03 2.0750e-02 3.6115e-03 1.7405e-01
7.5700e+00 -1.2586e+01 -1.1581e+01 -9.6387e+00 -7.9717e+00 3.3216e+00 6.0916e+00 8.1960e+00 1.0437e+01 1.1566e+01 1.2605e+01 -8.2200e+00 8.2200e+00 5.2320e-03 2.0801e-02 3.6228e-03 1.7416e-01
7.5800e+00 -1.2587e+01 -1.1596e+01 -9.6478e+00 -7.9811e+00 3.3224e+00 6.1017e+00 8.2045e+00 1.0436e+01 1.1582e+01 1.2607e+01 -8.2200e+00 8.2200e+00 5.2172e-03 2.0854e-02 3.6343e-03 1.7427e-01
7.5900e+00 -1.2588e+01 -1.1612e+01 -9.6570e+00 -7.9914e+00 3.3232e+00 6.1125e+00 8.2132e+00 1.0436e+01 1.1599e+01 1.2608e+01 -8.2200e+00 8.2200e+00 5.2009e-03 2.0910e-02 3.6458e-03 1.7436e-01
7.6000e+00 -1.2592e+01 -1.1693e+01 -9.6843e+00 -7.9795e+00 3.3240e+00 6.1491e+00 8.2399e+00 1.0439e+01 1.1682e+01 1.2612e+01 -8.2200e+00 8.2200e+00 5.1280e-03 2.0855e-02 3.6576e-03 1.7538e-01
7.6100e+00 -1.2592e+01 -1.1721e+01 -9.6906e+00 -7.9962e+00 3.3279e+00 6.1645e+00 8.2397e+00 1.0437e+01 1.1710e+01 1.2612e+01 -8.2200e+00 8.2200e+00 5.1307e-03 2.0881e-02 3.6695e-03 1.7573e-01
7.6200e+00 -1.2592e+01 -1.1741e+01 -9.6988e+00 -8.0124e+00 3.3311e+00 6.1766e+00 8.2477e+00 1.0433e+01 1.1730e+01 1.2612e+01 -8.2200e+00 8.2200e+00 5.1129e-03 2.0929e-02 3.6816e-03 1.7591e-01
7.6300e+00 -1.2592e+01 -1.1769e+01 -9.7066e+00 -8.0251e+00 3.3344e+00 6.1914e+00 8.2540e+00 1.0430e+01 1.1758e+01 1.2612e+01 -8.2800e+00 8.2800e+00 5.1044e-03 2.0965e-02 3.6939e-03 1.7620e-01
7.6400e+00 -1.2593e+01 -1.1793e+01 -9.7142e+00 -8.0403e+00 3.3368e+00 6.2055e+00 8.2618e+00 1.0427e+01 1.1782e+01 1.2613e+01 -8.2800e+00 8.2800e+00 5.0950e-03 2.1008e-02 3.7064e-03 1.7643e-01
7.6500e+00 -1.2595e+01 -1.1855e+01 -9.7247e+00 -8.0568e+00 3.3434e+00 6.2360e+00 8.2723e+00 1.0413e+01 1.1845e+01 1.2614e+01 -8.2800e+00 8.2800e+00 5.0509e-03 2.0986e-02 3.7190e-03 1.7721e-01
7.6600e+00 -1.2598e+01 -1.1901e+01 -9.7327e+00 -8.0756e+00 3.3481e+00 6.2585e+00 8.2828e+00 1.0402e+01 1.1890e+01 1.2616e+01 -8.2800e+00 8.2800e+00 5.0232e-03 2.0995e-02 3.7318e-03 1.7775e-01
7.6700e+00 -1.2604e+01 -1.1976e+01 -9.7342e+00 -8.1052e+00 3.3543e+00 6.2940e+00 8.2953e+00 1.0384e+01 1.1965e+01 1.2621e+01 -8.2800e+00 8.2800e+00 4.9692e-03 2.0947e-02 3.7447e-03 1.7877e-01
7.6800e+00 -1.2772e+01 -1.2272e+01 -9.6987e+00 -8.1820e+00 3.3759e+00 6.4107e+00 8.3269e+00 1.0303e+01 1.2273e+01 1.2774e+01 -8.3400e+00 8.3400e+00 4.8879e-03 2.0578e-02 3.7578e-03 1.8261e-01
7.6900e+00 -1.2997e+01 -1.2459e+01 -9.6755e+00 -8.1895e+00 3.3706e+00 6.4398e+00 8.3608e+00 1.0305e+01 1.2461e+01 1.2998e+01 -8.3400e+00 8.3400e+00 5.0161e-03 2.0450e-02 3.7709e-03 1.8440e-01
7.7000e+00 -1.3130e+01 -1.2590e+01 -9.6881e+00 -8.2237e+00 3.3651e+00 6.4321e+00 8.3624e+00 1.0351e+01 1.2591e+01 1.3131e+01 -8.3400e+00 8.3400e+00 5.0477e-03 2.0426e-02 3.7842e-03 1.8527e-01
7.7100e+00 -1.3255e+01 -1.2698e+01 -9.7130e+00 -8.2461e+00 3.3817e+00 6.4231e+00 8.3780e+00 1.0391e+01 1.2699e+01 1.3256e+01 -8.3400e+00 8.3400e+00 5.0756e-03 2.0433e-02 3.7975e-03 1.8585e-01
7.7200e+00 -1.3380e+01 -1.2803e+01 -9.7402e+00 -8.2742e+00 3.4151e+00 6.4298e+00 8.3932e+00 1.0440e+01 1.2803e+01 1.3380e+01 -8.3400e+00 8.3400e+00 5.1083e-03 2.0459e-02 3.8108e-03 1.8626e-01
7.7300e+00 -1.3386e+01 -1.2806e+01 -9.7445e+00 -8.2797e+00 3.4208e+00 6.4302e+00 8.3995e+00 1.0439e+01 1.2807e+01 1.3387e+01 -8.3400e+00 8.3400e+00 5.1423e-03 2.0531e-02 3.8241e-03 1.8626e-01
7.7400e+00 -1.3392e+01 -1.2809e+01 -9.7453e+00 -8.2851e+00 3.4240e+00 6.4318e+00 8.4079e+00 1.0439e+01 1.2810e+01 1.3393e+01 -8.4000e+00 8.4000e+00 5.1901e-03 2.0604e-02 3.8374e-03 1.8625e-01
7.7500e+00 -1.3403e+01 -1.2817e+01 -9.7473e+00 -8.2951e+00 3.4276e+00 6.4348e+00 8.4197e+00 1.0440e+01 1.2818e+01 1.3403e+01 -8.4000e+00 8.4000e+00 5.2302e-03 2.0675e-02 3.8507e-03 1.8625e-01
7.7600e+00 -1.3463e+01 -1.2887e+01 -9.7656e+00 -8.3155e+00 3.4303e+00 6.4495e+00 8.4392e+00 1.0441e+01 1.2887e+01 1.3463e+01 -8.4000e+00 8.4000e+00 5.2200e-03 2.0727e-02 3.8639e-03 1.8642e-01
7.7700e+00 -1.3707e+01 -1.3123e+01 -9.5057e+00 -8.5725e+00 3.3337e+00 6.3975e+00 8.4101e+00 1.0306e+01 1.3123e+01 1.3708e+01 -8.4000e+00 8.4000e+00 5.9005e-03 2.0600e-02 3.8770e-03 1.8821e-01
7.7800e+00 -1.3739e+01 -1.3129e+01 -9.5180e+00 -8.5786e+00 3.3117e+00 6.3931e+00 8.4384e+00 1.0356e+01 1.3129e+01 1.3739e+01 -8.4000e+00 8.4000e+00 5.9050e-03 2.0655e-02 3.8901e-03 1.8833e-01
7.7900e+00 -1.3759e+01 -1.3138e+01 -9.5319e+00 -8.5861e+00 3.3074e+00 6.3958e+00 8.4487e+00 1.0368e+01 1.3139e+01 1.3760e+01 -8.4000e+00 8.4000e+00 5.9348e-03 2.0720e-02 3.9029e-03 1.8837e-01
7.8000e+00 -1.3774e+01 -1.3146e+01 -9.5456e+00 -8.5934e+00 3.3037e+00 6.3984e+00 8.4587e+00 1.0377e+01 1.3147e+01 1.3775e+01 -8.4600e+00 8.4600e+00 5.9613e-03 2.0784e-02 3.9157e-03 1.8840e-01
7.8100e+00 -1.3785e+01 -1.3152e+01 -9.5579e+00 -8.6028e+00 3.3000e+00 6.4003e+00 8.4668e+00 1.0385e+01 1.3153e+01 1.3786e+01 -8.4600e+00 8.4600e+00 5.9978e-03 2.0849e-02 3.9283e-03 1.8842e-01
7.8200e+00 -1.3798e+01 -1.3159e+01 -9.5711e+00 -8.6112e+00 3.2952e+00 6.4042e+00 8.4775e+00 1.0395e+01 1.3159e+01 1.3798e+01 -8.4600e+00 8.4600e+00 6.0199e-03 2.0912e-02 3.9408e-03 1.8844e-01
7.8300e+00 -1.3811e+01 -1.3167e+01 -9.5850e+00 -8.6207e+00 3.2896e+00 6.4096e+00 8.4890e+00 1.0406e+01 1.3167e+01 1.3811e+01 -8.4600e+00 8.4600e+00 6.0381e-03 2.0975e-02 3.9531e-03 1.8847e-01
7.8400e+00 -1.3826e+01 -1.3175e+01 -9.5977e+00 -8.6291e+00 3.2838e+00 6.4166e+00 8.5001e+00 1.0416e+01 1.3176e+01 1.3826e+01 -8.4600e+00 8.4600e+00 6.0567e-03 2.1037e-02 3.9652e-03 1.8849e-01
7.8500e+00 -1.3832e+01 -1.3179e+01 -9.6091e+00 -8.6391e+00 3.2812e+00 6.4164e+00 8.5081e+00 1.0422e+01 1.3180e+01 1.3833e+01 -8.5200e+00 8.5200e+00 6.0917e-03 2.1099e-02 3.9772e-03 1.8850e-01
7.8600e+00 -1.3841e+01 -1.3184e+01 -9.6249e+00 -8.6494e+00 3.2761e+00 6.4190e+00 8.5196e+00 1.0432e+01 1.3184e+01 1.3842e+01 -8.5200e+00 8.5200e+00 6.1048e-03 2.1161e-02 3.9891e-03 1.8851e-01
7.8700e+00 -1.3850e+01 -1.3188e+01 -9.6345e+00 -8.6588e+00 3.2709e+00 6.4239e+00 8.5275e+00 1.0441e+01 1.3189e+01 1.3850e+01 -8.5200e+00 8.5200e+00 6.1424e-03 2.1222e-02 4.0008e-03 1.8852e-01
7.8800e+00 -1.3856e+01 -1.3192e+01 -9.6448e+00 -8.6668e+00 3.2673e+00 6.4265e+00 8.5349e+00 1.0448e+01 1.3192e+01 1.3856e+01 -8.5200e+00 8.5200e+00 6.1765e-03 2.1283e-02 4.0124e-03 1.8852e-01
7.8900e+00 -1.3864e+01 -1.3196e+01 -9.6580e+00 -8.6768e+00 3.2620e+00 6.4309e+00 8.5459e+00 1.0458e+01 1.3196e+01 1.3865e+01 -8.5200e+00 8.5200e+00 6.1934e-03 2.1344e-02 4.0239e-03 1.8853e-01
7.9000e+00 -1.3874e+01 -1.3201e+01 -9.6726e+00 -8.6869e+00 3.2562e+00 6.4366e+00 8.5578e+00 1.0469e+01 1.3201e+01 1.3874e+01 -8.5200e+00 8.5200e+00 6.2031e-03 2.1403e-02 4.0354e-03 1.8854e-01
7.9100e+00 -1.3881e+01 -1.3205e+01 -9.6842e+00 -8.6962e+00 3.2511e+00 6.4411e+00 8.5668e+00 1.0477e+01 1.3205e+01 1.3881e+01 -8.5800e+00 8.5800e+00 6.2282e-03 2.1464e-02 4.0467e-03 1.8854e-01
7.9200e+00 -1.3889e+01 -1.3209e+01 -9.6962e+00 -8.7055e+00 3.2454e+00 6.4461e+00 8.5759e+00 1.0486e+01 1.3210e+01 1.3889e+01 -8.5800e+00 8.5800e+00 6.2515e-03 2.1524e-02 4.0580e-03 1.8854e-01
7.9300e+00 -1.3896e+01 -1.3214e+01 -9.7081e+00 -8.7151e+00 3.2400e+00 6.4507e+00 8.5843e+00 1.0495e+01 1.3214e+01 1.3896e+01 -8.5800e+00 8.5800e+00 6.2776e-03 2.1585e-02 4.0693e-03 1.8853e-01
7.9400e+00 -1.3903e+01 -1.3218e+01 -9.7202e+00 -8.7250e+00 3.2339e+00 6.4556e+00 8.5940e+00 1.0504e+01 1.3219e+01 1.3904e+01 -8.5800e+00 8.5800e+00 6.2985e-03 2.1645e-02 4.0806e-03 1.8852e-01
7.9500e+00 -1.3911e+01 -1.3224e+01 -9.7357e+00 -8.7355e+00 3.2275e+00 6.4609e+00 8.6055e+00 1.0514e+01 1.3224e+01 1.3912e+01 -8.5800e+00 8.5800e+00 6.3039e-03 2.1705e-02 4.0920e-03 1.8852e-01
7.9600e+00 -1.3918e+01 -1.3229e+01 -9.7463e+00 -8.7439e+00 3.2211e+00 6.4670e+00 8.6135e+00 1.0523e+01 1.3229e+01 1.3919e+01 -8.6400e+00 8.6400e+00 6.3298e-03 2.1767e-02 4.1033e-03 1.8851e-01
7.9700e+00 -1.3926e+01 -1.3235e+01 -9.7585e+00 -8.7537e+00 3.2143e+00 6.4729e+00 8.6228e+00 1.0532e+01 1.3235e+01 1.3926e+01 -8.6400e+00 8.6400e+00 6.3488e-03 2.1828e-02 4.1147e-03 1.8851e-01
7.9800e+00 -1.3933e+01 -1.3241e+01 -9.7715e+00 -8.7628e+00 3.2074e+00 6.4792e+00 8.6321e+00 1.0541e+01 1.3241e+01 1.3933e+01 -8.6400e+00 8.6400e+00 6.3633e-03 2.1890e-02 4.1262e-03 1.8850e-01
7.9900e+00 -1.3940e+01 -1.3247e+01 -9.7843e+00 -8.7723e+00 3.2003e+00 6.4853e+00 8.6406e+00 1.0550e+01 1.3247e+01 1.3940e+01 -8.6400e+00 8.6400e+00 6.3827e-03 2.1953e-02 4.1378e-03 1.8849e-01
8.0000e+00 -1.3947e+01 -1.3254e+01 -9.7971e+00 -8.7816e+00 3.1924e+00 6.4918e+00 8.6503e+00 1.0559e+01 1.3254e+01 1.3948e+01 -8.6400e+00 8.6400e+00 6.3952e-03 2.2015e-02 4.1495e-03 1.8848e-01
8.0100e+00 -1.3954e+01 -1.3261e+01 -9.8102e+00 -8.7909e+00 3.1846e+00 6.4984e+00 8.6591e+00 1.0568e+01 1.3262e+01 1.3955e+01 -8.6400e+00 8.6400e+00 6.4105e-03 2.2079e-02 4.1612e-03 1.8847e-01
8.0200e+00 -1.3961e+01 -1.3269e+01 -9.8230e+00 -8.8003e+00 3.1763e+00 6.5051e+00 8.6682e+00 1.0576e+01 1.3269e+01 1.3961e+01 -8.7000e+00 8.7000e+00 6.4246e-03 2.2143e-02 4.1731e-03 1.8846e-01
8.0300e+00 -1.3968e+01 -1.3277e+01 -9.8362e+00 -8.8097e+00 3.1677e+00 6.5122e+00 8.6771e+00 1.0585e+01 1.3277e+01 1.3968e+01 -8.7000e+00 8.7000e+00 6.4376e-03 2.2207e-02 4.1851e-03 1.8846e-01
8.0400e+00 -1.3975e+01 -1.3286e+01 -9.8489e+00 -8.8189e+00 3.1588e+00 6.5193e+00 8.6859e+00 1.0594e+01 1.3286e+01 1.3975e+01 -8.7000e+00 8.7000e+00 6.4516e-03 2.2272e-02 4.1972e-03 1.8845e-01
8.0500e+00 -1.3981e+01 -1.3294e+01 -9.8617e+00 -8.8281e+00 3.1495e+00 6.5265e+00 8.6949e+00 1.0602e+01 1.3294e+01 1.3981e+01 -8.7000e+00 8.7000e+00 6.4641e-03 2.2337e-02 4.2093e-03 1.8845e-01
8.0600e+00 -1.3988e+01 -1.3303e+01 -9.8745e+00 -8.8375e+00 3.1398e+00 6.5338e+00 8.7035e+00 1.0611e+01 1.3303e+01 1.3988e+01 -8.7000e+00 8.7000e+00 6.4789e-03 2.2402e-02 4.2215e-03 1.8844e-01
8.0700e+00 -1.3994e+01 -1.3312e+01 -9.8872e+00 -8.8471e+00 3.1297e+00 6.5411e+00 8.7123e+00 1.0620e+01 1.3312e+01 1.3994e+01 -8.7600e+00 8.7600e+00 6.4935e-03 2.2467e-02 4.2338e-03 1.8844e-01
8.0800e+00 -1.4000e+01 -1.3321e+01 -9.9002e+00 -8.8569e+00 3.1192e+00 6.5487e+00 8.7211e+00 1.0628e+01 1.3321e+01 1.4000e+01 -8.7600e+00 8.7600e+00 6.5070e-03 2.2533e-02 4.2461e-03 1.8844e-01
8.0900e+00 -1.4006e+01 -1.3331e+01 -9.9126e+00 -8.8667e+00 3.1083e+00 6.5565e+00 8.7297e+00 1.0637e+01 1.3331e+01 1.4006e+01 -8.7600e+00 8.7600e+00 6.5226e-03 2.2598e-02 4.2585e-03 1.8845e-01
8.1000e+00 -1.4012e+01 -1.3340e+01 -9.9252e+00 -8.8768e+00 3.0968e+00 6.5644e+00 8.7384e+00 1.0646e+01 1.3340e+01 1.4012e+01 -8.7600e+00 8.7600e+00 6.5384e-03 2.2663e-02 4.2709e-03 1.8845e-01
8.1100e+00 -1.4018e+01 -1.3350e+01 -9.9374e+00 -8.8868e+00 3.0849e+00 6.5725e+00 8.7472e+00 1.0655e+01 1.3350e+01 1.4018e+01 -8.7600e+00 8.7600e+00 6.5548e-03 2.2728e-02 4.2832e-03 1.8846e-01
8.1200e+00 -1.4023e+01 -1.3360e+01 -9.9492e+00 -8.8971e+00 3.0725e+00 6.5807e+00 8.7560e+00 1.0664e+01 1.3360e+01 1.4023e+01 -8.7600e+00 8.7600e+00 6.5740e-03 2.2792e-02 4.2955e-03 1.8846e-01
8.1300e+00 -1.4028e+01 -1.3370e+01 -9.9606e+00 -8.9078e+00 3.0598e+00 6.5890e+00 8.7648e+00 1.0674e+01 1.3370e+01 1.4029e+01 -8.8200e+00 8.8200e+00 6.5957e-03 2.2856e-02 4.3078e-03 1.8847e-01
8.1400e+00 -1.4034e+01 -1.3380e+01 -9.9718e+00 -8.9187e+00 3.0466e+00 6.5973e+00 8.7741e+00 1.0684e+01 1.3380e+01 1.4034e+01 -8.8200e+00 8.8200e+00 6.6166e-03 2.2919e-02 4.3199e-03 1.8849e-01
8.1500e+00 -1.4039e+01 -1.3391e+01 -9.9827e+00 -8.9302e+00 3.0329e+00 6.6056e+00 8.7834e+00 1.0695e+01 1.3391e+01 1.4039e+01 -8.8200e+00 8.8200e+00 6.6409e-03 2.2981e-02 4.3320e-03 1.8850e-01
8.1600e+00 -1.4044e+01 -1.3401e+01 -9.9933e+00 -8.9419e+00 3.0184e+00 6.6139e+00 8.7935e+00 1.0705e+01 1.3401e+01 1.4044e+01 -8.8200e+00 8.8200e+00 6.6627e-03 2.3042e-02 4.3440e-03 1.8852e-01
8.1700e+00 -1.4049e+01 -1.3412e+01 -1.0003e+01 -8.9538e+00 3.0035e+00 6.6223e+00 8.8039e+00 1.0716e+01 1.3412e+01 1.4050e+01 -8.8200e+00 8.8200e+00 6.6870e-03 2.3103e-02 4.3558e-03 1.8854e-01
8.1800e+00 -1.4055e+01 -1.3422e+01 -1.0013e+01 -8.9658e+00 2.9883e+00 6.6306e+00 8.8147e+00 1.0727e+01 1.3422e+01 1.4055e+01 -8.8200e+00 8.8200e+00 6.7123e-03 2.3162e-02 4.3676e-03 1.8857e-01
8.1900e+00 -1.4060e+01 -1.3433e+01 -1.0022e+01 -8.9778e+00 2.9729e+00 6.6389e+00 8.8261e+00 1.0739e+01 1.3433e+01 1.4060e+01 -8.8800e+00 8.8800e+00 6.7373e-03 2.3220e-02 4.3791e-03 1.8860e-01
8.2000e+00 -1.4065e+01 -1.3444e+01 -1.0031e+01 -8.9902e+00 2.9572e+00 6.6470e+00 8.8382e+00 1.0751e+01 1.3444e+01 1.4065e+01 -8.8800e+00 8.8800e+00 6.7627e-03 2.3276e-02 4.3906e-03 1.8863e-01
8.2100e+00 -1.4070e+01 -1.3455e+01 -1.0040e+01 -9.0028e+00 2.9414e+00 6.6555e+00 8.8500e+00 1.0763e+01 1.3455e+01 1.4070e+01 -8.8800e+00 8.8800e+00 6.7896e-03 2.3332e-02 4.4018e-03 1.8866e-01
8.2200e+00 -1.4076e+01 -1.3466e+01 -1.0049e+01 -9.0149e+00 2.9259e+00 6.6630e+00 8.8637e+00 1.0776e+01 1.3466e+01 1.4076e+01 -8.8800e+00 8.8800e+00 6.8115e-03 2.3387e-02 4.4130e-03 1.8870e-01
8.2300e+00 -1.4081e+01 -1.3478e+01 -1.0058e+01 -9.0274e+00 2.9105e+00 6.6710e+00 8.8768e+00 1.0789e+01 1.3478e+01 1.4081e+01 -8.8800e+00 8.8800e+00 6.8368e-03 2.3440e-02 4.4240e-03 1.8873e-01
8.2400e+00 -1.4087e+01 -1.3489e+01 -1.0066e+01 -9.0400e+00 2.8955e+00 6.6792e+00 8.8896e+00 1.0802e+01 1.3489e+01 1.4087e+01 -8.9400e+00 8.9400e+00 6.8641e-03 2.3494e-02 4.4349e-03 1.8877e-01
8.2500e+00 -1.4092e+01 -1.3501e+01 -1.0075e+01 -9.0520e+00 2.8807e+00 6.6870e+00 8.9037e+00 1.0815e+01 1.3501e+01 1.4093e+01 -8.9400e+00 8.9400e+00 6.8865e-03 2.3546e-02 4.4456e-03 1.8881e-01
8.2600e+00 -1.4098e+01 -1.3512e+01 -1.0083e+01 -9.0643e+00 2.8664e+00 6.6950e+00 8.9174e+00 1.0828e+01 1.3512e+01 1.4098e+01 -8.9400e+00 8.9400e+00 6.9110e-03 2.3598e-02 4.4562e-03 1.8884e-01
8.2700e+00 -1.4104e+01 -1.3524e+01 -1.0092e+01 -9.0764e+00 2.8524e+00 6.7032e+00 8.9309e+00 1.0842e+01 1.3524e+01 1.4105e+01 -8.9400e+00 8.9400e+00 6.9362e-03 2.3650e-02 4.4668e-03 1.8887e-01
8.2800e+00 -1.4111e+01 -1.3535e+01 -1.0101e+01 -9.0880e+00 2.8391e+00 6.7116e+00 8.9440e+00 1.0855e+01 1.3535e+01 1.4111e+01 -8.9400e+00 8.9400e+00 6.9631e-03 2.3701e-02 4.4773e-03 1.8890e-01
8.2900e+00 -1.4118e+01 -1.3547e+01 -1.0111e+01 -9.1014e+00 2.8246e+00 6.7205e+00 8.9583e+00 1.0868e+01 1.3547e+01 1.4118e+01 -8.9400e+00 8.9400e+00 6.9815e-03 2.3752e-02 4.4877e-03 1.8894e-01
8.3000e+00 -1.4125e+01 -1.3558e+01 -1.0119e+01 -9.1112e+00 2.8127e+00 6.7291e+00 8.9704e+00 1.0881e+01 1.3558e+01 1.4125e+01 -9.0000e+00 9.0000e+00 7.0137e-03 2.3804e-02 4.4980e-03 1.8896e-01
8.3100e+00 -1.4132e+01 -1.3570e+01 -1.0127e+01 -9.1223e+00 2.8005e+00 6.7378e+00 8.9829e+00 1.0895e+01 1.3570e+01 1.4132e+01 -9.0000e+00 9.0000e+00 7.0422e-03 2.3856e-02 4.5084e-03 1.8898e-01
8.3200e+00 -1.4140e+01 -1.3582e+01 -1.0136e+01 -9.1331e+00 2.7887e+00 6.7464e+00 8.9951e+00 1.0908e+01 1.3582e+01 1.4140e+01 -9.0000e+00 9.0000e+00 7.0717e-03 2.3908e-02 4.5187e-03 1.8900e-01
8.3300e+00 -1.4148e+01 -1.3594e+01 -1.0145e+01 -9.1441e+00 2.7770e+00 6.7551e+00 9.0070e+00 1.0922e+01 1.3594e+01 1.4148e+01 -9.0000e+00 9.0000e+00 7.1021e-03 2.3960e-02 4.5290e-03 1.8902e-01
8.3400e+00 -1.4157e+01 -1.3606e+01 -1.0155e+01 -9.1550e+00 2.7652e+00 6.7639e+00 9.0191e+00 1.0935e+01 1.3606e+01 1.4157e+01 -9.0000e+00 9.0000e+00 7.1304e-03 2.4012e-02 4.5394e-03 1.8904e-01
8.3500e+00 -1.4166e+01 -1.3618e+01 -1.0164e+01 -9.1654e+00 2.7542e+00 6.7722e+00 9.0302e+00 1.0948e+01 1.3618e+01 1.4167e+01 -9.0600e+00 9.0600e+00 7.1622e-03 2.4065e-02 4.5498e-03 1.8906e-01
8.3600e+00 -1.4177e+01 -1.3630e+01 -1.0173e+01 -9.1762e+00 2.7426e+00 6.7809e+00 9.0418e+00 1.0961e+01 1.3630e+01 1.4177e+01 -9.0600e+00 9.0600e+00 7.1933e-03 2.4118e-02 4.5602e-03 1.8908e-01
8.3700e+00 -1.4189e+01 -1.3644e+01 -1.0184e+01 -9.1876e+00 2.7308e+00 6.7898e+00 9.0530e+00 1.0974e+01 1.3644e+01 1.4189e+01 -9.0600e+00 9.0600e+00 7.2231e-03 2.4171e-02 4.5707e-03 1.8910e-01
8.3800e+00 -1.4201e+01 -1.3657e+01 -1.0195e+01 -9.1975e+00 2.7196e+00 6.7980e+00 9.0640e+00 1.0987e+01 1.3657e+01 1.4201e+01 -9.0600e+00 9.0600e+00 7.2522e-03 2.4224e-02 4.5813e-03 1.8912e-01
8.3900e+00 -1.4213e+01 -1.3670e+01 -1.0203e+01 -9.2069e+00 2.7094e+00 6.8061e+00 9.0743e+00 1.1000e+01 1.3670e+01 1.4213e+01 -9.0600e+00 9.0600e+00 7.2880e-03 2.4278e-02 4.5919e-03 1.8914e-01
8.4000e+00 -1.4226e+01 -1.3683e+01 -1.0213e+01 -9.2170e+00 2.6992e+00 6.8141e+00 9.0846e+00 1.1013e+01 1.3683e+01 1.4226e+01 -9.0600e+00 9.0600e+00 7.3210e-03 2.4333e-02 4.6026e-03 1.8915e-01
8.4100e+00 -1.4240e+01 -1.3697e+01 -1.0223e+01 -9.2277e+00 2.6890e+00 6.8225e+00 9.0941e+00 1.1026e+01 1.3697e+01 1.4240e+01 -9.1200e+00 9.1200e+00 7.3593e-03 2.4388e-02 4.6133e-03 1.8917e-01
8.4200e+00 -1.4255e+01 -1.3712e+01 -1.0235e+01 -9.2379e+00 2.6788e+00 6.8301e+00 9.1040e+00 1.1038e+01 1.3712e+01 1.4255e+01 -9.1200e+00 9.1200e+00 7.3887e-03 2.4442e-02 4.6241e-03 1.8919e-01
8.4300e+00 -1.4272e+01 -1.3728e+01 -1.0247e+01 -9.2471e+00 2.6687e+00 6.8387e+00 9.1139e+00 1.1051e+01 1.3728e+01 1.4272e+01 -9.1200e+00 9.1200e+00 7.4178e-03 2.4496e-02 4.6350e-03 1.8921e-01
8.4400e+00 -1.4285e+01 -1.3740e+01 -1.0255e+01 -9.2572e+00 2.6614e+00 6.8449e+00 9.1220e+00 1.1062e+01 1.3740e+01 1.4285e+01 -9.1200e+00 9.1200e+00 7.4628e-03 2.4554e-02 4.6459e-03 1.8921e-01
8.4500e+00 -1.4304e+01 -1.3757e+01 -1.0269e+01 -9.2669e+00 2.6514e+00 6.8553e+00 9.1321e+00 1.1076e+01 1.3757e+01 1.4304e+01 -9.1200e+00 9.1200e+00 7.4870e-03 2.4608e-02 4.6568e-03 1.8924e-01
8.4600e+00 -1.4319e+01 -1.3770e+01 -1.0278e+01 -9.2770e+00 2.6442e+00 6.8624e+00 9.1400e+00 1.1088e+01 1.3770e+01 1.4319e+01 -9.1200e+00 9.1200e+00 7.5296e-03 2.4665e-02 4.6678e-03 1.8924e-01
8.4700e+00 -1.4338e+01 -1.3787e+01 -1.0292e+01 -9.2865e+00 2.6354e+00 6.8721e+00 9.1493e+00 1.1101e+01 1.3787e+01 1.4338e+01 -9.1800e+00 9.1800e+00 7.5532e-03 2.4720e-02 4.6788e-03 1.8927e-01
8.4800e+00 -1.4354e+01 -1.3801e+01 -1.0302e+01 -9.2962e+00 2.6284e+00 6.8803e+00 9.1569e+00 1.1112e+01 1.3801e+01 1.4354e+01 -9.1800e+00 9.1800e+00 7.5924e-03 2.4778e-02 4.6897e-03 1.8927e-01
8.4900e+00 -1.4373e+01 -1.3817e+01 -1.0315e+01 -9.3058e+00 2.6202e+00 6.8906e+00 9.1653e+00 1.1125e+01 1.3817e+01 1.4373e+01 -9.1800e+00 9.1800e+00 7.6196e-03 2.4834e-02 4.7007e-03 1.8928e-01
8.5000e+00 -1.4389e+01 -1.3831e+01 -1.0327e+01 -9.3152e+00 2.6135e+00 6.8993e+00 9.1725e+00 1.1137e+01 1.3831e+01 1.4389e+01 -9.1800e+00 9.1800e+00 7.6545e-03 2.4892e-02 4.7116e-03 1.8928e-01
8.5100e+00 -1.4408e+01 -1.3846e+01 -1.0341e+01 -9.3264e+00 2.6061e+00 6.9100e+00 9.1805e+00 1.1149e+01 1.3846e+01 1.4408e+01 -9.1800e+00 9.1800e+00 7.6804e-03 2.4948e-02 4.7224e-03 1.8929e-01
8.5200e+00 -1.4423e+01 -1.3858e+01 -1.0350e+01 -9.3346e+00 2.6002e+00 6.9187e+00 9.1863e+00 1.1159e+01 1.3859e+01 1.4423e+01 -9.2400e+00 9.2400e+00 7.7225e-03 2.5007e-02 4.7332e-03 1.8927e-01
8.5300e+00 -1.4441e+01 -1.3873e+01 -1.0363e+01 -9.3448e+00 2.5929e+00 6.9305e+00 9.1925e+00 1.1171e+01 1.3873e+01 1.4441e+01 -9.2400e+00 9.2400e+00 7.7525e-03 2.5065e-02 4.7439e-03 1.8927e-01
8.5400e+00 -1.4456e+01 -1.3885e+01 -1.0374e+01 -9.3543e+00 2.5869e+00 6.9400e+00 9.1984e+00 1.1182e+01 1.3885e+01 1.4456e+01 -9.2400e+00 9.2400e+00 7.7940e-03 2.5123e-02 4.7545e-03 1.8925e-01
8.5500e+00 -1.4470e+01 -1.3897e+01 -1.0385e+01 -9.3643e+00 2.5810e+00 6.9505e+00 9.2033e+00 1.1193e+01 1.3897e+01 1.4470e+01 -9.2400e+00 9.2400e+00 7.8354e-03 2.5183e-02 4.7650e-03 1.8922e-01
8.5600e+00 -1.4483e+01 -1.3908e+01 -1.0397e+01 -9.3740e+00 2.5750e+00 6.9612e+00 9.2084e+00 1.1204e+01 1.3908e+01 1.4483e+01 -9.2400e+00 9.2400e+00 7.8710e-03 2.5242e-02 4.7754e-03 1.8919e-01
8.5700e+00 -1.4498e+01 -1.3920e+01 -1.0409e+01 -9.3839e+00 2.5682e+00 6.9737e+00 9.2134e+00 1.1215e+01 1.3920e+01 1.4498e+01 -9.2400e+00 9.2400e+00 7.9044e-03 2.5300e-02 4.7857e-03 1.8916e-01
8.5800e+00 -1.4511e+01 -1.3931e+01 -1.0420e+01 -9.3936e+00 2.5622e+00 6.9849e+00 9.2178e+00 1.1225e+01 1.3931e+01 1.4511e+01 -9.3000e+00 9.3000e+00 7.9430e-03 2.5360e-02 4.7959e-03 1.8911e-01
8.5900e+00 -1.4523e+01 -1.3941e+01 -1.0431e+01 -9.4039e+00 2.5561e+00 6.9968e+00 9.2221e+00 1.1235e+01 1.3941e+01 1.4523e+01 -9.3000e+00 9.3000e+00 7.9824e-03 2.5419e-02 4.8060e-03 1.8907e-01
8.6000e+00 -1.4535e+01 -1.3952e+01 -1.0443e+01 -9.4140e+00 2.5496e+00 7.0093e+00 9.2264e+00 1.1246e+01 1.3952e+01 1.4536e+01 -9.3000e+00 9.3000e+00 8.0169e-03 2.5478e-02 4.8159e-03 1.8903e-01
8.6100e+00 -1.4547e+01 -1.3962e+01 -1.0454e+01 -9.4240e+00 2.5433e+00 7.0214e+00 9.2306e+00 1.1256e+01 1.3962e+01 1.4547e+01 -9.3000e+00 9.3000e+00 8.0536e-03 2.5537e-02 4.8257e-03 1.8897e-01
8.6200e+00 -1.4558e+01 -1.3971e+01 -1.0465e+01 -9.4338e+00 2.5370e+00 7.0335e+00 9.2345e+00 1.1266e+01 1.3971e+01 1.4558e+01 -9.3000e+00 9.3000e+00 8.0938e-03 2.5596e-02 4.8354e-03 1.8892e-01
8.6300e+00 -1.4568e+01 -1.3980e+01 -1.0476e+01 -9.4438e+00 2.5309e+00 7.0449e+00 9.2386e+00 1.1276e+01 1.3980e+01 1.4568e+01 -9.3600e+00 9.3600e+00 8.1324e-03 2.5655e-02 4.8451e-03 1.8885e-01
8.6400e+00 -1.4579e+01 -1.3990e+01 -1.0488e+01 -9.4546e+00 2.5238e+00 7.0579e+00 9.2431e+00 1.1287e+01 1.3990e+01 1.4579e+01 -9.3600e+00 9.3600e+00 8.1619e-03 2.5713e-02 4.8546e-03 1.8880e-01
8.6500e+00 -1.4589e+01 -1.3999e+01 -1.0500e+01 -9.4650e+00 2.5167e+00 7.0703e+00 9.2478e+00 1.1298e+01 1.3999e+01 1.4589e+01 -9.3600e+00 9.3600e+00 8.1933e-03 2.5771e-02 4.8640e-03 1.8874e-01
8.6600e+00 -1.4599e+01 -1.4008e+01 -1.0511e+01 -9.4758e+00 2.5095e+00 7.0822e+00 9.2529e+00 1.1309e+01 1.4008e+01 1.4599e+01 -9.3600e+00 9.3600e+00 8.2217e-03 2.5828e-02 4.8733e-03 1.8868e-01
8.6700e+00 -1.4608e+01 -1.4017e+01 -1.0521e+01 -9.4861e+00 2.5023e+00 7.0939e+00 9.2577e+00 1.1319e+01 1.4017e+01 1.4608e+01 -9.3600e+00 9.3600e+00 8.2574e-03 2.5886e-02 4.8825e-03 1.8861e-01
8.6800e+00 -1.4618e+01 -1.4026e+01 -1.0534e+01 -9.4969e+00 2.4941e+00 7.1059e+00 9.2631e+00 1.1330e+01 1.4027e+01 1.4618e+01 -9.3600e+00 9.3600e+00 8.2774e-03 2.5943e-02 4.8917e-03 1.8856e-01
8.6900e+00 -1.4626e+01 -1.4035e+01 -1.0544e+01 -9.5073e+00 2.4864e+00 7.1167e+00 9.2686e+00 1.1341e+01 1.4035e+01 1.4627e+01 -9.4200e+00 9.4200e+00 8.3117e-03 2.6000e-02 4.9008e-03 1.8849e-01
8.7000e+00 -1.4636e+01 -1.4045e+01 -1.0556e+01 -9.5184e+00 2.4776e+00 7.1279e+00 9.2747e+00 1.1352e+01 1.4045e+01 1.4636e+01 -9.4200e+00 9.4200e+00 8.3291e-03 2.6056e-02 4.9099e-03 1.8843e-01
8.7100e+00 -1.4645e+01 -1.4054e+01 -1.0568e+01 -9.5295e+00 2.4684e+00 7.1389e+00 9.2811e+00 1.1363e+01 1.4054e+01 1.4645e+01 -9.4200e+00 9.4200e+00 8.3490e-03 2.6112e-02 4.9189e-03 1.8838e-01
8.7200e+00 -1.4654e+01 -1.4064e+01 -1.0580e+01 -9.5408e+00 2.4584e+00 7.1501e+00 9.2875e+00 1.1374e+01 1.4064e+01 1.4654e+01 -9.4200e+00 9.4200e+00 8.3644e-03 2.6167e-02 4.9279e-03 1.8833e-01
8.7300e+00 -1.4664e+01 -1.4074e+01 -1.0592e+01 -9.5517e+00 2.4480e+00 7.1604e+00 9.2943e+00 1.1385e+01 1.4074e+01 1.4664e+01 -9.4200e+00 9.4200e+00 8.3815e-03 2.6221e-02 4.9368e-03 1.8827e-01
8.7400e+00 -1.4673e+01 -1.4083e+01 -1.0603e+01 -9.5630e+00 2.4371e+00 7.1706e+00 9.3012e+00 1.1395e+01 1.4083e+01 1.4673e+01 -9.4200e+00 9.4200e+00 8.4001e-03 2.6276e-02 4.9457e-03 1.8822e-01
8.7500e+00 -1.4682e+01 -1.4093e+01 -1.0614e+01 -9.5742e+00 2.4257e+00 7.1803e+00 9.3085e+00 1.1406e+01 1.4093e+01 1.4682e+01 -9.4800e+00 9.4800e+00 8.4165e-03 2.6330e-02 4.9546e-03 1.8817e-01
8.7600e+00 -1.4691e+01 -1.4103e+01 -1.0625e+01 -9.5853e+00 2.4137e+00 7.1896e+00 9.3161e+00 1.1417e+01 1.4103e+01 1.4691e+01 -9.4800e+00 9.4800e+00 8.4335e-03 2.6385e-02 4.9634e-03 1.8812e-01
8.7700e+00 -1.4701e+01 -1.4114e+01 -1.0637e+01 -9.5973e+00 2.4005e+00 7.1993e+00 9.3237e+00 1.1428e+01 1.4114e+01 1.4701e+01 -9.4800e+00 9.4800e+00 8.4479e-03 2.6437e-02 4.9723e-03 1.8808e-01
8.7800e+00 -1.4711e+01 -1.4125e+01 -1.0649e+01 -9.6094e+00 2.3859e+00 7.2090e+00 9.3319e+00 1.1439e+01 1.4125e+01 1.4711e+01 -9.4800e+00 9.4800e+00 8.4528e-03 2.6489e-02 4.9811e-03 1.8805e-01
8.7900e+00 -1.4721e+01 -1.4135e+01 -1.0660e+01 -9.6206e+00 2.3717e+00 7.2179e+00 9.3399e+00 1.1450e+01 1.4135e+01 1.4721e+01 -9.4800e+00 9.4800e+00 8.4705e-03 2.6541e-02 4.9898e-03 1.8800e-01
8.8000e+00 -1.4731e+01 -1.4145e+01 -1.0670e+01 -9.6322e+00 2.3572e+00 7.2267e+00 9.3479e+00 1.1460e+01 1.4145e+01 1.4731e+01 -9.5400e+00 9.5400e+00 8.4943e-03 2.6593e-02 4.9986e-03 1.8796e-01
8.8100e+00 -1.4741e+01 -1.4156e+01 -1.0681e+01 -9.6439e+00 2.3414e+00 7.2358e+00 9.3559e+00 1.1471e+01 1.4156e+01 1.4741e+01 -9.5400e+00 9.5400e+00 8.5088e-03 2.6645e-02 5.0072e-03 1.8793e-01
8.8200e+00 -1.4752e+01 -1.4167e+01 -1.0691e+01 -9.6556e+00 2.3253e+00 7.2448e+00 9.3638e+00 1.1481e+01 1.4167e+01 1.4752e+01 -9.5400e+00 9.5400e+00 8.5272e-03 2.6696e-02 5.0159e-03 1.8789e-01
8.8300e+00 -1.4762e+01 -1.4177e+01 -1.0701e+01 -9.6656e+00 2.3105e+00 7.2525e+00 9.3719e+00 1.1492e+01 1.4177e+01 1.4762e+01 -9.5400e+00 9.5400e+00 8.5513e-03 2.6747e-02 5.0245e-03 1.8785e-01
8.8400e+00 -1.4772e+01 -1.4187e+01 -1.0710e+01 -9.6772e+00 2.2952e+00 7.2610e+00 9.3801e+00 1.1502e+01 1.4187e+01 1.4772e+01 -9.5400e+00 9.5400e+00 8.5818e-03 2.6798e-02 5.0330e-03 1.8781e-01
8.8500e+00 -1.4782e+01 -1.4198e+01 -1.0720e+01 -9.6887e+00 2.2792e+00 7.2698e+00 9.3882e+00 1.1513e+01 1.4198e+01 1.4783e+01 -9.5400e+00 9.5400e+00 8.6041e-03 2.6848e-02 5.0414e-03 1.8778e-01
8.8600e+00 -1.4793e+01 -1.4208e+01 -1.0729e+01 -9.6996e+00 2.2640e+00 7.2783e+00 9.3963e+00 1.1523e+01 1.4208e+01 1.4793e+01 -9.6000e+00 9.6000e+00 8.6343e-03 2.6898e-02 5.0498e-03 1.8774e-01
8.8700e+00 -1.4803e+01 -1.4219e+01 -1.0738e+01 -9.7112e+00 2.2485e+00 7.2873e+00 9.4044e+00 1.1534e+01 1.4219e+01 1.4804e+01 -9.6000e+00 9.6000e+00 8.6645e-03 2.6948e-02 5.0581e-03 1.8770e-01
8.8800e+00 -1.4816e+01 -1.4230e+01 -1.0750e+01 -9.7244e+00 2.2306e+00 7.2976e+00 9.4120e+00 1.1544e+01 1.4230e+01 1.4816e+01 -9.6000e+00 9.6000e+00 8.6795e-03 2.6997e-02 5.0663e-03 1.8767e-01
8.8900e+00 -1.4825e+01 -1.4239e+01 -1.0757e+01 -9.7323e+00 2.2183e+00 7.3050e+00 9.4197e+00 1.1554e+01 1.4239e+01 1.4825e+01 -9.6000e+00 9.6000e+00 8.7296e-03 2.7047e-02 5.0745e-03 1.8762e-01
8.9000e+00 -1.4836e+01 -1.4249e+01 -1.0766e+01 -9.7444e+00 2.2039e+00 7.3141e+00 9.4283e+00 1.1565e+01 1.4249e+01 1.4836e+01 -9.6000e+00 9.6000e+00 8.7621e-03 2.7096e-02 5.0825e-03 1.8757e-01
8.9100e+00 -1.4850e+01 -1.4262e+01 -1.0780e+01 -9.7590e+00 2.1859e+00 7.3247e+00 9.4379e+00 1.1575e+01 1.4262e+01 1.4850e+01 -9.6000e+00 9.6000e+00 8.7512e-03 2.7141e-02 5.0905e-03 1.8756e-01
8.9200e+00 -1.4859e+01 -1.4270e+01 -1.0784e+01 -9.7675e+00 2.1747e+00 7.3331e+00 9.4449e+00 1.1586e+01 1.4270e+01 1.4860e+01 -9.6600e+00 9.6600e+00 8.8291e-03 2.7193e-02 5.0984e-03 1.8749e-01
8.9300e+00 -1.4871e+01 -1.4281e+01 -1.0794e+01 -9.7791e+00 2.1611e+00 7.3424e+00 9.4533e+00 1.1597e+01 1.4281e+01 1.4871e+01 -9.6600e+00 9.6600e+00 8.8579e-03 2.7240e-02 5.1062e-03 1.8745e-01
8.9400e+00 -1.4882e+01 -1.4291e+01 -1.0803e+01 -9.7903e+00 2.1484e+00 7.3517e+00 9.4620e+00 1.1607e+01 1.4291e+01 1.4883e+01 -9.6600e+00 9.6600e+00 8.8958e-03 2.7288e-02 5.1140e-03 1.8741e-01
8.9500e+00 -1.4894e+01 -1.4301e+01 -1.0812e+01 -9.8011e+00 2.1360e+00 7.3609e+00 9.4709e+00 1.1618e+01 1.4301e+01 1.4894e+01 -9.6600e+00 9.6600e+00 8.9255e-03 2.7336e-02 5.1217e-03 1.8736e-01
8.9600e+00 -1.4907e+01 -1.4312e+01 -1.0823e+01 -9.8138e+00 2.1227e+00 7.3710e+00 9.4794e+00 1.1628e+01 1.4312e+01 1.4907e+01 -9.6600e+00 9.6600e+00 8.9536e-03 2.7382e-02 5.1294e-03 1.8733e-01
8.9700e+00 -1.4918e+01 -1.4321e+01 -1.0830e+01 -9.8240e+00 2.1115e+00 7.3800e+00 9.4887e+00 1.1639e+01 1.4321e+01 1.4918e+01 -9.7200e+00 9.7200e+00 8.9997e-03 2.7430e-02 5.1370e-03 1.8728e-01
8.9800e+00 -1.4929e+01 -1.4331e+01 -1.0838e+01 -9.8357e+00 2.1007e+00 7.3894e+00 9.4981e+00 1.1650e+01 1.4331e+01 1.4929e+01 -9.7200e+00 9.7200e+00 9.0500e-03 2.7478e-02 5.1446e-03 1.8723e-01
8.9900e+00 -1.4939e+01 -1.4340e+01 -1.0845e+01 -9.8454e+00 2.0913e+00 7.3977e+00 9.5075e+00 1.1661e+01 1.4340e+01 1.4939e+01 -9.7200e+00 9.7200e+00 9.1039e-03 2.7526e-02 5.1522e-03 1.8717e-01
9.0000e+00 -1.4951e+01 -1.4350e+01 -1.0856e+01 -9.8583e+00 2.0796e+00 7.4075e+00 9.5180e+00 1.1672e+01 1.4350e+01 1.4951e+01 -9.7200e+00 9.7200e+00 9.1242e-03 2.7572e-02 5.1598e-03 1.8714e-01
9.0100e+00 -1.4963e+01 -1.4361e+01 -1.0866e+01 -9.8701e+00 2.0681e+00 7.4170e+00 9.5283e+00 1.1683e+01 1.4361e+01 1.4963e+01 -9.7200e+00 9.7200e+00 9.1549e-03 2.7618e-02 5.1673e-03 1.8710e-01
9.0200e+00 -1.4976e+01 -1.4371e+01 -1.0876e+01 -9.8831e+00 2.0557e+00 7.4269e+00 9.5380e+00 1.1693e+01 1.4371e+01 1.4976e+01 -9.7200e+00 9.7200e+00 9.1864e-03 2.7662e-02 5.1749e-03 1.8707e-01
9.0300e+00 -1.4986e+01 -1.4380e+01 -1.0882e+01 -9.8912e+00 2.0473e+00 7.4342e+00 9.5480e+00 1.1705e+01 1.4380e+01 1.4986e+01 -9.7800e+00 9.7800e+00 9.2480e-03 2.7710e-02 5.1825e-03 1.8702e-01
9.0400e+00 -1.4997e+01 -1.4390e+01 -1.0892e+01 -9.9043e+00 2.0362e+00 7.4433e+00 9.5593e+00 1.1716e+01 1.4390e+01 1.4998e+01 -9.7800e+00 9.7800e+00 9.2751e-03 2.7755e-02 5.1901e-03 1.8700e-01
9.0500e+00 -1.5010e+01 -1.4401e+01 -1.0902e+01 -9.9165e+00 2.0243e+00 7.4522e+00 9.5708e+00 1.1727e+01 1.4401e+01 1.5010e+01 -9.7800e+00 9.7800e+00 9.2984e-03 2.7800e-02 5.1977e-03 1.8697e-01
9.0600e+00 -1.5021e+01 -1.4410e+01 -1.0910e+01 -9.9267e+00 2.0142e+00 7.4598e+00 9.5814e+00 1.1738e+01 1.4410e+01 1.5021e+01 -9.7800e+00 9.7800e+00 9.3447e-03 2.7845e-02 5.2053e-03 1.8694e-01
9.0700e+00 -1.5032e+01 -1.4421e+01 -1.0919e+01 -9.9390e+00 2.0033e+00 7.4681e+00 9.5932e+00 1.1750e+01 1.4421e+01 1.5032e+01 -9.7800e+00 9.7800e+00 9.3834e-03 2.7890e-02 5.2130e-03 1.8691e-01
9.0800e+00 -1.5050e+01 -1.4436e+01 -1.0936e+01 -9.9558e+00 1.9856e+00 7.4788e+00 9.6066e+00 1.1761e+01 1.4436e+01 1.5050e+01 -9.8400e+00 9.8400e+00 9.3552e-03 2.7929e-02 5.2207e-03 1.8692e-01
9.0900e+00 -1.5059e+01 -1.4444e+01 -1.0939e+01 -9.9612e+00 1.9782e+00 7.4839e+00 9.6156e+00 1.1771e+01 1.4444e+01 1.5059e+01 -9.8400e+00 9.8400e+00 9.4380e-03 2.7977e-02 5.2284e-03 1.8688e-01
9.1000e+00 -1.5075e+01 -1.4457e+01 -1.0953e+01 -9.9778e+00 1.9635e+00 7.4930e+00 9.6295e+00 1.1783e+01 1.4457e+01 1.5075e+01 -9.8400e+00 9.8400e+00 9.4367e-03 2.8018e-02 5.2361e-03 1.8688e-01
9.1100e+00 -1.5092e+01 -1.4470e+01 -1.0964e+01 -9.9904e+00 1.9486e+00 7.5012e+00 9.6414e+00 1.1795e+01 1.4470e+01 1.5093e+01 -9.8400e+00 9.8400e+00 9.4501e-03 2.8060e-02 5.2439e-03 1.8688e-01
9.1200e+00 -1.5104e+01 -1.4480e+01 -1.0968e+01 -9.9988e+00 1.9395e+00 7.5071e+00 9.6508e+00 1.1805e+01 1.4480e+01 1.5104e+01 -9.8400e+00 9.8400e+00 9.5289e-03 2.8106e-02 5.2516e-03 1.8685e-01
9.1300e+00 -1.5119e+01 -1.4491e+01 -1.0979e+01 -1.0010e+01 1.9277e+00 7.5140e+00 9.6629e+00 1.1816e+01 1.4491e+01 1.5119e+01 -9.8400e+00 9.8400e+00 9.5523e-03 2.8149e-02 5.2594e-03 1.8684e-01
9.1400e+00 -1.5141e+01 -1.4507e+01 -1.0993e+01 -1.0026e+01 1.9102e+00 7.5234e+00 9.6752e+00 1.1826e+01 1.4507e+01 1.5142e+01 -9.9000e+00 9.9000e+00 9.5449e-03 2.8188e-02 5.2672e-03 1.8686e-01
9.1500e+00 -1.5153e+01 -1.4516e+01 -1.0996e+01 -1.0032e+01 1.9026e+00 7.5281e+00 9.6845e+00 1.1837e+01 1.4516e+01 1.5154e+01 -9.9000e+00 9.9000e+00 9.6289e-03 2.8234e-02 5.2750e-03 1.8683e-01
9.1600e+00 -1.5164e+01 -1.4524e+01 -1.1002e+01 -1.0040e+01 1.8955e+00 7.5329e+00 9.6954e+00 1.1848e+01 1.4524e+01 1.5164e+01 -9.9000e+00 9.9000e+00 9.6834e-03 2.8281e-02 5.2828e-03 1.8680e-01
9.1700e+00 -1.5178e+01 -1.4535e+01 -1.1012e+01 -1.0053e+01 1.8850e+00 7.5398e+00 9.7093e+00 1.1860e+01 1.4535e+01 1.5179e+01 -9.9000e+00 9.9000e+00 9.6995e-03 2.8325e-02 5.2906e-03 1.8678e-01
9.1800e+00 -1.5212e+01 -1.4558e+01 -1.1035e+01 -1.0077e+01 1.8603e+00 7.5534e+00 9.7280e+00 1.1869e+01 1.4558e+01 1.5212e+01 -9.9000e+00 9.9000e+00 9.6176e-03 2.8361e-02 5.2984e-03 1.8682e-01
9.1900e+00 -1.5225e+01 -1.4566e+01 -1.1036e+01 -1.0081e+01 1.8535e+00 7.5568e+00 9.7309e+00 1.1879e+01 1.4566e+01 1.5226e+01 -9.9000e+00 9.9000e+00 9.7409e-03 2.8406e-02 5.3061e-03 1.8680e-01
9.2000e+00 -1.5235e+01 -1.4572e+01 -1.1039e+01 -1.0086e+01 1.8485e+00 7.5610e+00 9.7396e+00 1.1891e+01 1.4573e+01 1.5235e+01 -9.9600e+00 9.9600e+00 9.8222e-03 2.8454e-02 5.3138e-03 1.8676e-01
9.2100e+00 -1.5249e+01 -1.4582e+01 -1.1049e+01 -1.0098e+01 1.8404e+00 7.5675e+00 9.7524e+00 1.1901e+01 1.4582e+01 1.5249e+01 -9.9600e+00 9.9600e+00 9.8461e-03 2.8499e-02 5.3215e-03 1.8673e-01
9.2200e+00 -1.5281e+01 -1.4602e+01 -1.1063e+01 -1.0116e+01 1.8222e+00 7.5790e+00 9.7631e+00 1.1907e+01 1.4602e+01 1.5281e+01 -9.9600e+00 9.9600e+00 9.8529e-03 2.8539e-02 5.3292e-03 1.8673e-01
9.2300e+00 -1.5293e+01 -1.4609e+01 -1.1069e+01 -1.0123e+01 1.8169e+00 7.5835e+00 9.7691e+00 1.1921e+01 1.4609e+01 1.5293e+01 -9.9600e+00 9.9600e+00 9.9319e-03 2.8584e-02 5.3368e-03 1.8671e-01
9.2400e+00 -1.5304e+01 -1.4616e+01 -1.1074e+01 -1.0130e+01 1.8116e+00 7.5891e+00 9.7788e+00 1.1933e+01 1.4616e+01 1.5304e+01 -9.9600e+00 9.9600e+00 9.9971e-03 2.8632e-02 5.3443e-03 1.8666e-01
9.2500e+00 -1.5319e+01 -1.4627e+01 -1.1085e+01 -1.0144e+01 1.8032e+00 7.5970e+00 9.7921e+00 1.1943e+01 1.4627e+01 1.5320e+01 -1.0020e+01 1.0020e+01 1.0013e-02 2.8677e-02 5.3519e-03 1.8663e-01
9.2600e+00 -1.5332e+01 -1.4636e+01 -1.1091e+01 -1.0154e+01 1.7964e+00 7.6035e+00 9.8025e+00 1.1955e+01 1.4636e+01 1.5332e+01 -1.0020e+01 1.0020e+01 1.0068e-02 2.8724e-02 5.3594e-03 1.8658e-01
9.2700e+00 -1.5363e+01 -1.4655e+01 -1.1103e+01 -1.0169e+01 1.7823e+00 7.6146e+00 9.8121e+00 1.1960e+01 1.4655e+01 1.5363e+01 -1.0020e+01 1.0020e+01 1.0091e-02 2.8767e-02 5.3669e-03 1.8657e-01
9.2800e+00 -1.5382e+01 -1.4666e+01 -1.1119e+01 -1.0183e+01 1.7760e+00 7.6238e+00 9.8164e+00 1.1978e+01 1.4666e+01 1.5382e+01 -1.0020e+01 1.0020e+01 1.0155e-02 2.8812e-02 5.3743e-03 1.8653e-01
9.2900e+00 -1.5393e+01 -1.4673e+01 -1.1122e+01 -1.0189e+01 1.7721e+00 7.6297e+00 9.8230e+00 1.1987e+01 1.4673e+01 1.5393e+01 -1.0020e+01 1.0020e+01 1.0238e-02 2.8861e-02 5.3818e-03 1.8648e-01
9.3000e+00 -1.5406e+01 -1.4682e+01 -1.1129e+01 -1.0200e+01 1.7667e+00 7.6379e+00 9.8323e+00 1.1997e+01 1.4682e+01 1.5406e+01 -1.0020e+01 1.0020e+01 1.0295e-02 2.8910e-02 5.3893e-03 1.8642e-01
9.3100e+00 -1.5419e+01 -1.4691e+01 -1.1140e+01 -1.0212e+01 1.7610e+00 7.6462e+00 9.8407e+00 1.2006e+01 1.4691e+01 1.5420e+01 -1.0080e+01 1.0080e+01 1.0335e-02 2.8959e-02 5.3968e-03 1.8636e-01
9.3200e+00 -1.5429e+01 -1.4698e+01 -1.1146e+01 -1.0220e+01 1.7571e+00 7.6530e+00 9.8489e+00 1.2017e+01 1.4698e+01 1.5429e+01 -1.0080e+01 1.0080e+01 1.0400e-02 2.9011e-02 5.4044e-03 1.8629e-01
9.3300e+00 -1.5441e+01 -1.4708e+01 -1.1157e+01 -1.0233e+01 1.7516e+00 7.6628e+00 9.8591e+00 1.2029e+01 1.4708e+01 1.5442e+01 -1.0080e+01 1.0080e+01 1.0438e-02 2.9061e-02 5.4119e-03 1.8622e-01
9.3400e+00 -1.5451e+01 -1.4715e+01 -1.1164e+01 -1.0243e+01 1.7475e+00 7.6709e+00 9.8668e+00 1.2039e+01 1.4715e+01 1.5451e+01 -1.0080e+01 1.0080e+01 1.0501e-02 2.9114e-02 5.4196e-03 1.8615e-01
9.3500e+00 -1.5468e+01 -1.4729e+01 -1.1180e+01 -1.0260e+01 1.7405e+00 7.6853e+00 9.8766e+00 1.2052e+01 1.4729e+01 1.5468e+01 -1.0080e+01 1.0080e+01 1.0537e-02 2.9165e-02 5.4272e-03 1.8609e-01
9.3600e+00 -1.5484e+01 -1.4741e+01 -1.1191e+01 -1.0273e+01 1.7354e+00 7.6976e+00 9.8806e+00 1.2064e+01 1.4741e+01 1.5484e+01 -1.0080e+01 1.0080e+01 1.0618e-02 2.9217e-02 5.4349e-03 1.8602e-01
9.3700e+00 -1.5493e+01 -1.4749e+01 -1.1196e+01 -1.0280e+01 1.7326e+00 7.7061e+00 9.8835e+00 1.2071e+01 1.4749e+01 1.5493e+01 -1.0140e+01 1.0140e+01 1.0713e-02 2.9272e-02 5.4427e-03 1.8593e-01
9.3800e+00 -1.5505e+01 -1.4759e+01 -1.1211e+01 -1.0295e+01 1.7283e+00 7.7203e+00 9.8921e+00 1.2086e+01 1.4759e+01 1.5506e+01 -1.0140e+01 1.0140e+01 1.0766e-02 2.9327e-02 5.4505e-03 1.8585e-01
9.3900e+00 -1.5513e+01 -1.4765e+01 -1.1216e+01 -1.0302e+01 1.7256e+00 7.7296e+00 9.8965e+00 1.2093e+01 1.4765e+01 1.5513e+01 -1.0140e+01 1.0140e+01 1.0846e-02 2.9384e-02 5.4583e-03 1.8576e-01
9.4000e+00 -1.5518e+01 -1.4770e+01 -1.1221e+01 -1.0310e+01 1.7236e+00 7.7377e+00 9.9025e+00 1.2101e+01 1.4770e+01 1.5518e+01 -1.0140e+01 1.0140e+01 1.0924e-02 2.9444e-02 5.4662e-03 1.8565e-01
9.4100e+00 -1.5524e+01 -1.4776e+01 -1.1232e+01 -1.0323e+01 1.7207e+00 7.7497e+00 9.9121e+00 1.2113e+01 1.4776e+01 1.5524e+01 -1.0140e+01 1.0140e+01 1.0973e-02 2.9503e-02 5.4742e-03 1.8555e-01
9.4200e+00 -1.5530e+01 -1.4783e+01 -1.1242e+01 -1.0335e+01 1.7177e+00 7.7625e+00 9.9204e+00 1.2124e+01 1.4783e+01 1.5530e+01 -1.0200e+01 1.0200e+01 1.1029e-02 2.9562e-02 5.4822e-03 1.8544e-01
9.4300e+00 -1.5536e+01 -1.4789e+01 -1.1251e+01 -1.0345e+01 1.7149e+00 7.7747e+00 9.9261e+00 1.2134e+01 1.4789e+01 1.5536e+01 -1.0200e+01 1.0200e+01 1.1104e-02 2.9624e-02 5.4902e-03 1.8533e-01
9.4400e+00 -1.5542e+01 -1.4795e+01 -1.1259e+01 -1.0355e+01 1.7122e+00 7.7870e+00 9.9326e+00 1.2144e+01 1.4795e+01 1.5542e+01 -1.0200e+01 1.0200e+01 1.1173e-02 2.9686e-02 5.4982e-03 1.8521e-01
9.4500e+00 -1.5548e+01 -1.4802e+01 -1.1269e+01 -1.0366e+01 1.7093e+00 7.8007e+00 9.9394e+00 1.2154e+01 1.4802e+01 1.5548e+01 -1.0200e+01 1.0200e+01 1.1237e-02 2.9747e-02 5.5063e-03 1.8510e-01
9.4600e+00 -1.5553e+01 -1.4808e+01 -1.1277e+01 -1.0376e+01 1.7070e+00 7.8124e+00 9.9461e+00 1.2164e+01 1.4808e+01 1.5553e+01 -1.0200e+01 1.0200e+01 1.1298e-02 2.9812e-02 5.5144e-03 1.8497e-01
9.4700e+00 -1.5558e+01 -1.4815e+01 -1.1286e+01 -1.0387e+01 1.7044e+00 7.8258e+00 9.9541e+00 1.2174e+01 1.4815e+01 1.5558e+01 -1.0200e+01 1.0200e+01 1.1360e-02 2.9876e-02 5.5225e-03 1.8485e-01
9.4800e+00 -1.5562e+01 -1.4820e+01 -1.1293e+01 -1.0396e+01 1.7024e+00 7.8367e+00 9.9609e+00 1.2183e+01 1.4820e+01 1.5562e+01 -1.0260e+01 1.0260e+01 1.1417e-02 2.9945e-02 5.5306e-03 1.8470e-01
9.4900e+00 -1.5568e+01 -1.4828e+01 -1.1308e+01 -1.0410e+01 1.6992e+00 7.8538e+00 9.9714e+00 1.2196e+01 1.4828e+01 1.5569e+01 -1.0260e+01 1.0260e+01 1.1455e-02 3.0006e-02 5.5388e-03 1.8459e-01
9.5000e+00 -1.5572e+01 -1.4834e+01 -1.1313e+01 -1.0418e+01 1.6973e+00 7.8643e+00 9.9778e+00 1.2204e+01 1.4834e+01 1.5572e+01 -1.0260e+01 1.0260e+01 1.1523e-02 3.0076e-02 5.5470e-03 1.8443e-01
9.5100e+00 -1.5578e+01 -1.4842e+01 -1.1325e+01 -1.0431e+01 1.6944e+00 7.8798e+00 9.9871e+00 1.2217e+01 1.4842e+01 1.5578e+01 -1.0260e+01 1.0260e+01 1.1570e-02 3.0141e-02 5.5552e-03 1.8431e-01
9.5200e+00 -1.5583e+01 -1.4849e+01 -1.1335e+01 -1.0442e+01 1.6916e+00 7.8941e+00 9.9956e+00 1.2228e+01 1.4849e+01 1.5584e+01 -1.0260e+01 1.0260e+01 1.1621e-02 3.0209e-02 5.5634e-03 1.8416e-01
9.5300e+00 -1.5588e+01 -1.4856e+01 -1.1341e+01 -1.0451e+01 1.6895e+00 7.9052e+00 1.0003e+01 1.2237e+01 1.4856e+01 1.5588e+01 -1.0320e+01 1.0320e+01 1.1670e-02 3.0282e-02 5.5716e-03 1.8399e-01
9.5400e+00 -1.5595e+01 -1.4867e+01 -1.1358e+01 -1.0466e+01 1.6857e+00 7.9233e+00 1.0015e+01 1.2252e+01 1.4867e+01 1.5595e+01 -1.0320e+01 1.0320e+01 1.1696e-02 3.0345e-02 5.5799e-03 1.8388e-01
9.5500e+00 -1.5601e+01 -1.4875e+01 -1.1367e+01 -1.0476e+01 1.6827e+00 7.9360e+00 1.0023e+01 1.2262e+01 1.4875e+01 1.5601e+01 -1.0320e+01 1.0320e+01 1.1750e-02 3.0415e-02 5.5882e-03 1.8373e-01
9.5600e+00 -1.5605e+01 -1.4882e+01 -1.1374e+01 -1.0486e+01 1.6802e+00 7.9469e+00 1.0031e+01 1.2271e+01 1.4882e+01 1.5605e+01 -1.0320e+01 1.0320e+01 1.1798e-02 3.0491e-02 5.5965e-03 1.8354e-01
9.5700e+00 -1.5611e+01 -1.4891e+01 -1.1385e+01 -1.0499e+01 1.6772e+00 7.9599e+00 1.0042e+01 1.2283e+01 1.4891e+01 1.5611e+01 -1.0320e+01 1.0320e+01 1.1832e-02 3.0563e-02 5.6049e-03 1.8339e-01
9.5800e+00 -1.5615e+01 -1.4898e+01 -1.1392e+01 -1.0509e+01 1.6745e+00 7.9706e+00 1.0050e+01 1.2293e+01 1.4898e+01 1.5615e+01 -1.0320e+01 1.0320e+01 1.1881e-02 3.0642e-02 5.6133e-03 1.8319e-01
9.5900e+00 -1.5621e+01 -1.4907e+01 -1.1405e+01 -1.0522e+01 1.6711e+00 7.9838e+00 1.0062e+01 1.2306e+01 1.4907e+01 1.5621e+01 -1.0380e+01 1.0380e+01 1.1913e-02 3.0714e-02 5.6218e-03 1.8303e-01
9.6000e+00 -1.5626e+01 -1.4915e+01 -1.1413e+01 -1.0533e+01 1.6677e+00 7.9957e+00 1.0071e+01 1.2317e+01 1.4915e+01 1.5626e+01 -1.0380e+01 1.0380e+01 1.1969e-02 3.0792e-02 5.6303e-03 1.8285e-01
9.6100e+00 -1.5631e+01 -1.4924e+01 -1.1425e+01 -1.0545e+01 1.6637e+00 8.0083e+00 1.0080e+01 1.2329e+01 1.4924e+01 1.5631e+01 -1.0380e+01 1.0380e+01 1.2010e-02 3.0868e-02 5.6389e-03 1.8268e-01
9.6200e+00 -1.5636e+01 -1.4933e+01 -1.1435e+01 -1.0558e+01 1.6593e+00 8.0211e+00 1.0090e+01 1.2341e+01 1.4933e+01 1.5636e+01 -1.0380e+01 1.0380e+01 1.2069e-02 3.0944e-02 5.6475e-03 1.8251e-01
9.6300e+00 -1.5640e+01 -1.4940e+01 -1.1441e+01 -1.0567e+01 1.6560e+00 8.0309e+00 1.0098e+01 1.2350e+01 1.4940e+01 1.5640e+01 -1.0380e+01 1.0380e+01 1.2119e-02 3.1026e-02 5.6562e-03 1.8230e-01
9.6400e+00 -1.5644e+01 -1.4948e+01 -1.1454e+01 -1.0580e+01 1.6515e+00 8.0434e+00 1.0109e+01 1.2363e+01 1.4948e+01 1.5644e+01 -1.0380e+01 1.0380e+01 1.2164e-02 3.1102e-02 5.6649e-03 1.8214e-01
9.6500e+00 -1.5648e+01 -1.4955e+01 -1.1464e+01 -1.0592e+01 1.6468e+00 8.0556e+00 1.0120e+01 1.2374e+01 1.4955e+01 1.5648e+01 -1.0440e+01 1.0440e+01 1.2220e-02 3.1178e-02 5.6736e-03 1.8197e-01
9.6600e+00 -1.5651e+01 -1.4961e+01 -1.1471e+01 -1.0602e+01 1.6427e+00 8.0660e+00 1.0128e+01 1.2384e+01 1.4961e+01 1.5652e+01 -1.0440e+01 1.0440e+01 1.2286e-02 3.1260e-02 5.6824e-03 1.8178e-01
9.6700e+00 -1.5655e+01 -1.4968e+01 -1.1483e+01 -1.0615e+01 1.6376e+00 8.0786e+00 1.0138e+01 1.2396e+01 1.4968e+01 1.5655e+01 -1.0440e+01 1.0440e+01 1.2348e-02 3.1334e-02 5.6912e-03 1.8163e-01
9.6800e+00 -1.5658e+01 -1.4974e+01 -1.1492e+01 -1.0626e+01 1.6321e+00 8.0907e+00 1.0148e+01 1.2407e+01 1.4974e+01 1.5658e+01 -1.0440e+01 1.0440e+01 1.2405e-02 3.1411e-02 5.7000e-03 1.8147e-01
9.6900e+00 -1.5660e+01 -1.4979e+01 -1.1499e+01 -1.0636e+01 1.6276e+00 8.1011e+00 1.0155e+01 1.2417e+01 1.4979e+01 1.5660e+01 -1.0440e+01 1.0440e+01 1.2476e-02 3.1491e-02 5.7088e-03 1.8129e-01
9.7000e+00 -1.5662e+01 -1.4984e+01 -1.1505e+01 -1.0646e+01 1.6231e+00 8.1117e+00 1.0163e+01 1.2427e+01 1.4984e+01 1.5662e+01 -1.0500e+01 1.0500e+01 1.2550e-02 3.1571e-02 5.7177e-03 1.8111e-01
9.7100e+00 -1.5664e+01 -1.4989e+01 -1.1515e+01 -1.0657e+01 1.6176e+00 8.1239e+00 1.0171e+01 1.2438e+01 1.4989e+01 1.5664e+01 -1.0500e+01 1.0500e+01 1.2627e-02 3.1645e-02 5.7266e-03 1.8097e-01
9.7200e+00 -1.5666e+01 -1.4993e+01 -1.1521e+01 -1.0667e+01 1.6133e+00 8.1341e+00 1.0179e+01 1.2448e+01 1.4993e+01 1.5666e+01 -1.0500e+01 1.0500e+01 1.2694e-02 3.1726e-02 5.7356e-03 1.8079e-01
9.7300e+00 -1.5667e+01 -1.4998e+01 -1.1531e+01 -1.0678e+01 1.6079e+00 8.1464e+00 1.0188e+01 1.2459e+01 1.4998e+01 1.5667e+01 -1.0500e+01 1.0500e+01 1.2769e-02 3.1798e-02 5.7446e-03 1.8066e-01
9.7400e+00 -1.5669e+01 -1.5002e+01 -1.1537e+01 -1.0687e+01 1.6036e+00 8.1566e+00 1.0196e+01 1.2468e+01 1.5002e+01 1.5669e+01 -1.0500e+01 1.0500e+01 1.2836e-02 3.1877e-02 5.7536e-03 1.8049e-01
9.7500e+00 -1.5670e+01 -1.5006e+01 -1.1545e+01 -1.0698e+01 1.5991e+00 8.1674e+00 1.0204e+01 1.2479e+01 1.5006e+01 1.5670e+01 -1.0500e+01 1.0500e+01 1.2907e-02 3.1954e-02 5.7627e-03 1.8034e-01
9.7600e+00 -1.5671e+01 -1.5010e+01 -1.1554e+01 -1.0708e+01 1.5943e+00 8.1791e+00 1.0213e+01 1.2490e+01 1.5010e+01 1.5671e+01 -1.0560e+01 1.0560e+01 1.2975e-02 3.2025e-02 5.7718e-03 1.8023e-01
9.7700e+00 -1.5671e+01 -1.5014e+01 -1.1562e+01 -1.0718e+01 1.5896e+00 8.1906e+00 1.0222e+01 1.2500e+01 1.5014e+01 1.5672e+01 -1.0560e+01 1.0560e+01 1.3038e-02 3.2097e-02 5.7810e-03 1.8011e-01
9.7800e+00 -1.5672e+01 -1.5017e+01 -1.1570e+01 -1.0728e+01 1.5852e+00 8.2013e+00 1.0230e+01 1.2510e+01 1.5017e+01 1.5672e+01 -1.0560e+01 1.0560e+01 1.3104e-02 3.2172e-02 5.7902e-03 1.7997e-01
9.7900e+00 -1.5673e+01 -1.5021e+01 -1.1579e+01 -1.0738e+01 1.5806e+00 8.2128e+00 1.0239e+01 1.2521e+01 1.5021e+01 1.5673e+01 -1.0560e+01 1.0560e+01 1.3156e-02 3.2244e-02 5.7995e-03 1.7986e-01
9.8000e+00 -1.5673e+01 -1.5024e+01 -1.1586e+01 -1.0748e+01 1.5767e+00 8.2227e+00 1.0247e+01 1.2530e+01 1.5024e+01 1.5673e+01 -1.0560e+01 1.0560e+01 1.3218e-02 3.2320e-02 5.8088e-03 1.7973e-01
9.8100e+00 -1.5673e+01 -1.5027e+01 -1.1594e+01 -1.0758e+01 1.5729e+00 8.2328e+00 1.0255e+01 1.2540e+01 1.5027e+01 1.5673e+01 -1.0560e+01 1.0560e+01 1.3274e-02 3.2395e-02 5.8182e-03 1.7960e-01
9.8200e+00 -1.5673e+01 -1.5030e+01 -1.1604e+01 -1.0769e+01 1.5689e+00 8.2435e+00 1.0265e+01 1.2551e+01 1.5030e+01 1.5673e+01 -1.0620e+01 1.0620e+01 1.3328e-02 3.2463e-02 5.8275e-03 1.7951e-01
9.8300e+00 -1.5673e+01 -1.5033e+01 -1.1611e+01 -1.0779e+01 1.5657e+00 8.2525e+00 1.0273e+01 1.2561e+01 1.5033e+01 1.5673e+01 -1.0620e+01 1.0620e+01 1.3385e-02 3.2542e-02 5.8369e-03 1.7937e-01
9.8400e+00 -1.5673e+01 -1.5036e+01 -1.1620e+01 -1.0789e+01 1.5625e+00 8.2619e+00 1.0281e+01 1.2571e+01 1.5036e+01 1.5673e+01 -1.0620e+01 1.0620e+01 1.3441e-02 3.2616e-02 5.8463e-03 1.7925e-01
9.8500e+00 -1.5673e+01 -1.5038e+01 -1.1628e+01 -1.0800e+01 1.5596e+00 8.2709e+00 1.0290e+01 1.2581e+01 1.5038e+01 1.5673e+01 -1.0620e+01 1.0620e+01 1.3501e-02 3.2691e-02 5.8557e-03 1.7913e-01
9.8600e+00 -1.5673e+01 -1.5040e+01 -1.1636e+01 -1.0810e+01 1.5572e+00 8.2791e+00 1.0298e+01 1.2590e+01 1.5040e+01 1.5673e+01 -1.0620e+01 1.0620e+01 1.3559e-02 3.2769e-02 5.8651e-03 1.7898e-01
9.8700e+00 -1.5673e+01 -1.5042e+01 -1.1644e+01 -1.0821e+01 1.5550e+00 8.2873e+00 1.0305e+01 1.2599e+01 1.5042e+01 1.5673e+01 -1.0680e+01 1.0680e+01 1.3625e-02 3.2846e-02 5.8744e-03 1.7885e-01
9.8800e+00 -1.5673e+01 -1.5044e+01 -1.1650e+01 -1.0832e+01 1.5534e+00 8.2946e+00 1.0312e+01 1.2607e+01 1.5044e+01 1.5673e+01 -1.0680e+01 1.0680e+01 1.3693e-02 3.2929e-02 5.8837e-03 1.7868e-01
9.8900e+00 -1.5672e+01 -1.5045e+01 -1.1656e+01 -1.0843e+01 1.5521e+00 8.3018e+00 1.0318e+01 1.2616e+01 1.5045e+01 1.5673e+01 -1.0680e+01 1.0680e+01 1.3768e-02 3.3013e-02 5.8930e-03 1.7850e-01
9.9000e+00 -1.5673e+01 -1.5047e+01 -1.1662e+01 -1.0855e+01 1.5513e+00 8.3086e+00 1.0324e+01 1.2624e+01 1.5047e+01 1.5673e+01 -1.0680e+01 1.0680e+01 1.3841e-02 3.3099e-02 5.9022e-03 1.7832e-01
9.9100e+00 -1.5673e+01 -1.5048e+01 -1.1667e+01 -1.0866e+01 1.5510e+00 8.3153e+00 1.0330e+01 1.2632e+01 1.5048e+01 1.5673e+01 -1.0680e+01 1.0680e+01 1.3913e-02 3.3187e-02 5.9114e-03 1.7813e-01
9.9200e+00 -1.5674e+01 -1.5049e+01 -1.1673e+01 -1.0878e+01 1.5516e+00 8.3222e+00 1.0337e+01 1.2640e+01 1.5049e+01 1.5674e+01 -1.0680e+01 1.0680e+01 1.3974e-02 3.3276e-02 5.9206e-03 1.7792e-01
9.9300e+00 -1.5678e+01 -1.5052e+01 -1.1679e+01 -1.0888e+01 1.5542e+00 8.3297e+00 1.0345e+01 1.2651e+01 1.5052e+01 1.5678e+01 -1.0740e+01 1.0740e+01 1.4021e-02 3.3361e-02 5.9297e-03 1.7774e-01
9.9400e+00 -1.5681e+01 -1.5054e+01 -1.1684e+01 -1.0900e+01 1.5571e+00 8.3367e+00 1.0352e+01 1.2660e+01 1.5054e+01 1.5681e+01 -1.0740e+01 1.0740e+01 1.4078e-02 3.3450e-02 5.9387e-03 1.7754e-01
9.9500e+00 -1.5687e+01 -1.5057e+01 -1.1691e+01 -1.0911e+01 1.5637e+00 8.3438e+00 1.0361e+01 1.2672e+01 1.5057e+01 1.5687e+01 -1.0740e+01 1.0740e+01 1.4124e-02 3.3531e-02 5.9478e-03 1.7738e-01
9.9600e+00 -1.5691e+01 -1.5060e+01 -1.1696e+01 -1.0922e+01 1.5698e+00 8.3505e+00 1.0368e+01 1.2682e+01 1.5060e+01 1.5691e+01 -1.0740e+01 1.0740e+01 1.4167e-02 3.3617e-02 5.9568e-03 1.7720e-01
9.9700e+00 -1.5698e+01 -1.5064e+01 -1.1703e+01 -1.0932e+01 1.5803e+00 8.3570e+00 1.0376e+01 1.2693e+01 1.5064e+01 1.5698e+01 -1.0740e+01 1.0740e+01 1.4211e-02 3.3694e-02 5.9658e-03 1.7706e-01
9.9800e+00 -1.5711e+01 -1.5071e+01 -1.1713e+01 -1.0942e+01 1.6035e+00 8.3652e+00 1.0389e+01 1.2709e+01 1.5071e+01 1.5711e+01 -1.0740e+01 1.0740e+01 1.4261e-02 3.3740e-02 5.9749e-03 1.7709e-01
9.9900e+00 -1.5721e+01 -1.5077e+01 -1.1722e+01 -1.0953e+01 1.6206e+00 8.3718e+00 1.0397e+01 1.2720e+01 1.5077e+01 1.5721e+01 -1.0800e+01 1.0800e+01 1.4331e-02 3.3804e-02 5.9840e-03 1.7702e-01
1.0000e+01 -1.5731e+01 -1.5082e+01 -1.1729e+01 -1.0964e+01 1.6395e+00 8.3779e+00 1.0408e+01 1.2730e+01 1.5082e+01 1.5731e+01 -1.0800e+01 1.0800e+01 1.4359e-02 3.3863e-02 5.9931e-03 1.7698e-01


==> 1DSWE_noadapt_pointwise.txt <==
t s1x s2x s3x s4x s5x s6x s7x s8x s9x s10x bump1x bump2x ese eb ep beta
0.0000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.1137e-03 1.3840e-02 6.8157e-04 4.9245e-02
1.0000e-02 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.1132e-03 1.3839e-02 6.8129e-04 4.9231e-02
2.0000e-02 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.1117e-03 1.3833e-02 6.8047e-04 4.9191e-02
3.0000e-02 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.1093e-03 1.3824e-02 6.7909e-04 4.9123e-02
4.0000e-02 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.1058e-03 1.3812e-02 6.7717e-04 4.9027e-02
5.0000e-02 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.1014e-03 1.3797e-02 6.7469e-04 4.8903e-02
6.0000e-02 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.0959e-03 1.3778e-02 6.7166e-04 4.8750e-02
7.0000e-02 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.0894e-03 1.3756e-02 6.6808e-04 4.8567e-02
8.0000e-02 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.0819e-03 1.3731e-02 6.6395e-04 4.8353e-02
9.0000e-02 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.0732e-03 1.3704e-02 6.5927e-04 4.8107e-02
1.0000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.0635e-03 1.3675e-02 6.5404e-04 4.7827e-02
1.1000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.0527e-03 1.3644e-02 6.4826e-04 4.7512e-02
1.2000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.0406e-03 1.3612e-02 6.4192e-04 4.7159e-02
1.3000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.0274e-03 1.3579e-02 6.3504e-04 4.6765e-02
1.4000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 7.0130e-03 1.3547e-02 6.2761e-04 4.6328e-02
1.5000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 6.9972e-03 1.3516e-02 6.1964e-04 4.5845e-02
1.6000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 6.9801e-03 1.3488e-02 6.1113e-04 4.5310e-02
1.7000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 6.9617e-03 1.3464e-02 6.0209e-04 4.4719e-02
1.8000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 6.9418e-03 1.3446e-02 5.9253e-04 4.4068e-02
1.9000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 6.9204e-03 1.3437e-02 5.8247e-04 4.3350e-02
2.0000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 6.8975e-03 1.3439e-02 5.7194e-04 4.2558e-02
2.1000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 6.8731e-03 1.3456e-02 5.6096e-04 4.1687e-02
2.2000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 6.8471e-03 1.3494e-02 5.4958e-04 4.0729e-02
2.3000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 6.8196e-03 1.3556e-02 5.3786e-04 3.9677e-02
2.4000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 6.7906e-03 1.3649e-02 5.2587e-04 3.8527e-02
2.5000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 6.7603e-03 1.3782e-02 5.1374e-04 3.7277e-02
2.6000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 6.7287e-03 1.3961e-02 5.0158e-04 3.5929e-02
2.7000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 6.6962e-03 1.4194e-02 4.8957e-04 3.4492e-02
2.8000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 6.6630e-03 1.4489e-02 4.7791e-04 3.2984e-02
2.9000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 6.6293e-03 1.4850e-02 4.6679e-04 3.1434e-02
3.0000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 6.5951e-03 1.5275e-02 4.5640e-04 2.9880e-02
3.1000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 6.5598e-03 1.5752e-02 4.4687e-04 2.8368e-02
3.2000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 6.5216e-03 1.6263e-02 4.3816e-04 2.6942e-02
3.3000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 6.4769e-03 1.6777e-02 4.3008e-04 2.5634e-02
3.4000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 6.4203e-03 1.7266e-02 4.2222e-04 2.4454e-02
3.5000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 6.3447e-03 1.7708e-02 4.1411e-04 2.3385e-02
3.6000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 6.2423e-03 1.8106e-02 4.0534e-04 2.2387e-02
3.7000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 6.1058e-03 1.8491e-02 3.9585e-04 2.1407e-02
3.8000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 5.9291e-03 1.8926e-02 3.8603e-04 2.0397e-02
3.9000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 5.7085e-03 1.9507e-02 3.7689e-04 1.9321e-02
4.0000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 5.4446e-03 2.0372e-02 3.7000e-04 1.8162e-02
4.1000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 5.1482e-03 2.1707e-02 3.6746e-04 1.6928e-02
4.2000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 4.8529e-03 2.3734e-02 3.7151e-04 1.5653e-02
4.3000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 4.6410e-03 2.6680e-02 3.8418e-04 1.4400e-02
4.4000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 4.6796e-03 3.0661e-02 4.0672e-04 1.3265e-02
4.5000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 5.2133e-03 3.5493e-02 4.3929e-04 1.2377e-02
4.6000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 6.4000e-03 4.0495e-02 4.8090e-04 1.1876e-02
4.7000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 8.0732e-03 4.4608e-02 5.2964e-04 1.1873e-02
4.8000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 9.7776e-03 4.7011e-02 5.8297e-04 1.2401e-02
4.9000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 1.1115e-02 4.7632e-02 6.3799e-04 1.3394e-02
5.0000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 1.1970e-02 4.6956e-02 6.9178e-04 1.4733e-02
5.1000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 1.2432e-02 4.5544e-02 7.4172e-04 1.6286e-02
5.2000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 1.2637e-02 4.3795e-02 7.8575e-04 1.7942e-02
5.3000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 1.2690e-02 4.1941e-02 8.2259e-04 1.9613e-02
5.4000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 1.2659e-02 4.0107e-02 8.5171e-04 2.1236e-02
5.5000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 1.2582e-02 3.8362e-02 8.7330e-04 2.2765e-02
5.6000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 1.2482e-02 3.6740e-02 8.8799e-04 2.4170e-02
5.7000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 1.2368e-02 3.5260e-02 8.9672e-04 2.5432e-02
5.8000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 1.2246e-02 3.3930e-02 9.0052e-04 2.6540e-02
5.9000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 1.2120e-02 3.2752e-02 9.0045e-04 2.7493e-02
6.0000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 1.1992e-02 3.1723e-02 8.9750e-04 2.8292e-02
6.1000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 1.1863e-02 3.0840e-02 8.9256e-04 2.8941e-02
6.2000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 1.1737e-02 3.0096e-02 8.8637e-04 2.9451e-02
6.3000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 1.1615e-02 2.9483e-02 8.7958e-04 2.9834e-02
6.4000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 1.1501e-02 2.8989e-02 8.7266e-04 3.0103e-02
6.5000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 1.1397e-02 2.8603e-02 8.6598e-04 3.0276e-02
6.6000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 1.1303e-02 2.8309e-02 8.5978e-04 3.0372e-02
6.7000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 1.1220e-02 2.8092e-02 8.5421e-04 3.0407e-02
6.8000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 0.0000e+00 6.0000e-02 1.1148e-02 2.7938e-02 8.4935e-04 3.0402e-02
6.9000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 1.1085e-02 2.7831e-02 8.4522e-04 3.0370e-02
7.0000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-02 0.0000e+00 1.1029e-02 2.7759e-02 8.4184e-04 3.0326e-02
7.1000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.8000e-01 1.8000e-01 1.0978e-02 2.7713e-02 8.3917e-04 3.0281e-02
7.2000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.0000e-01 3.0000e-01 1.0930e-02 2.7685e-02 8.3721e-04 3.0241e-02
7.3000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.6000e-01 3.6000e-01 1.0885e-02 2.7668e-02 8.3591e-04 3.0212e-02
7.4000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.2000e-01 4.2000e-01 1.0840e-02 2.7660e-02 8.3526e-04 3.0197e-02
7.5000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.8000e-01 4.8000e-01 1.0796e-02 2.7659e-02 8.3523e-04 3.0198e-02
7.6000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.4000e-01 5.4000e-01 1.0752e-02 2.7663e-02 8.3581e-04 3.0214e-02
7.7000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.4000e-01 5.4000e-01 1.0708e-02 2.7672e-02 8.3696e-04 3.0246e-02
7.8000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-01 6.0000e-01 1.0664e-02 2.7687e-02 8.3868e-04 3.0291e-02
7.9000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e-01 6.0000e-01 1.0622e-02 2.7710e-02 8.4096e-04 3.0349e-02
8.0000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.6000e-01 6.6000e-01 1.0581e-02 2.7740e-02 8.4377e-04 3.0417e-02
8.1000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.6000e-01 6.6000e-01 1.0543e-02 2.7780e-02 8.4710e-04 3.0493e-02
8.2000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.2000e-01 7.2000e-01 1.0507e-02 2.7831e-02 8.5093e-04 3.0575e-02
8.3000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.2000e-01 7.2000e-01 1.0475e-02 2.7894e-02 8.5525e-04 3.0661e-02
8.4000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.8000e-01 7.8000e-01 1.0446e-02 2.7971e-02 8.6004e-04 3.0748e-02
8.5000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.8000e-01 7.8000e-01 1.0422e-02 2.8062e-02 8.6527e-04 3.0835e-02
8.6000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.8000e-01 7.8000e-01 1.0403e-02 2.8168e-02 8.7091e-04 3.0919e-02
8.7000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.4000e-01 8.4000e-01 1.0389e-02 2.8291e-02 8.7696e-04 3.0998e-02
8.8000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.4000e-01 8.4000e-01 1.0380e-02 2.8430e-02 8.8336e-04 3.1071e-02
8.9000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.4000e-01 8.4000e-01 1.0376e-02 2.8587e-02 8.9010e-04 3.1136e-02
9.0000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0000e-01 9.0000e-01 1.0378e-02 2.8763e-02 8.9714e-04 3.1191e-02
9.1000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0000e-01 9.0000e-01 1.0384e-02 2.8956e-02 9.0444e-04 3.1236e-02
9.2000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0000e-01 9.0000e-01 1.0395e-02 2.9167e-02 9.1198e-04 3.1268e-02
9.3000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0000e-01 9.0000e-01 1.0411e-02 2.9395e-02 9.1971e-04 3.1287e-02
9.4000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.6000e-01 9.6000e-01 1.0431e-02 2.9642e-02 9.2759e-04 3.1293e-02
9.5000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.6000e-01 9.6000e-01 1.0456e-02 2.9905e-02 9.3560e-04 3.1286e-02
9.6000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.6000e-01 9.6000e-01 1.0484e-02 3.0184e-02 9.4369e-04 3.1264e-02
9.7000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0200e+00 1.0200e+00 1.0516e-02 3.0478e-02 9.5182e-04 3.1229e-02
9.8000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0200e+00 1.0200e+00 1.0552e-02 3.0786e-02 9.5995e-04 3.1181e-02
9.9000e-01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0200e+00 1.0200e+00 1.0591e-02 3.1106e-02 9.6806e-04 3.1121e-02
1.0000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0200e+00 1.0200e+00 1.0633e-02 3.1437e-02 9.7611e-04 3.1049e-02
1.0100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0200e+00 1.0200e+00 1.0678e-02 3.1777e-02 9.8405e-04 3.0967e-02
1.0200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0800e+00 1.0800e+00 1.0726e-02 3.2124e-02 9.9187e-04 3.0877e-02
1.0300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0800e+00 1.0800e+00 1.0777e-02 3.2475e-02 9.9954e-04 3.0778e-02
1.0400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0800e+00 1.0800e+00 1.0831e-02 3.2830e-02 1.0070e-03 3.0674e-02
1.0500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0800e+00 1.0800e+00 1.0888e-02 3.3184e-02 1.0143e-03 3.0565e-02
1.0600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.1400e+00 1.1400e+00 1.0948e-02 3.3537e-02 1.0213e-03 3.0454e-02
1.0700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.1400e+00 1.1400e+00 1.1011e-02 3.3886e-02 1.0281e-03 3.0341e-02
1.0800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.1400e+00 1.1400e+00 1.1077e-02 3.4228e-02 1.0347e-03 3.0229e-02
1.0900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.1400e+00 1.1400e+00 1.1148e-02 3.4563e-02 1.0410e-03 3.0119e-02
1.1000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.1400e+00 1.1400e+00 1.1222e-02 3.4887e-02 1.0470e-03 3.0011e-02
1.1100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.2000e+00 1.2000e+00 1.1301e-02 3.5200e-02 1.0528e-03 2.9908e-02
1.1200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.2000e+00 1.2000e+00 1.1385e-02 3.5501e-02 1.0583e-03 2.9810e-02
1.1300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.2000e+00 1.2000e+00 1.1474e-02 3.5790e-02 1.0636e-03 2.9718e-02
1.1400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.2000e+00 1.2000e+00 1.1569e-02 3.6066e-02 1.0687e-03 2.9632e-02
1.1500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.2000e+00 1.2000e+00 1.1670e-02 3.6330e-02 1.0736e-03 2.9552e-02
1.1600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.2600e+00 1.2600e+00 1.1779e-02 3.6585e-02 1.0785e-03 2.9478e-02
1.1700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.2600e+00 1.2600e+00 1.1895e-02 3.6832e-02 1.0832e-03 2.9410e-02
1.1800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.2600e+00 1.2600e+00 1.2018e-02 3.7075e-02 1.0880e-03 2.9345e-02
1.1900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.2600e+00 1.2600e+00 1.2151e-02 3.7319e-02 1.0928e-03 2.9283e-02
1.2000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.2600e+00 1.2600e+00 1.2293e-02 3.7568e-02 1.0978e-03 2.9221e-02
1.2100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.3200e+00 1.3200e+00 1.2444e-02 3.7828e-02 1.1030e-03 2.9158e-02
1.2200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.3200e+00 1.3200e+00 1.2606e-02 3.8107e-02 1.1085e-03 2.9090e-02
1.2300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.3200e+00 1.3200e+00 1.2778e-02 3.8409e-02 1.1145e-03 2.9017e-02
1.2400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.3200e+00 1.3200e+00 1.2961e-02 3.8743e-02 1.1210e-03 2.8934e-02
1.2500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.3200e+00 1.3200e+00 1.3155e-02 3.9114e-02 1.1281e-03 2.8841e-02
1.2600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.3200e+00 1.3200e+00 1.3359e-02 3.9528e-02 1.1359e-03 2.8736e-02
1.2700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.3800e+00 1.3800e+00 1.3574e-02 3.9990e-02 1.1444e-03 2.8617e-02
1.2800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.3800e+00 1.3800e+00 1.3798e-02 4.0502e-02 1.1537e-03 2.8486e-02
1.2900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.3800e+00 1.3800e+00 1.4031e-02 4.1066e-02 1.1638e-03 2.8341e-02
1.3000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.3800e+00 1.3800e+00 1.4272e-02 4.1681e-02 1.1748e-03 2.8185e-02
1.3100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.3800e+00 1.3800e+00 1.4521e-02 4.2344e-02 1.1865e-03 2.8020e-02
1.3200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.4400e+00 1.4400e+00 1.4775e-02 4.3052e-02 1.1989e-03 2.7847e-02
1.3300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.4400e+00 1.4400e+00 1.5033e-02 4.3796e-02 1.2119e-03 2.7671e-02
1.3400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.4400e+00 1.4400e+00 1.5295e-02 4.4570e-02 1.2254e-03 2.7493e-02
1.3500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.4400e+00 1.4400e+00 1.5559e-02 4.5362e-02 1.2392e-03 2.7319e-02
1.3600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.4400e+00 1.4400e+00 1.5823e-02 4.6163e-02 1.2533e-03 2.7149e-02
1.3700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.4400e+00 1.4400e+00 1.6087e-02 4.6960e-02 1.2674e-03 2.6989e-02
1.3800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.5000e+00 1.5000e+00 1.6348e-02 4.7743e-02 1.2814e-03 2.6840e-02
1.3900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.5000e+00 1.5000e+00 1.6607e-02 4.8499e-02 1.2952e-03 2.6706e-02
1.4000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.5000e+00 1.5000e+00 1.6862e-02 4.9218e-02 1.3086e-03 2.6588e-02
1.4100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.5000e+00 1.5000e+00 1.7112e-02 4.9889e-02 1.3215e-03 2.6488e-02
1.4200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.5000e+00 1.5000e+00 1.7355e-02 5.0506e-02 1.3337e-03 2.6407e-02
1.4300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.5600e+00 1.5600e+00 1.7592e-02 5.1061e-02 1.3453e-03 2.6347e-02
1.4400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.5600e+00 1.5600e+00 1.7822e-02 5.1549e-02 1.3561e-03 2.6307e-02
1.4500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.5600e+00 1.5600e+00 1.8042e-02 5.1968e-02 1.3661e-03 2.6287e-02
1.4600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.5600e+00 1.5600e+00 1.8254e-02 5.2318e-02 1.3752e-03 2.6286e-02
1.4700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.5600e+00 1.5600e+00 1.8456e-02 5.2599e-02 1.3835e-03 2.6303e-02
1.4800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.5600e+00 1.5600e+00 1.8647e-02 5.2814e-02 1.3909e-03 2.6336e-02
1.4900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.6200e+00 1.6200e+00 1.8828e-02 5.2967e-02 1.3974e-03 2.6383e-02
1.5000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.6200e+00 1.6200e+00 1.8997e-02 5.3065e-02 1.4031e-03 2.6441e-02
1.5100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.6200e+00 1.6200e+00 1.9155e-02 5.3113e-02 1.4079e-03 2.6508e-02
1.5200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.6200e+00 1.6200e+00 1.9301e-02 5.3118e-02 1.4119e-03 2.6581e-02
1.5300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.6200e+00 1.6200e+00 1.9436e-02 5.3087e-02 1.4152e-03 2.6658e-02
1.5400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.6800e+00 1.6800e+00 1.9559e-02 5.3029e-02 1.4177e-03 2.6735e-02
1.5500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.6800e+00 1.6800e+00 1.9671e-02 5.2950e-02 1.4196e-03 2.6810e-02
1.5600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.6800e+00 1.6800e+00 1.9771e-02 5.2857e-02 1.4208e-03 2.6879e-02
1.5700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.6800e+00 1.6800e+00 1.9860e-02 5.2759e-02 1.4214e-03 2.6941e-02
1.5800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.6800e+00 1.6800e+00 1.9937e-02 5.2661e-02 1.4214e-03 2.6992e-02
1.5900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.6800e+00 1.6800e+00 2.0004e-02 5.2571e-02 1.4210e-03 2.7030e-02
1.6000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.7400e+00 1.7400e+00 2.0060e-02 5.2494e-02 1.4201e-03 2.7053e-02
1.6100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.7400e+00 1.7400e+00 2.0106e-02 5.2435e-02 1.4188e-03 2.7058e-02
1.6200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.7400e+00 1.7400e+00 2.0141e-02 5.2401e-02 1.4171e-03 2.7043e-02
1.6300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.7400e+00 1.7400e+00 2.0166e-02 5.2395e-02 1.4151e-03 2.7007e-02
1.6400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.7400e+00 1.7400e+00 2.0182e-02 5.2424e-02 1.4128e-03 2.6949e-02
1.6500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.8000e+00 1.8000e+00 2.0188e-02 5.2490e-02 1.4102e-03 2.6866e-02
1.6600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.8000e+00 1.8000e+00 2.0184e-02 5.2600e-02 1.4074e-03 2.6757e-02
1.6700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.8000e+00 1.8000e+00 2.0171e-02 5.2756e-02 1.4044e-03 2.6621e-02
1.6800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.8000e+00 1.8000e+00 2.0149e-02 5.2964e-02 1.4012e-03 2.6457e-02
1.6900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.8000e+00 1.8000e+00 2.0118e-02 5.3228e-02 1.3979e-03 2.6263e-02
1.7000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.8000e+00 1.8000e+00 2.0079e-02 5.3554e-02 1.3945e-03 2.6039e-02
1.7100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.8600e+00 1.8600e+00 2.0031e-02 5.3947e-02 1.3910e-03 2.5784e-02
1.7200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.8600e+00 1.8600e+00 1.9974e-02 5.4414e-02 1.3873e-03 2.5496e-02
1.7300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.8600e+00 1.8600e+00 1.9910e-02 5.4962e-02 1.3836e-03 2.5174e-02
1.7400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.8600e+00 1.8600e+00 1.9838e-02 5.5598e-02 1.3799e-03 2.4818e-02
1.7500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.8600e+00 1.8600e+00 1.9758e-02 5.6332e-02 1.3760e-03 2.4427e-02
1.7600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.9200e+00 1.9200e+00 1.9671e-02 5.7172e-02 1.3722e-03 2.4000e-02
1.7700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.9200e+00 1.9200e+00 1.9578e-02 5.8130e-02 1.3682e-03 2.3538e-02
1.7800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.9200e+00 1.9200e+00 1.9478e-02 5.9216e-02 1.3643e-03 2.3039e-02
1.7900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.9200e+00 1.9200e+00 1.9372e-02 6.0442e-02 1.3603e-03 2.2506e-02
1.8000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.9200e+00 1.9200e+00 1.9261e-02 6.1821e-02 1.3564e-03 2.1940e-02
1.8100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.9200e+00 1.9200e+00 1.9147e-02 6.3365e-02 1.3524e-03 2.1343e-02
1.8200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.9800e+00 1.9800e+00 1.9029e-02 6.5086e-02 1.3484e-03 2.0718e-02
1.8300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.9800e+00 1.9800e+00 1.8910e-02 6.6997e-02 1.3445e-03 2.0069e-02
1.8400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.9800e+00 1.9800e+00 1.8790e-02 6.9109e-02 1.3407e-03 1.9399e-02
1.8500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.9800e+00 1.9800e+00 1.8672e-02 7.1434e-02 1.3369e-03 1.8715e-02
1.8600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.9800e+00 1.9800e+00 1.8558e-02 7.3981e-02 1.3332e-03 1.8021e-02
1.8700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.9800e+00 1.9800e+00 1.8450e-02 7.6760e-02 1.3296e-03 1.7322e-02
1.8800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.0400e+00 2.0400e+00 1.8350e-02 7.9776e-02 1.3262e-03 1.6624e-02
1.8900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.0400e+00 2.0400e+00 1.8262e-02 8.3036e-02 1.3229e-03 1.5932e-02
1.9000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.0400e+00 2.0400e+00 1.8189e-02 8.6543e-02 1.3198e-03 1.5250e-02
1.9100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.0400e+00 2.0400e+00 1.8134e-02 9.0298e-02 1.3169e-03 1.4584e-02
1.9200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.0400e+00 2.0400e+00 1.8102e-02 9.4301e-02 1.3143e-03 1.3937e-02
1.9300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.1000e+00 2.1000e+00 1.8096e-02 9.8546e-02 1.3119e-03 1.3313e-02
1.9400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.1000e+00 2.1000e+00 1.8120e-02 1.0303e-01 1.3098e-03 1.2713e-02
1.9500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.1000e+00 2.1000e+00 1.8179e-02 1.0773e-01 1.3080e-03 1.2141e-02
1.9600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.1000e+00 2.1000e+00 1.8276e-02 1.1265e-01 1.3066e-03 1.1598e-02
1.9700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.1000e+00 2.1000e+00 1.8417e-02 1.1776e-01 1.3055e-03 1.1086e-02
1.9800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.1000e+00 2.1000e+00 1.8604e-02 1.2304e-01 1.3047e-03 1.0604e-02
1.9900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.1600e+00 2.1600e+00 1.8842e-02 1.2845e-01 1.3043e-03 1.0154e-02
2.0000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.1600e+00 2.1600e+00 1.9132e-02 1.3397e-01 1.3043e-03 9.7361e-03
2.0100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.1600e+00 2.1600e+00 1.9477e-02 1.3955e-01 1.3047e-03 9.3498e-03
2.0200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.1600e+00 2.1600e+00 1.9878e-02 1.4514e-01 1.3056e-03 8.9950e-03
2.0300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.1600e+00 2.1600e+00 2.0332e-02 1.5070e-01 1.3068e-03 8.6715e-03
2.0400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.2200e+00 2.2200e+00 2.0840e-02 1.5616e-01 1.3084e-03 8.3786e-03
2.0500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.2200e+00 2.2200e+00 2.1395e-02 1.6146e-01 1.3104e-03 8.1158e-03
2.0600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.2200e+00 2.2200e+00 2.1994e-02 1.6655e-01 1.3128e-03 7.8822e-03
2.0700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.2200e+00 2.2200e+00 2.2628e-02 1.7136e-01 1.3155e-03 7.6771e-03
2.0800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.2200e+00 2.2200e+00 2.3288e-02 1.7583e-01 1.3187e-03 7.4994e-03
2.0900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.2200e+00 2.2200e+00 2.3964e-02 1.7992e-01 1.3221e-03 7.3483e-03
2.1000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.2800e+00 2.2800e+00 2.4645e-02 1.8358e-01 1.3259e-03 7.2227e-03
2.1100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.2800e+00 2.2800e+00 2.5317e-02 1.8676e-01 1.3300e-03 7.1215e-03
2.1200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.2800e+00 2.2800e+00 2.5968e-02 1.8944e-01 1.3344e-03 7.0438e-03
2.1300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.2800e+00 2.2800e+00 2.6586e-02 1.9160e-01 1.3390e-03 6.9884e-03
2.1400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.2800e+00 2.2800e+00 2.7158e-02 1.9323e-01 1.3439e-03 6.9545e-03
2.1500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.3400e+00 2.3400e+00 2.7675e-02 1.9433e-01 1.3489e-03 6.9412e-03
2.1600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.3400e+00 2.3400e+00 2.8127e-02 1.9490e-01 1.3541e-03 6.9475e-03
2.1700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.3400e+00 2.3400e+00 2.8507e-02 1.9496e-01 1.3594e-03 6.9727e-03
2.1800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.3400e+00 2.3400e+00 2.8810e-02 1.9454e-01 1.3649e-03 7.0161e-03
2.1900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.3400e+00 2.3400e+00 2.9032e-02 1.9364e-01 1.3704e-03 7.0770e-03
2.2000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.3400e+00 2.3400e+00 2.9172e-02 1.9232e-01 1.3760e-03 7.1547e-03
2.2100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.4000e+00 2.4000e+00 2.9231e-02 1.9061e-01 1.3816e-03 7.2485e-03
2.2200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.4000e+00 2.4000e+00 2.9211e-02 1.8854e-01 1.3872e-03 7.3579e-03
2.2300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.4000e+00 2.4000e+00 2.9117e-02 1.8615e-01 1.3928e-03 7.4821e-03
2.2400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.4000e+00 2.4000e+00 2.8954e-02 1.8350e-01 1.3984e-03 7.6206e-03
2.2500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.4000e+00 2.4000e+00 2.8728e-02 1.8062e-01 1.4039e-03 7.7727e-03
2.2600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.4600e+00 2.4600e+00 2.8447e-02 1.7754e-01 1.4093e-03 7.9380e-03
2.2700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.4600e+00 2.4600e+00 2.8117e-02 1.7430e-01 1.4146e-03 8.1159e-03
2.2800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.4600e+00 2.4600e+00 2.7748e-02 1.7094e-01 1.4198e-03 8.3062e-03
2.2900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.4600e+00 2.4600e+00 2.7346e-02 1.6747e-01 1.4249e-03 8.5087e-03
2.3000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.4600e+00 2.4600e+00 2.6918e-02 1.6392e-01 1.4299e-03 8.7231e-03
2.3100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.4600e+00 2.4600e+00 2.6472e-02 1.6030e-01 1.4347e-03 8.9497e-03
2.3200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.5200e+00 2.5200e+00 2.6013e-02 1.5664e-01 1.4393e-03 9.1885e-03
2.3300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.5200e+00 2.5200e+00 2.5548e-02 1.5295e-01 1.4438e-03 9.4399e-03
2.3400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.5200e+00 2.5200e+00 2.5081e-02 1.4922e-01 1.4481e-03 9.7042e-03
2.3500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.5200e+00 2.5200e+00 2.4618e-02 1.4549e-01 1.4522e-03 9.9817e-03
2.3600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.5200e+00 2.5200e+00 2.4161e-02 1.4175e-01 1.4561e-03 1.0273e-02
2.3700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.5800e+00 2.5800e+00 2.3714e-02 1.3802e-01 1.4599e-03 1.0578e-02
2.3800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.5800e+00 2.5800e+00 2.3279e-02 1.3430e-01 1.4634e-03 1.0896e-02
2.3900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.5800e+00 2.5800e+00 2.2859e-02 1.3063e-01 1.4668e-03 1.1229e-02
2.4000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.5800e+00 2.5800e+00 2.2454e-02 1.2700e-01 1.4699e-03 1.1575e-02
2.4100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.5800e+00 2.5800e+00 2.2064e-02 1.2343e-01 1.4728e-03 1.1933e-02
2.4200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.5800e+00 2.5800e+00 2.1691e-02 1.1995e-01 1.4756e-03 1.2302e-02
2.4300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.6400e+00 2.6400e+00 2.1334e-02 1.1656e-01 1.4781e-03 1.2681e-02
2.4400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.6400e+00 2.6400e+00 2.0992e-02 1.1330e-01 1.4804e-03 1.3067e-02
2.4500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.6400e+00 2.6400e+00 2.0664e-02 1.1016e-01 1.4825e-03 1.3457e-02
2.4600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.6400e+00 2.6400e+00 2.0350e-02 1.0718e-01 1.4843e-03 1.3848e-02
2.4700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.6400e+00 2.6400e+00 2.0048e-02 1.0437e-01 1.4860e-03 1.4237e-02
2.4800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.6400e+00 2.6400e+00 1.9758e-02 1.0175e-01 1.4874e-03 1.4619e-02
2.4900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.7000e+00 2.7000e+00 1.9478e-02 9.9315e-02 1.4886e-03 1.4989e-02
2.5000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.7000e+00 2.7000e+00 1.9207e-02 9.7092e-02 1.4896e-03 1.5342e-02
2.5100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.7000e+00 2.7000e+00 1.8944e-02 9.5087e-02 1.4904e-03 1.5674e-02
2.5200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.7000e+00 2.7000e+00 1.8688e-02 9.3308e-02 1.4910e-03 1.5979e-02
2.5300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.7000e+00 2.7000e+00 1.8439e-02 9.1760e-02 1.4913e-03 1.6252e-02
2.5400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.7600e+00 2.7600e+00 1.8194e-02 9.0447e-02 1.4914e-03 1.6490e-02
2.5500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.7600e+00 2.7600e+00 1.7955e-02 8.9371e-02 1.4914e-03 1.6687e-02
2.5600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.7600e+00 2.7600e+00 1.7719e-02 8.8532e-02 1.4911e-03 1.6842e-02
2.5700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.7600e+00 2.7600e+00 1.7487e-02 8.7928e-02 1.4906e-03 1.6953e-02
2.5800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.7600e+00 2.7600e+00 1.7257e-02 8.7554e-02 1.4899e-03 1.7017e-02
2.5900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.7600e+00 2.7600e+00 1.7030e-02 8.7407e-02 1.4891e-03 1.7036e-02
2.6000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.8200e+00 2.8200e+00 1.6804e-02 8.7480e-02 1.4880e-03 1.7010e-02
2.6100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.8200e+00 2.8200e+00 1.6580e-02 8.7766e-02 1.4867e-03 1.6940e-02
2.6200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.8200e+00 2.8200e+00 1.6356e-02 8.8259e-02 1.4853e-03 1.6829e-02
2.6300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.8200e+00 2.8200e+00 1.6133e-02 8.8951e-02 1.4837e-03 1.6681e-02
2.6400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.8200e+00 2.8200e+00 1.5909e-02 8.9835e-02 1.4820e-03 1.6497e-02
2.6500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.8800e+00 2.8800e+00 1.5685e-02 9.0905e-02 1.4801e-03 1.6282e-02
2.6600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.8800e+00 2.8800e+00 1.5459e-02 9.2155e-02 1.4781e-03 1.6039e-02
2.6700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.8800e+00 2.8800e+00 1.5233e-02 9.3582e-02 1.4759e-03 1.5772e-02
2.6800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.8800e+00 2.8800e+00 1.5004e-02 9.5184e-02 1.4737e-03 1.5482e-02
2.6900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.8800e+00 2.8800e+00 1.4773e-02 9.6959e-02 1.4713e-03 1.5175e-02
2.7000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.8800e+00 2.8800e+00 1.4540e-02 9.8909e-02 1.4689e-03 1.4851e-02
2.7100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.9400e+00 2.9400e+00 1.4303e-02 1.0104e-01 1.4663e-03 1.4513e-02
2.7200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.9400e+00 2.9400e+00 1.4063e-02 1.0335e-01 1.4638e-03 1.4164e-02
2.7300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.9400e+00 2.9400e+00 1.3818e-02 1.0585e-01 1.4611e-03 1.3804e-02
2.7400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.9400e+00 2.9400e+00 1.3569e-02 1.0854e-01 1.4585e-03 1.3437e-02
2.7500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -2.9400e+00 2.9400e+00 1.3315e-02 1.1144e-01 1.4558e-03 1.3063e-02
2.7600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.0000e+00 3.0000e+00 1.3055e-02 1.1456e-01 1.4531e-03 1.2684e-02
2.7700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.0000e+00 3.0000e+00 1.2787e-02 1.1791e-01 1.4504e-03 1.2301e-02
2.7800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.0000e+00 3.0000e+00 1.2512e-02 1.2150e-01 1.4478e-03 1.1915e-02
2.7900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.0000e+00 3.0000e+00 1.2228e-02 1.2535e-01 1.4452e-03 1.1529e-02
2.8000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.0000e+00 3.0000e+00 1.1934e-02 1.2947e-01 1.4426e-03 1.1143e-02
2.8100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.0000e+00 3.0000e+00 1.1628e-02 1.3388e-01 1.4402e-03 1.0757e-02
2.8200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.0600e+00 3.0600e+00 1.1310e-02 1.3859e-01 1.4378e-03 1.0375e-02
2.8300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.0600e+00 3.0600e+00 1.0979e-02 1.4361e-01 1.4355e-03 9.9955e-03
2.8400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.0600e+00 3.0600e+00 1.0632e-02 1.4899e-01 1.4333e-03 9.6206e-03
2.8500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.0600e+00 3.0600e+00 1.0269e-02 1.5472e-01 1.4313e-03 9.2509e-03
2.8600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.0600e+00 3.0600e+00 9.8895e-03 1.6084e-01 1.4294e-03 8.8871e-03
2.8700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.1200e+00 3.1200e+00 9.4927e-03 1.6737e-01 1.4276e-03 8.5297e-03
2.8800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.1200e+00 3.1200e+00 9.5080e-03 1.7434e-01 1.4260e-03 8.1794e-03
2.8900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.1200e+00 3.1200e+00 9.5104e-03 1.8178e-01 1.4245e-03 7.8365e-03
2.9000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.1200e+00 3.1200e+00 9.4814e-03 1.8974e-01 1.4233e-03 7.5013e-03
2.9100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.1200e+00 3.1200e+00 9.6276e-03 1.9824e-01 1.4222e-03 7.1740e-03
2.9200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.1200e+00 3.1200e+00 1.0041e-02 2.0734e-01 1.4213e-03 6.8549e-03
2.9300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.1800e+00 3.1800e+00 1.0470e-02 2.1708e-01 1.4205e-03 6.5440e-03
2.9400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.1800e+00 3.1800e+00 1.0915e-02 2.2751e-01 1.4200e-03 6.2414e-03
2.9500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.1800e+00 3.1800e+00 1.1374e-02 2.3871e-01 1.4197e-03 5.9473e-03
2.9600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.1800e+00 3.1800e+00 1.1846e-02 2.5073e-01 1.4195e-03 5.6617e-03
2.9700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.1800e+00 3.1800e+00 1.2331e-02 2.6364e-01 1.4196e-03 5.3846e-03
2.9800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.2400e+00 3.2400e+00 1.2827e-02 2.7754e-01 1.4199e-03 5.1160e-03
2.9900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.2400e+00 3.2400e+00 1.3332e-02 2.9250e-01 1.4203e-03 4.8559e-03
3.0000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.2400e+00 3.2400e+00 1.3844e-02 3.0862e-01 1.4210e-03 4.6043e-03
3.0100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.2400e+00 3.2400e+00 1.4362e-02 3.2602e-01 1.4218e-03 4.3612e-03
3.0200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.2400e+00 3.2400e+00 1.4883e-02 3.4481e-01 1.4229e-03 4.1265e-03
3.0300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.2400e+00 3.2400e+00 1.5404e-02 3.6514e-01 1.4241e-03 3.9001e-03
3.0400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.3000e+00 3.3000e+00 1.5923e-02 3.8716e-01 1.4255e-03 3.6819e-03
3.0500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.3000e+00 3.3000e+00 1.6437e-02 4.1104e-01 1.4270e-03 3.4718e-03
3.0600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.3000e+00 3.3000e+00 1.6943e-02 4.3699e-01 1.4288e-03 3.2696e-03
3.0700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.3000e+00 3.3000e+00 1.7436e-02 4.6521e-01 1.4307e-03 3.0753e-03
3.0800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.3000e+00 3.3000e+00 1.7913e-02 4.9598e-01 1.4327e-03 2.8886e-03
3.0900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.3000e+00 3.3000e+00 1.8368e-02 5.2958e-01 1.4349e-03 2.7095e-03
3.1000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.3600e+00 3.3600e+00 1.8878e-02 5.6633e-01 1.4372e-03 2.5377e-03
3.1100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.3600e+00 3.3600e+00 2.0800e-02 6.0661e-01 1.4396e-03 2.3732e-03
3.1200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.3600e+00 3.3600e+00 2.2903e-02 6.5080e-01 1.4421e-03 2.2160e-03
3.1300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.3600e+00 3.3600e+00 2.5080e-02 6.9933e-01 1.4448e-03 2.0660e-03
3.1400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.3600e+00 3.3600e+00 2.8267e-02 7.5262e-01 1.4475e-03 1.9233e-03
3.1500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.4200e+00 3.4200e+00 3.2291e-02 8.1108e-01 1.4503e-03 1.7881e-03
3.1600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.4200e+00 3.4200e+00 3.6554e-02 8.7496e-01 1.4531e-03 1.6608e-03
3.1700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.4200e+00 3.4200e+00 4.0993e-02 9.4434e-01 1.4560e-03 1.5418e-03
3.1800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.4200e+00 3.4200e+00 4.5508e-02 1.0188e+00 1.4589e-03 1.4319e-03
3.1900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.4200e+00 3.4200e+00 4.9965e-02 1.0974e+00 1.4618e-03 1.3320e-03
3.2000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.4200e+00 3.4200e+00 5.4213e-02 1.1781e+00 1.4647e-03 1.2433e-03
3.2100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.4800e+00 3.4800e+00 5.8130e-02 1.2574e+00 1.4677e-03 1.1672e-03
3.2200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.4800e+00 3.4800e+00 6.1697e-02 1.3304e+00 1.4705e-03 1.1053e-03
3.2300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.4800e+00 3.4800e+00 6.5075e-02 1.3912e+00 1.4734e-03 1.0591e-03
3.2400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.4800e+00 3.4800e+00 6.8570e-02 1.4333e+00 1.4762e-03 1.0300e-03
3.2500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.4800e+00 3.4800e+00 7.2421e-02 1.4518e+00 1.4789e-03 1.0187e-03
3.2600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.5400e+00 3.5400e+00 7.6595e-02 1.4449e+00 1.4816e-03 1.0254e-03
3.2700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.5400e+00 3.5400e+00 8.4943e-02 1.4142e+00 1.4842e-03 1.0495e-03
3.2800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.5400e+00 3.5400e+00 9.1350e-02 1.3645e+00 1.4867e-03 1.0896e-03
3.2900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.5400e+00 3.5400e+00 9.5512e-02 1.3016e+00 1.4892e-03 1.1441e-03
3.3000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.5400e+00 3.5400e+00 9.7581e-02 1.2314e+00 1.4915e-03 1.2113e-03
3.3100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.5400e+00 3.5400e+00 9.7948e-02 1.1585e+00 1.4938e-03 1.2894e-03
3.3200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.6000e+00 3.6000e+00 9.7061e-02 1.0861e+00 1.4959e-03 1.3773e-03
3.3300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.6000e+00 3.6000e+00 9.5320e-02 1.0164e+00 1.4980e-03 1.4737e-03
3.3400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.6000e+00 3.6000e+00 9.3041e-02 9.5047e-01 1.4999e-03 1.5781e-03
3.3500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.6000e+00 3.6000e+00 9.0453e-02 8.8870e-01 1.5018e-03 1.6898e-03
3.3600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.6000e+00 3.6000e+00 8.7714e-02 8.3119e-01 1.5035e-03 1.8089e-03
3.3700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.6600e+00 3.6600e+00 8.4928e-02 7.7780e-01 1.5052e-03 1.9352e-03
3.3800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.6600e+00 3.6600e+00 8.2161e-02 7.2826e-01 1.5067e-03 2.0690e-03
3.3900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.6600e+00 3.6600e+00 7.9454e-02 6.8226e-01 1.5082e-03 2.2106e-03
3.4000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.6600e+00 3.6600e+00 7.6828e-02 6.3948e-01 1.5096e-03 2.3606e-03
3.4100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.6600e+00 3.6600e+00 7.4295e-02 5.9963e-01 1.5109e-03 2.5196e-03
3.4200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.6600e+00 3.6600e+00 7.1860e-02 5.6246e-01 1.5120e-03 2.6883e-03
3.4300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.7200e+00 3.7200e+00 6.9524e-02 5.2773e-01 1.5131e-03 2.8672e-03
3.4400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.7200e+00 3.7200e+00 6.7285e-02 4.9526e-01 1.5141e-03 3.0572e-03
3.4500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.7200e+00 3.7200e+00 6.5139e-02 4.6492e-01 1.5150e-03 3.2586e-03
3.4600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.7200e+00 3.7200e+00 6.3084e-02 4.3658e-01 1.5158e-03 3.4719e-03
3.4700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.7200e+00 3.7200e+00 6.1116e-02 4.1029e-01 1.5169e-03 3.6970e-03
3.4800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.7800e+00 3.7800e+00 5.9233e-02 3.8589e-01 1.5179e-03 3.9335e-03
3.4900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.7800e+00 3.7800e+00 5.7432e-02 3.6335e-01 1.5189e-03 4.1802e-03
3.5000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.7800e+00 3.7800e+00 5.5710e-02 3.4266e-01 1.5197e-03 4.4350e-03
3.5100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.7800e+00 3.7800e+00 5.4065e-02 3.2383e-01 1.5204e-03 4.6951e-03
3.5200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.7800e+00 3.7800e+00 5.2496e-02 3.0689e-01 1.5210e-03 4.9563e-03
3.5300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.7800e+00 3.7800e+00 5.1001e-02 2.9186e-01 1.5215e-03 5.2134e-03
3.5400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.8400e+00 3.8400e+00 4.9579e-02 2.7874e-01 1.5220e-03 5.4601e-03
3.5500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.8400e+00 3.8400e+00 4.8227e-02 2.6754e-01 1.5222e-03 5.6898e-03
3.5600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.8400e+00 3.8400e+00 4.6944e-02 2.5822e-01 1.5224e-03 5.8960e-03
3.5700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.8400e+00 3.8400e+00 4.5727e-02 2.5071e-01 1.5225e-03 6.0730e-03
3.5800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.8400e+00 3.8400e+00 4.4575e-02 2.4491e-01 1.5225e-03 6.2167e-03
3.5900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.9000e+00 3.9000e+00 4.3484e-02 2.4069e-01 1.5224e-03 6.3253e-03
3.6000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.9000e+00 3.9000e+00 4.2451e-02 2.3788e-01 1.5223e-03 6.3994e-03
3.6100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.9000e+00 3.9000e+00 4.1474e-02 2.3629e-01 1.5220e-03 6.4414e-03
3.6200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.9000e+00 3.9000e+00 4.0548e-02 2.3572e-01 1.5217e-03 6.4554e-03
3.6300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.9000e+00 3.9000e+00 3.9670e-02 2.3599e-01 1.5213e-03 6.4465e-03
3.6400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.9000e+00 3.9000e+00 3.8837e-02 2.3692e-01 1.5209e-03 6.4196e-03
3.6500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.9600e+00 3.9600e+00 3.8043e-02 2.3833e-01 1.5205e-03 6.3797e-03
3.6600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.9600e+00 3.9600e+00 3.7286e-02 2.4010e-01 1.5200e-03 6.3307e-03
3.6700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.9600e+00 3.9600e+00 3.6561e-02 2.4211e-01 1.5196e-03 6.2763e-03
3.6800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.9600e+00 3.9600e+00 3.5866e-02 2.4427e-01 1.5191e-03 6.2189e-03
3.6900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -3.9600e+00 3.9600e+00 3.5198e-02 2.4652e-01 1.5187e-03 6.1605e-03
3.7000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.0200e+00 4.0200e+00 3.4553e-02 2.4880e-01 1.5183e-03 6.1025e-03
3.7100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.0200e+00 4.0200e+00 3.3929e-02 2.5108e-01 1.5180e-03 6.0458e-03
3.7200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.0200e+00 4.0200e+00 3.3324e-02 2.5335e-01 1.5177e-03 5.9908e-03
3.7300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.0200e+00 4.0200e+00 3.2737e-02 2.5558e-01 1.5176e-03 5.9377e-03
3.7400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.0200e+00 4.0200e+00 3.2166e-02 2.5779e-01 1.5175e-03 5.8865e-03
3.7500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.0200e+00 4.0200e+00 3.1609e-02 2.5998e-01 1.5175e-03 5.8371e-03
3.7600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.0800e+00 4.0800e+00 3.1067e-02 2.6216e-01 1.5177e-03 5.7891e-03
3.7700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.0800e+00 4.0800e+00 3.0538e-02 2.6434e-01 1.5179e-03 5.7424e-03
3.7800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.0800e+00 4.0800e+00 3.0023e-02 2.6654e-01 1.5184e-03 5.6965e-03
3.7900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.0800e+00 4.0800e+00 2.9521e-02 2.6878e-01 1.5189e-03 5.6510e-03
3.8000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.0800e+00 4.0800e+00 2.9033e-02 2.7108e-01 1.5196e-03 5.6057e-03
3.8100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.0800e+00 4.0800e+00 2.8558e-02 2.7346e-01 1.5204e-03 5.5600e-03
3.8200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.1400e+00 4.1400e+00 2.8097e-02 2.7594e-01 1.5214e-03 5.5137e-03
3.8300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.1400e+00 4.1400e+00 2.7650e-02 2.7854e-01 1.5226e-03 5.4663e-03
3.8400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.1400e+00 4.1400e+00 2.7219e-02 2.8128e-01 1.5239e-03 5.4176e-03
3.8500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.1400e+00 4.1400e+00 2.6802e-02 2.8419e-01 1.5253e-03 5.3671e-03
3.8600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.1400e+00 4.1400e+00 2.6401e-02 2.8729e-01 1.5268e-03 5.3147e-03
3.8700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.2000e+00 4.2000e+00 2.6016e-02 2.9060e-01 1.5285e-03 5.2600e-03
3.8800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.2000e+00 4.2000e+00 2.5649e-02 2.9415e-01 1.5303e-03 5.2027e-03
3.8900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.2000e+00 4.2000e+00 2.5298e-02 2.9796e-01 1.5323e-03 5.1426e-03
3.9000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.2000e+00 4.2000e+00 2.4965e-02 3.0206e-01 1.5343e-03 5.0795e-03
3.9100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.2000e+00 4.2000e+00 2.4650e-02 3.0648e-01 1.5364e-03 5.0131e-03
3.9200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.2000e+00 4.2000e+00 2.4354e-02 3.1125e-01 1.5386e-03 4.9433e-03
3.9300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.2600e+00 4.2600e+00 2.4076e-02 3.1641e-01 1.5409e-03 4.8700e-03
3.9400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.2600e+00 4.2600e+00 2.3818e-02 3.2198e-01 1.5432e-03 4.7929e-03
3.9500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.2600e+00 4.2600e+00 2.3579e-02 3.2800e-01 1.5456e-03 4.7121e-03
3.9600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.2600e+00 4.2600e+00 2.3361e-02 3.3452e-01 1.5480e-03 4.6275e-03
3.9700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.2600e+00 4.2600e+00 2.3163e-02 3.4157e-01 1.5504e-03 4.5390e-03
3.9800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.3200e+00 4.3200e+00 2.2987e-02 3.4921e-01 1.5528e-03 4.4466e-03
3.9900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.3200e+00 4.3200e+00 2.2832e-02 3.5749e-01 1.5552e-03 4.3504e-03
4.0000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.3200e+00 4.3200e+00 2.2700e-02 3.6646e-01 1.5576e-03 4.2504e-03
4.0100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.3200e+00 4.3200e+00 2.2592e-02 3.7619e-01 1.5600e-03 4.1467e-03
4.0200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.3200e+00 4.3200e+00 2.2509e-02 3.8674e-01 1.5623e-03 4.0395e-03
4.0300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.3200e+00 4.3200e+00 2.2453e-02 3.9821e-01 1.5645e-03 3.9289e-03
4.0400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.3800e+00 4.3800e+00 2.2424e-02 4.1066e-01 1.5667e-03 3.8152e-03
4.0500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.3800e+00 4.3800e+00 2.2426e-02 4.2420e-01 1.5689e-03 3.6984e-03
4.0600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.3800e+00 4.3800e+00 2.2460e-02 4.3894e-01 1.5709e-03 3.5790e-03
4.0700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.3800e+00 4.3800e+00 2.2529e-02 4.5498e-01 1.5729e-03 3.4571e-03
4.0800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.3800e+00 4.3800e+00 2.2635e-02 4.7246e-01 1.5748e-03 3.3333e-03
4.0900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.4400e+00 4.4400e+00 2.2780e-02 4.9151e-01 1.5766e-03 3.2078e-03
4.1000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.4400e+00 4.4400e+00 2.2968e-02 5.1227e-01 1.5784e-03 3.0812e-03
4.1100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.4400e+00 4.4400e+00 2.3201e-02 5.3488e-01 1.5800e-03 2.9539e-03
4.1200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.4400e+00 4.4400e+00 2.3479e-02 5.5949e-01 1.5816e-03 2.8268e-03
4.1300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.4400e+00 4.4400e+00 2.3805e-02 5.8621e-01 1.5830e-03 2.7005e-03
4.1400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.4400e+00 4.4400e+00 2.4178e-02 6.1508e-01 1.5844e-03 2.5760e-03
4.1500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.5000e+00 4.5000e+00 2.4598e-02 6.4610e-01 1.5857e-03 2.4543e-03
4.1600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.5000e+00 4.5000e+00 2.5065e-02 6.7909e-01 1.5870e-03 2.3369e-03
4.1700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.5000e+00 4.5000e+00 2.5581e-02 7.1363e-01 1.5881e-03 2.2254e-03
4.1800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.5000e+00 4.5000e+00 2.6155e-02 7.4900e-01 1.5892e-03 2.1218e-03
4.1900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.5000e+00 4.5000e+00 2.6809e-02 7.8401e-01 1.5903e-03 2.0284e-03
4.2000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.5600e+00 4.5600e+00 2.7577e-02 8.1690e-01 1.5913e-03 1.9479e-03
4.2100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.5600e+00 4.5600e+00 2.8506e-02 8.4540e-01 1.5922e-03 1.8834e-03
4.2200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.5600e+00 4.5600e+00 2.9630e-02 8.6684e-01 1.5931e-03 1.8378e-03
4.2300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.5600e+00 4.5600e+00 3.0936e-02 8.7861e-01 1.5939e-03 1.8141e-03
4.2400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.5600e+00 4.5600e+00 3.2327e-02 8.7879e-01 1.5948e-03 1.8147e-03
4.2500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.5600e+00 4.5600e+00 3.3632e-02 8.6676e-01 1.5956e-03 1.8408e-03
4.2600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.6200e+00 4.6200e+00 3.4657e-02 8.4348e-01 1.5963e-03 1.8926e-03
4.2700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.6200e+00 4.6200e+00 3.5262e-02 8.1123e-01 1.5971e-03 1.9687e-03
4.2800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.6200e+00 4.6200e+00 3.5396e-02 7.7306e-01 1.5979e-03 2.0669e-03
4.2900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.6200e+00 4.6200e+00 3.5094e-02 7.3202e-01 1.5986e-03 2.1838e-03
4.3000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.6200e+00 4.6200e+00 3.4444e-02 6.9074e-01 1.5994e-03 2.3154e-03
4.3100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.6800e+00 4.6800e+00 3.3551e-02 6.5118e-01 1.6001e-03 2.4572e-03
4.3200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.6800e+00 4.6800e+00 3.2511e-02 6.1467e-01 1.6009e-03 2.6044e-03
4.3300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.6800e+00 4.6800e+00 3.1401e-02 5.8199e-01 1.6016e-03 2.7519e-03
4.3400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.6800e+00 4.6800e+00 3.0277e-02 5.5356e-01 1.6024e-03 2.8947e-03
4.3500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.6800e+00 4.6800e+00 2.9175e-02 5.2951e-01 1.6031e-03 3.0276e-03
4.3600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.6800e+00 4.6800e+00 2.8120e-02 5.0982e-01 1.6039e-03 3.1461e-03
4.3700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.7400e+00 4.7400e+00 2.7125e-02 4.9436e-01 1.6047e-03 3.2461e-03
4.3800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.7400e+00 4.7400e+00 2.6196e-02 4.8291e-01 1.6055e-03 3.3247e-03
4.3900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.7400e+00 4.7400e+00 2.5336e-02 4.7525e-01 1.6063e-03 3.3800e-03
4.4000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.7400e+00 4.7400e+00 2.4543e-02 4.7111e-01 1.6072e-03 3.4115e-03
4.4100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.7400e+00 4.7400e+00 2.3816e-02 4.7020e-01 1.6080e-03 3.4198e-03
4.4200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.8000e+00 4.8000e+00 2.3153e-02 4.7225e-01 1.6088e-03 3.4067e-03
4.4300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.8000e+00 4.8000e+00 2.2550e-02 4.7700e-01 1.6097e-03 3.3746e-03
4.4400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.8000e+00 4.8000e+00 2.2005e-02 4.8420e-01 1.6106e-03 3.3262e-03
4.4500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.8000e+00 4.8000e+00 2.1516e-02 4.9362e-01 1.6114e-03 3.2645e-03
4.4600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.8000e+00 4.8000e+00 2.1081e-02 5.0507e-01 1.6123e-03 3.1923e-03
4.4700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.8000e+00 4.8000e+00 2.0699e-02 5.1835e-01 1.6132e-03 3.1122e-03
4.4800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.8600e+00 4.8600e+00 2.0370e-02 5.3333e-01 1.6142e-03 3.0266e-03
4.4900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.8600e+00 4.8600e+00 2.0093e-02 5.4991e-01 1.6152e-03 2.9372e-03
4.5000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.8600e+00 4.8600e+00 1.9871e-02 5.6823e-01 1.6170e-03 2.8457e-03
4.5100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.8600e+00 4.8600e+00 1.9704e-02 5.8795e-01 1.6189e-03 2.7534e-03
4.5200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.8600e+00 4.8600e+00 1.9594e-02 6.0901e-01 1.6208e-03 2.6613e-03
4.5300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.9200e+00 4.9200e+00 1.9544e-02 6.3137e-01 1.6227e-03 2.5701e-03
4.5400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.9200e+00 4.9200e+00 1.9556e-02 6.5498e-01 1.6246e-03 2.4804e-03
4.5500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.9200e+00 4.9200e+00 1.9635e-02 6.7983e-01 1.6266e-03 2.3927e-03
4.5600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.9200e+00 4.9200e+00 1.9783e-02 7.0590e-01 1.6286e-03 2.3072e-03
4.5700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.9200e+00 4.9200e+00 2.0004e-02 7.3320e-01 1.6307e-03 2.2241e-03
4.5800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.9200e+00 4.9200e+00 2.0302e-02 7.6173e-01 1.6328e-03 2.1436e-03
4.5900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.9800e+00 4.9800e+00 2.0681e-02 7.9151e-01 1.6350e-03 2.0657e-03
4.6000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.9800e+00 4.9800e+00 2.1144e-02 8.2257e-01 1.6373e-03 1.9905e-03
4.6100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.9800e+00 4.9800e+00 2.1696e-02 8.5493e-01 1.6397e-03 1.9179e-03
4.6200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.9800e+00 4.9800e+00 2.2341e-02 8.8864e-01 1.6422e-03 1.8480e-03
4.6300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -4.9800e+00 4.9800e+00 2.3080e-02 9.2372e-01 1.6448e-03 1.7806e-03
4.6400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.0400e+00 5.0400e+00 2.3918e-02 9.6025e-01 1.6475e-03 1.7157e-03
4.6500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.0400e+00 5.0400e+00 2.4859e-02 9.9825e-01 1.6504e-03 1.6533e-03
4.6600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.0400e+00 5.0400e+00 2.5904e-02 1.0378e+00 1.6535e-03 1.5932e-03
4.6700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.0400e+00 5.0400e+00 2.7056e-02 1.0790e+00 1.6567e-03 1.5354e-03
4.6800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.0400e+00 5.0400e+00 2.8318e-02 1.1218e+00 1.6600e-03 1.4798e-03
4.6900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.0400e+00 5.0400e+00 2.9692e-02 1.1663e+00 1.6636e-03 1.4264e-03
4.7000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.1000e+00 5.1000e+00 3.1179e-02 1.2127e+00 1.6674e-03 1.3749e-03
4.7100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.1000e+00 5.1000e+00 3.2781e-02 1.2609e+00 1.6713e-03 1.3255e-03
4.7200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.1000e+00 5.1000e+00 3.4499e-02 1.3111e+00 1.6755e-03 1.2779e-03
4.7300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.1000e+00 5.1000e+00 3.6334e-02 1.3634e+00 1.6798e-03 1.2321e-03
4.7400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.1000e+00 5.1000e+00 3.8285e-02 1.4177e+00 1.6843e-03 1.1881e-03
4.7500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.1600e+00 5.1600e+00 4.0351e-02 1.4742e+00 1.6890e-03 1.1457e-03
4.7600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.1600e+00 5.1600e+00 4.2533e-02 1.5331e+00 1.6939e-03 1.1049e-03
4.7700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.1600e+00 5.1600e+00 4.4828e-02 1.5942e+00 1.6990e-03 1.0657e-03
4.7800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.1600e+00 5.1600e+00 4.7233e-02 1.6578e+00 1.7042e-03 1.0280e-03
4.7900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.1600e+00 5.1600e+00 4.9746e-02 1.7240e+00 1.7096e-03 9.9162e-04
4.8000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.1600e+00 5.1600e+00 5.2363e-02 1.7928e+00 1.7150e-03 9.5663e-04
4.8100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.2200e+00 5.2200e+00 5.5081e-02 1.8643e+00 1.7206e-03 9.2294e-04
4.8200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.2200e+00 5.2200e+00 5.7894e-02 1.9386e+00 1.7263e-03 8.9048e-04
4.8300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.2200e+00 5.2200e+00 6.0799e-02 2.0158e+00 1.7320e-03 8.5921e-04
4.8400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.2200e+00 5.2200e+00 6.3790e-02 2.0960e+00 1.7377e-03 8.2906e-04
4.8500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.2200e+00 5.2200e+00 6.6861e-02 2.1794e+00 1.7435e-03 7.9999e-04
4.8600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.2800e+00 5.2800e+00 7.0007e-02 2.2661e+00 1.7493e-03 7.7195e-04
4.8700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.2800e+00 5.2800e+00 7.3223e-02 2.3562e+00 1.7551e-03 7.4487e-04
4.8800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.2800e+00 5.2800e+00 7.6502e-02 2.4499e+00 1.7608e-03 7.1872e-04
4.8900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.2800e+00 5.2800e+00 7.9838e-02 2.5473e+00 1.7664e-03 6.9344e-04
4.9000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.2800e+00 5.2800e+00 8.3225e-02 2.6488e+00 1.7720e-03 6.6897e-04
4.9100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.2800e+00 5.2800e+00 8.6657e-02 2.7545e+00 1.7774e-03 6.4528e-04
4.9200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.3400e+00 5.3400e+00 9.0126e-02 2.8648e+00 1.7828e-03 6.2229e-04
4.9300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.3400e+00 5.3400e+00 9.3623e-02 2.9801e+00 1.7880e-03 5.9996e-04
4.9400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.3400e+00 5.3400e+00 9.7137e-02 3.1008e+00 1.7930e-03 5.7824e-04
4.9500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.3400e+00 5.3400e+00 1.0066e-01 3.2275e+00 1.7979e-03 5.5707e-04
4.9600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.3400e+00 5.3400e+00 1.0417e-01 3.3608e+00 1.8027e-03 5.3639e-04
4.9700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.4000e+00 5.4000e+00 1.0764e-01 3.5015e+00 1.8073e-03 5.1614e-04
4.9800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.4000e+00 5.4000e+00 1.1106e-01 3.6506e+00 1.8117e-03 4.9627e-04
4.9900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.4000e+00 5.4000e+00 1.1438e-01 3.8092e+00 1.8159e-03 4.7671e-04
5.0000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.4000e+00 5.4000e+00 1.1756e-01 3.9788e+00 1.8200e-03 4.5742e-04
5.0100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.4000e+00 5.4000e+00 1.2055e-01 4.1610e+00 1.8239e-03 4.3833e-04
5.0200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.4000e+00 5.4000e+00 1.2326e-01 4.3576e+00 1.8277e-03 4.1942e-04
5.0300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.4600e+00 5.4600e+00 1.2562e-01 4.5710e+00 1.8313e-03 4.0063e-04
5.0400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.4600e+00 5.4600e+00 1.2750e-01 4.8037e+00 1.8348e-03 3.8195e-04
5.0500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.4600e+00 5.4600e+00 1.2879e-01 5.0584e+00 1.8381e-03 3.6339e-04
5.0600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.4600e+00 5.4600e+00 1.2933e-01 5.3381e+00 1.8414e-03 3.4496e-04
5.0700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.4600e+00 5.4600e+00 1.2895e-01 5.6459e+00 1.8446e-03 3.2671e-04
5.0800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.4600e+00 5.4600e+00 1.2749e-01 5.9850e+00 1.8477e-03 3.0873e-04
5.0900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.5200e+00 5.5200e+00 1.2477e-01 6.3580e+00 1.8508e-03 2.9110e-04
5.1000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.5200e+00 5.5200e+00 1.2066e-01 6.7672e+00 1.8538e-03 2.7394e-04
5.1100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.5200e+00 5.5200e+00 1.1511e-01 7.2142e+00 1.8569e-03 2.5739e-04
5.1200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.5200e+00 5.5200e+00 1.0820e-01 7.6996e+00 1.8599e-03 2.4156e-04
5.1300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.5200e+00 5.5200e+00 1.0026e-01 8.2229e+00 1.8629e-03 2.2656e-04
5.1400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.5800e+00 5.5800e+00 9.2021e-02 8.7826e+00 1.8660e-03 2.1247e-04
5.1500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.5800e+00 5.5800e+00 8.4871e-02 9.3761e+00 1.8692e-03 1.9936e-04
5.1600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.5800e+00 5.5800e+00 8.0974e-02 1.0000e+01 1.8724e-03 1.8723e-04
5.1700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.5800e+00 5.5800e+00 8.2869e-02 1.0652e+01 1.8757e-03 1.7609e-04
5.1800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.5800e+00 5.5800e+00 9.2150e-02 1.1327e+01 1.8791e-03 1.6589e-04
5.1900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.5800e+00 5.5800e+00 1.0857e-01 1.2024e+01 1.8826e-03 1.5657e-04
5.2000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.6400e+00 5.6400e+00 1.3075e-01 1.2739e+01 1.8861e-03 1.4805e-04
5.2100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.6400e+00 5.6400e+00 1.5729e-01 1.3473e+01 1.8898e-03 1.4027e-04
5.2200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.6400e+00 5.6400e+00 1.8710e-01 1.4224e+01 1.8935e-03 1.3313e-04
5.2300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.6400e+00 5.6400e+00 2.1948e-01 1.4993e+01 1.8974e-03 1.2655e-04
5.2400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.6400e+00 5.6400e+00 2.5394e-01 1.5783e+01 1.9013e-03 1.2046e-04
5.2500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.7000e+00 5.7000e+00 2.9017e-01 1.6598e+01 1.9053e-03 1.1479e-04
5.2600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.7000e+00 5.7000e+00 3.2795e-01 1.7440e+01 1.9093e-03 1.0948e-04
5.2700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.7000e+00 5.7000e+00 3.6718e-01 1.8315e+01 1.9133e-03 1.0447e-04
5.2800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.7000e+00 5.7000e+00 4.0779e-01 1.9228e+01 1.9174e-03 9.9717e-05
5.2900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.7000e+00 5.7000e+00 4.4977e-01 2.0187e+01 1.9214e-03 9.5182e-05
5.3000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.7000e+00 5.7000e+00 4.9317e-01 2.1199e+01 1.9255e-03 9.0829e-05
5.3100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.7600e+00 5.7600e+00 5.3807e-01 2.2272e+01 1.9295e-03 8.6632e-05
5.3200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.7600e+00 5.7600e+00 5.8461e-01 2.3417e+01 1.9334e-03 8.2567e-05
5.3300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.7600e+00 5.7600e+00 6.3297e-01 2.4642e+01 1.9373e-03 7.8617e-05
5.3400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.7600e+00 5.7600e+00 6.8337e-01 2.5962e+01 1.9411e-03 7.4769e-05
5.3500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.7600e+00 5.7600e+00 7.3610e-01 2.7387e+01 1.9448e-03 7.1013e-05
5.3600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.8200e+00 5.8200e+00 7.9150e-01 2.8943e+01 1.9492e-03 6.7344e-05
5.3700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.8200e+00 5.8200e+00 8.4997e-01 3.0638e+01 1.9535e-03 6.3760e-05
5.3800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.8200e+00 5.8200e+00 9.1199e-01 3.2484e+01 1.9576e-03 6.0262e-05
5.3900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.8200e+00 5.8200e+00 9.7807e-01 3.4502e+01 1.9615e-03 5.6853e-05
5.4000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.8200e+00 5.8200e+00 1.0488e+00 3.6708e+01 1.9653e-03 5.3539e-05
5.4100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.8200e+00 5.8200e+00 1.1248e+00 3.9123e+01 1.9689e-03 5.0327e-05
5.4200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.8800e+00 5.8800e+00 1.2068e+00 4.1763e+01 1.9724e-03 4.7229e-05
5.4300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.8800e+00 5.8800e+00 1.2953e+00 4.4646e+01 1.9758e-03 4.4254e-05
5.4400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.8800e+00 5.8800e+00 1.3909e+00 4.7784e+01 1.9790e-03 4.1414e-05
5.4500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.8800e+00 5.8800e+00 1.4938e+00 5.1185e+01 1.9821e-03 3.8724e-05
5.4600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.8800e+00 5.8800e+00 1.6039e+00 5.4843e+01 1.9851e-03 3.6197e-05
5.4700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.9400e+00 5.9400e+00 1.7203e+00 5.8740e+01 1.9881e-03 3.3846e-05
5.4800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.9400e+00 5.9400e+00 1.8414e+00 6.2838e+01 1.9911e-03 3.1686e-05
5.4900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.9400e+00 5.9400e+00 1.9640e+00 6.7072e+01 1.9941e-03 2.9731e-05
5.5000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.9400e+00 5.9400e+00 2.0839e+00 7.1350e+01 1.9972e-03 2.7991e-05
5.5100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.9400e+00 5.9400e+00 2.1949e+00 7.5551e+01 2.0004e-03 2.6477e-05
5.5200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -5.9400e+00 5.9400e+00 2.2904e+00 7.9529e+01 2.0037e-03 2.5194e-05
5.5300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e+00 6.0000e+00 2.3630e+00 8.3134e+01 2.0071e-03 2.4143e-05
5.5400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e+00 6.0000e+00 2.4070e+00 8.6224e+01 2.0108e-03 2.3320e-05
5.5500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e+00 6.0000e+00 2.4188e+00 8.8694e+01 2.0147e-03 2.2715e-05
5.5600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e+00 6.0000e+00 2.3980e+00 9.0487e+01 2.0188e-03 2.2311e-05
5.5700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0000e+00 6.0000e+00 2.3477e+00 9.1604e+01 2.0232e-03 2.2086e-05
5.5800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0600e+00 6.0600e+00 2.2733e+00 9.2100e+01 2.0279e-03 2.2018e-05
5.5900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0600e+00 6.0600e+00 2.1818e+00 9.2064e+01 2.0329e-03 2.2081e-05
5.6000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0600e+00 6.0600e+00 2.0802e+00 9.1608e+01 2.0381e-03 2.2248e-05
5.6100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0600e+00 6.0600e+00 1.9748e+00 9.0842e+01 2.0437e-03 2.2497e-05
5.6200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0600e+00 6.0600e+00 1.8706e+00 8.9870e+01 2.0495e-03 2.2805e-05
5.6300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.0600e+00 6.0600e+00 1.7713e+00 8.8778e+01 2.0556e-03 2.3154e-05
5.6400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.1200e+00 6.1200e+00 1.6794e+00 8.7636e+01 2.0619e-03 2.3528e-05
5.6500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.1200e+00 6.1200e+00 1.5963e+00 8.6494e+01 2.0684e-03 2.3914e-05
5.6600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.1200e+00 6.1200e+00 1.5229e+00 8.5388e+01 2.0752e-03 2.4303e-05
5.6700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.1200e+00 6.1200e+00 1.4593e+00 8.4343e+01 2.0821e-03 2.4686e-05
5.6800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.1200e+00 6.1200e+00 1.4056e+00 8.3373e+01 2.0890e-03 2.5057e-05
5.6900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.1800e+00 6.1800e+00 1.3613e+00 8.2483e+01 2.0961e-03 2.5413e-05
5.7000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.1800e+00 6.1800e+00 1.3261e+00 8.1674e+01 2.1032e-03 2.5751e-05
5.7100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.1800e+00 6.1800e+00 1.2994e+00 8.0942e+01 2.1103e-03 2.6072e-05
5.7200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.1800e+00 6.1800e+00 1.2808e+00 8.0281e+01 2.1173e-03 2.6374e-05
5.7300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.1800e+00 6.1800e+00 1.2697e+00 7.9682e+01 2.1243e-03 2.6660e-05
5.7400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.1800e+00 6.1800e+00 1.2655e+00 7.9132e+01 2.1311e-03 2.6931e-05
5.7500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.2400e+00 6.2400e+00 1.2676e+00 7.8621e+01 2.1377e-03 2.7191e-05
5.7600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.2400e+00 6.2400e+00 1.2754e+00 7.8135e+01 2.1442e-03 2.7442e-05
5.7700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.2400e+00 6.2400e+00 1.2883e+00 7.7664e+01 2.1504e-03 2.7689e-05
5.7800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.2400e+00 6.2400e+00 1.3056e+00 7.7196e+01 2.1564e-03 2.7934e-05
5.7900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.2400e+00 6.2400e+00 1.3267e+00 7.6722e+01 2.1621e-03 2.8181e-05
5.8000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.3000e+00 6.3000e+00 1.3510e+00 7.6237e+01 2.1675e-03 2.8431e-05
5.8100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.3000e+00 6.3000e+00 1.3776e+00 7.5740e+01 2.1726e-03 2.8685e-05
5.8200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.3000e+00 6.3000e+00 1.4061e+00 7.5236e+01 2.1774e-03 2.8941e-05
5.8300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.3000e+00 6.3000e+00 1.4356e+00 7.4737e+01 2.1820e-03 2.9195e-05
5.8400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.3000e+00 6.3000e+00 1.4656e+00 7.4263e+01 2.1862e-03 2.9438e-05
5.8500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.3000e+00 6.3000e+00 1.4954e+00 7.3843e+01 2.1902e-03 2.9660e-05
5.8600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.3600e+00 6.3600e+00 1.5244e+00 7.3511e+01 2.1939e-03 2.9844e-05
5.8700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.3600e+00 6.3600e+00 1.5521e+00 7.3307e+01 2.1974e-03 2.9975e-05
5.8800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.3600e+00 6.3600e+00 1.5779e+00 7.3270e+01 2.2007e-03 3.0036e-05
5.8900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.3600e+00 6.3600e+00 1.6011e+00 7.3434e+01 2.2039e-03 3.0011e-05
5.9000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.3600e+00 6.3600e+00 1.6210e+00 7.3818e+01 2.2069e-03 2.9897e-05
5.9100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.4200e+00 6.4200e+00 1.6369e+00 7.4419e+01 2.2099e-03 2.9695e-05
5.9200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.4200e+00 6.4200e+00 1.6479e+00 7.5209e+01 2.2128e-03 2.9422e-05
5.9300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.4200e+00 6.4200e+00 1.6532e+00 7.6125e+01 2.2157e-03 2.9106e-05
5.9400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.4200e+00 6.4200e+00 1.6526e+00 7.7074e+01 2.2187e-03 2.8787e-05
5.9500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.4200e+00 6.4200e+00 1.6462e+00 7.7941e+01 2.2219e-03 2.8507e-05
5.9600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.4200e+00 6.4200e+00 1.6352e+00 7.8598e+01 2.2251e-03 2.8310e-05
5.9700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.4800e+00 6.4800e+00 1.6213e+00 7.8928e+01 2.2286e-03 2.8235e-05
5.9800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.4800e+00 6.4800e+00 1.6071e+00 7.8841e+01 2.2322e-03 2.8313e-05
5.9900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.4800e+00 6.4800e+00 1.5949e+00 7.8286e+01 2.2361e-03 2.8564e-05
6.0000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.4800e+00 6.4800e+00 1.5868e+00 7.7260e+01 2.2403e-03 2.8997e-05
6.0100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.4800e+00 6.4800e+00 1.5839e+00 7.5807e+01 2.2447e-03 2.9611e-05
6.0200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.5400e+00 6.5400e+00 1.5868e+00 7.3999e+01 2.2495e-03 3.0398e-05
6.0300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.5400e+00 6.5400e+00 1.5953e+00 7.1931e+01 2.2545e-03 3.1342e-05
6.0400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.5400e+00 6.5400e+00 1.6091e+00 6.9699e+01 2.2598e-03 3.2422e-05
6.0500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.5400e+00 6.5400e+00 1.6282e+00 6.7396e+01 2.2654e-03 3.3613e-05
6.0600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.5400e+00 6.5400e+00 1.6525e+00 6.5105e+01 2.2712e-03 3.4885e-05
6.0700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.5400e+00 6.5400e+00 1.6824e+00 6.2894e+01 2.2772e-03 3.6207e-05
6.0800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.6000e+00 6.6000e+00 1.7185e+00 6.0823e+01 2.2834e-03 3.7542e-05
6.0900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.6000e+00 6.6000e+00 1.7614e+00 5.8941e+01 2.2897e-03 3.8848e-05
6.1000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.6000e+00 6.6000e+00 1.8121e+00 5.7292e+01 2.2962e-03 4.0079e-05
6.1100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.6000e+00 6.6000e+00 1.8715e+00 5.5917e+01 2.3027e-03 4.1181e-05
6.1200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.6000e+00 6.6000e+00 1.9406e+00 5.4856e+01 2.3092e-03 4.2095e-05
6.1300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.6600e+00 6.6600e+00 2.0209e+00 5.4153e+01 2.3156e-03 4.2761e-05
6.1400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.6600e+00 6.6600e+00 2.1135e+00 5.3855e+01 2.3220e-03 4.3116e-05
6.1500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.6600e+00 6.6600e+00 2.2202e+00 5.4015e+01 2.3283e-03 4.3104e-05
6.1600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.6600e+00 6.6600e+00 2.3426e+00 5.4690e+01 2.3344e-03 4.2683e-05
6.1700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.6600e+00 6.6600e+00 2.4828e+00 5.5946e+01 2.3402e-03 4.1831e-05
6.1800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.6600e+00 6.6600e+00 2.6429e+00 5.7852e+01 2.3459e-03 4.0550e-05
6.1900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.7200e+00 6.7200e+00 2.8256e+00 6.0488e+01 2.3514e-03 3.8873e-05
6.2000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.7200e+00 6.7200e+00 3.0336e+00 6.3941e+01 2.3565e-03 3.6855e-05
6.2100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.7200e+00 6.7200e+00 3.2697e+00 6.8311e+01 2.3614e-03 3.4569e-05
6.2200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.7200e+00 6.7200e+00 3.5369e+00 7.3711e+01 2.3661e-03 3.2100e-05
6.2300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.7200e+00 6.7200e+00 3.8375e+00 8.0270e+01 2.3705e-03 2.9532e-05
6.2400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.7800e+00 6.7800e+00 4.1722e+00 8.8136e+01 2.3747e-03 2.6944e-05
6.2500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.7800e+00 6.7800e+00 4.5390e+00 9.7469e+01 2.3787e-03 2.4404e-05
6.2600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.7800e+00 6.7800e+00 4.9298e+00 1.0843e+02 2.3825e-03 2.1973e-05
6.2700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.7800e+00 6.7800e+00 5.3261e+00 1.2112e+02 2.3861e-03 1.9700e-05
6.2800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.7800e+00 6.7800e+00 5.6919e+00 1.3555e+02 2.3897e-03 1.7630e-05
6.2900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.7800e+00 6.7800e+00 5.9665e+00 1.5144e+02 2.3933e-03 1.5803e-05
6.3000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.8400e+00 6.8400e+00 6.0618e+00 1.6805e+02 2.3968e-03 1.4263e-05
6.3100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.8400e+00 6.8400e+00 5.8816e+00 1.8394e+02 2.4005e-03 1.3050e-05
6.3200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.8400e+00 6.8400e+00 5.3804e+00 1.9705e+02 2.4042e-03 1.2201e-05
6.3300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.8400e+00 6.8400e+00 4.6516e+00 2.0515e+02 2.4082e-03 1.1739e-05
6.3400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.8400e+00 6.8400e+00 3.9552e+00 2.0692e+02 2.4124e-03 1.1658e-05
6.3500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.9000e+00 6.9000e+00 3.5596e+00 2.0263e+02 2.4169e-03 1.1927e-05
6.3600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.9000e+00 6.9000e+00 3.4851e+00 1.9390e+02 2.4217e-03 1.2490e-05
6.3700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.9000e+00 6.9000e+00 3.5418e+00 1.8274e+02 2.4269e-03 1.3280e-05
6.3800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.9000e+00 6.9000e+00 3.5757e+00 1.7085e+02 2.4324e-03 1.4238e-05
6.3900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.9000e+00 6.9000e+00 3.5370e+00 1.5929e+02 2.4385e-03 1.5308e-05
6.4000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.9000e+00 6.9000e+00 3.4320e+00 1.4865e+02 2.4449e-03 1.6447e-05
6.4100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.9600e+00 6.9600e+00 3.2828e+00 1.3916e+02 2.4518e-03 1.7618e-05
6.4200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.9600e+00 6.9600e+00 3.1105e+00 1.3086e+02 2.4591e-03 1.8791e-05
6.4300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.9600e+00 6.9600e+00 2.9309e+00 1.2370e+02 2.4668e-03 1.9942e-05
6.4400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.9600e+00 6.9600e+00 2.7545e+00 1.1756e+02 2.4749e-03 2.1051e-05
6.4500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -6.9600e+00 6.9600e+00 2.5876e+00 1.1235e+02 2.4833e-03 2.2103e-05
6.4600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.0200e+00 7.0200e+00 2.4337e+00 1.0794e+02 2.4920e-03 2.3088e-05
6.4700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.0200e+00 7.0200e+00 2.2941e+00 1.0422e+02 2.5010e-03 2.3998e-05
6.4800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.0200e+00 7.0200e+00 2.1691e+00 1.0110e+02 2.5102e-03 2.4829e-05
6.4900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.0200e+00 7.0200e+00 2.0580e+00 9.8499e+01 2.5196e-03 2.5580e-05
6.5000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.0200e+00 7.0200e+00 1.9596e+00 9.6345e+01 2.5291e-03 2.6250e-05
6.5100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.0200e+00 7.0200e+00 1.8729e+00 9.4579e+01 2.5386e-03 2.6841e-05
6.5200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.0800e+00 7.0800e+00 1.7963e+00 9.3153e+01 2.5481e-03 2.7354e-05
6.5300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.0800e+00 7.0800e+00 1.7286e+00 9.2030e+01 2.5575e-03 2.7790e-05
6.5400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.0800e+00 7.0800e+00 1.6687e+00 9.1182e+01 2.5668e-03 2.8151e-05
6.5500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.0800e+00 7.0800e+00 1.6153e+00 9.0586e+01 2.5760e-03 2.8437e-05
6.5600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.0800e+00 7.0800e+00 1.5675e+00 9.0228e+01 2.5850e-03 2.8649e-05
6.5700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.1400e+00 7.1400e+00 1.5245e+00 9.0099e+01 2.5937e-03 2.8787e-05
6.5800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.1400e+00 7.1400e+00 1.4854e+00 9.0195e+01 2.6022e-03 2.8851e-05
6.5900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.1400e+00 7.1400e+00 1.4497e+00 9.0516e+01 2.6104e-03 2.8839e-05
6.6000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.1400e+00 7.1400e+00 1.4166e+00 9.1068e+01 2.6183e-03 2.8751e-05
6.6100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.1400e+00 7.1400e+00 1.3857e+00 9.1859e+01 2.6259e-03 2.8586e-05
6.6200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.1400e+00 7.1400e+00 1.3562e+00 9.2902e+01 2.6331e-03 2.8343e-05
6.6300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.2000e+00 7.2000e+00 1.3278e+00 9.4214e+01 2.6401e-03 2.8023e-05
6.6400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.2000e+00 7.2000e+00 1.2997e+00 9.5813e+01 2.6468e-03 2.7625e-05
6.6500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.2000e+00 7.2000e+00 1.2714e+00 9.7725e+01 2.6533e-03 2.7151e-05
6.6600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.2000e+00 7.2000e+00 1.2421e+00 9.9976e+01 2.6595e-03 2.6602e-05
6.6700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.2000e+00 7.2000e+00 1.2110e+00 1.0260e+02 2.6655e-03 2.5981e-05
6.6800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.2000e+00 7.2000e+00 1.1771e+00 1.0561e+02 2.6714e-03 2.5294e-05
6.6900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.2600e+00 7.2600e+00 1.1393e+00 1.0909e+02 2.6779e-03 2.4547e-05
6.7000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.2600e+00 7.2600e+00 1.0963e+00 1.1307e+02 2.6854e-03 2.3750e-05
6.7100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.2600e+00 7.2600e+00 1.0467e+00 1.1752e+02 2.6930e-03 2.2916e-05
6.7200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.2600e+00 7.2600e+00 9.8897e-01 1.2241e+02 2.7006e-03 2.2061e-05
6.7300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.2600e+00 7.2600e+00 9.2186e-01 1.2769e+02 2.7082e-03 2.1209e-05
6.7400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.3200e+00 7.3200e+00 8.4486e-01 1.3323e+02 2.7160e-03 2.0385e-05
6.7500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.3200e+00 7.3200e+00 7.5901e-01 1.3880e+02 2.7238e-03 1.9625e-05
6.7600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.3200e+00 7.3200e+00 6.6815e-01 1.4405e+02 2.7319e-03 1.8964e-05
6.7700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.3200e+00 7.3200e+00 6.0084e-01 1.4855e+02 2.7401e-03 1.8445e-05
6.7800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.3200e+00 7.3200e+00 5.4631e-01 1.5179e+02 2.7485e-03 1.8107e-05
6.7900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.3200e+00 7.3200e+00 5.0769e-01 1.5333e+02 2.7571e-03 1.7981e-05
6.8000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.3800e+00 7.3800e+00 4.8870e-01 1.5296e+02 2.7659e-03 1.8083e-05
6.8100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.3800e+00 7.3800e+00 4.8782e-01 1.5073e+02 2.7751e-03 1.8411e-05
6.8200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.3800e+00 7.3800e+00 5.0016e-01 1.4701e+02 2.7844e-03 1.8941e-05
6.8300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.3800e+00 7.3800e+00 5.2057e-01 1.4232e+02 2.7940e-03 1.9633e-05
6.8400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.3800e+00 7.3800e+00 5.4516e-01 1.3720e+02 2.8039e-03 2.0437e-05
6.8500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.4400e+00 7.4400e+00 5.7118e-01 1.3212e+02 2.8140e-03 2.1298e-05
6.8600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.4400e+00 7.4400e+00 5.9672e-01 1.2741e+02 2.8243e-03 2.2167e-05
6.8700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.4400e+00 7.4400e+00 6.2044e-01 1.2327e+02 2.8348e-03 2.2996e-05
6.8800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.4400e+00 7.4400e+00 6.4536e-01 1.1981e+02 2.8455e-03 2.3751e-05
6.8900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.4400e+00 7.4400e+00 6.6868e-01 1.1705e+02 2.8564e-03 2.4404e-05
6.9000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.4400e+00 7.4400e+00 6.8811e-01 1.1498e+02 2.8674e-03 2.4938e-05
6.9100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.5000e+00 7.5000e+00 7.0352e-01 1.1358e+02 2.8784e-03 2.5343e-05
6.9200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.5000e+00 7.5000e+00 7.1499e-01 1.1279e+02 2.8896e-03 2.5618e-05
6.9300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.5000e+00 7.5000e+00 7.2268e-01 1.1258e+02 2.9007e-03 2.5765e-05
6.9400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.5000e+00 7.5000e+00 7.2684e-01 1.1291e+02 2.9119e-03 2.5790e-05
6.9500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.5000e+00 7.5000e+00 7.2774e-01 1.1373e+02 2.9230e-03 2.5702e-05
6.9600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.5600e+00 7.5600e+00 7.2565e-01 1.1501e+02 2.9341e-03 2.5511e-05
6.9700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.5600e+00 7.5600e+00 7.2084e-01 1.1674e+02 2.9451e-03 2.5228e-05
6.9800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.5600e+00 7.5600e+00 7.1358e-01 1.1889e+02 2.9560e-03 2.4863e-05
6.9900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.5600e+00 7.5600e+00 7.0414e-01 1.2146e+02 2.9668e-03 2.4426e-05
7.0000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.5600e+00 7.5600e+00 6.9277e-01 1.2444e+02 2.9774e-03 2.3927e-05
7.0100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.5600e+00 7.5600e+00 6.7971e-01 1.2784e+02 2.9879e-03 2.3373e-05
7.0200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.6200e+00 7.6200e+00 6.6522e-01 1.3166e+02 2.9982e-03 2.2772e-05
7.0300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.6200e+00 7.6200e+00 6.4957e-01 1.3593e+02 3.0084e-03 2.2132e-05
7.0400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.6200e+00 7.6200e+00 6.3305e-01 1.4067e+02 3.0185e-03 2.1458e-05
7.0500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.6200e+00 7.6200e+00 6.1601e-01 1.4591e+02 3.0284e-03 2.0756e-05
7.0600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.6200e+00 7.6200e+00 5.9891e-01 1.5168e+02 3.0383e-03 2.0031e-05
7.0700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.6800e+00 7.6800e+00 5.8234e-01 1.5803e+02 3.0480e-03 1.9288e-05
7.0800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.6800e+00 7.6800e+00 5.6711e-01 1.6502e+02 3.0578e-03 1.8529e-05
7.0900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.6800e+00 7.6800e+00 5.5440e-01 1.7271e+02 3.0674e-03 1.7760e-05
7.1000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.6800e+00 7.6800e+00 5.4579e-01 1.8118e+02 3.0771e-03 1.6984e-05
7.1100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.6800e+00 7.6800e+00 5.4343e-01 1.9051e+02 3.0868e-03 1.6203e-05
7.1200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.6800e+00 7.6800e+00 5.5004e-01 2.0082e+02 3.0966e-03 1.5420e-05
7.1300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.7400e+00 7.7400e+00 5.6881e-01 2.1222e+02 3.1065e-03 1.4638e-05
7.1400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.7400e+00 7.7400e+00 6.0312e-01 2.2486e+02 3.1165e-03 1.3860e-05
7.1500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.7400e+00 7.7400e+00 6.5620e-01 2.3892e+02 3.1267e-03 1.3087e-05
7.1600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.7400e+00 7.7400e+00 7.3087e-01 2.5460e+02 3.1370e-03 1.2321e-05
7.1700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.7400e+00 7.7400e+00 8.2962e-01 2.7215e+02 3.1475e-03 1.1566e-05
7.1800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.8000e+00 7.8000e+00 9.5484e-01 2.9185e+02 3.1583e-03 1.0822e-05
7.1900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.8000e+00 7.8000e+00 1.1094e+00 3.1402e+02 3.1693e-03 1.0093e-05
7.2000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.8000e+00 7.8000e+00 1.2971e+00 3.3907e+02 3.1805e-03 9.3802e-06
7.2100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.8000e+00 7.8000e+00 1.5238e+00 3.6739e+02 3.1920e-03 8.6883e-06
7.2200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.8000e+00 7.8000e+00 1.7987e+00 3.9940e+02 3.2037e-03 8.0211e-06
7.2300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.8000e+00 7.8000e+00 2.1364e+00 4.3542e+02 3.2156e-03 7.3851e-06
7.2400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.8600e+00 7.8600e+00 2.5601e+00 4.7538e+02 3.2277e-03 6.7898e-06
7.2500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.8600e+00 7.8600e+00 3.1029e+00 5.1836e+02 3.2400e-03 6.2505e-06
7.2600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.8600e+00 7.8600e+00 3.8005e+00 5.6161e+02 3.2525e-03 5.7914e-06
7.2700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.8600e+00 7.8600e+00 4.6579e+00 5.9924e+02 3.2651e-03 5.4488e-06
7.2800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.8600e+00 7.8600e+00 5.5840e+00 6.2192e+02 3.2779e-03 5.2706e-06
7.2900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.9200e+00 7.9200e+00 6.3540e+00 6.2026e+02 3.2908e-03 5.3055e-06
7.3000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.9200e+00 7.9200e+00 6.7273e+00 5.9200e+02 3.3037e-03 5.5805e-06
7.3100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.9200e+00 7.9200e+00 6.6510e+00 5.4558e+02 3.3167e-03 6.0792e-06
7.3200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.9200e+00 7.9200e+00 6.2744e+00 4.9410e+02 3.3296e-03 6.7387e-06
7.3300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.9200e+00 7.9200e+00 5.7870e+00 4.4767e+02 3.3426e-03 7.4667e-06
7.3400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.9200e+00 7.9200e+00 5.3111e+00 4.1100e+02 3.3555e-03 8.1644e-06
7.3500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.9800e+00 7.9800e+00 4.8986e+00 3.8501e+02 3.3684e-03 8.7488e-06
7.3600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.9800e+00 7.9800e+00 4.5607e+00 3.6880e+02 3.3812e-03 9.1680e-06
7.3700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.9800e+00 7.9800e+00 4.2915e+00 3.6085e+02 3.3938e-03 9.4050e-06
7.3800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.9800e+00 7.9800e+00 4.0805e+00 3.5966e+02 3.4063e-03 9.4710e-06
7.3900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.9800e+00 7.9800e+00 3.9168e+00 3.6392e+02 3.4187e-03 9.3943e-06
7.4000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -7.9800e+00 7.9800e+00 3.7911e+00 3.7257e+02 3.4310e-03 9.2091e-06
7.4100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.0400e+00 8.0400e+00 3.6959e+00 3.8475e+02 3.4430e-03 8.9488e-06
7.4200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.0400e+00 8.0400e+00 3.6250e+00 3.9975e+02 3.4550e-03 8.6427e-06
7.4300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.0400e+00 8.0400e+00 3.5730e+00 4.1694e+02 3.4667e-03 8.3146e-06
7.4400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.0400e+00 8.0400e+00 3.5349e+00 4.3569e+02 3.4783e-03 7.9835e-06
7.4500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.0400e+00 8.0400e+00 3.5052e+00 4.5536e+02 3.4898e-03 7.6637e-06
7.4600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.1000e+00 8.1000e+00 3.4779e+00 4.7527e+02 3.5011e-03 7.3665e-06
7.4700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.1000e+00 8.1000e+00 3.4464e+00 4.9468e+02 3.5123e-03 7.1001e-06
7.4800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.1000e+00 8.1000e+00 3.4033e+00 5.1280e+02 3.5234e-03 6.8709e-06
7.4900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.1000e+00 8.1000e+00 3.3411e+00 5.2884e+02 3.5344e-03 6.6834e-06
7.5000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.1000e+00 8.1000e+00 3.2528e+00 5.4202e+02 3.5454e-03 6.5411e-06
7.5100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.1000e+00 8.1000e+00 3.1335e+00 5.5167e+02 3.5564e-03 6.4465e-06
7.5200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.1600e+00 8.1600e+00 2.9811e+00 5.5727e+02 3.5673e-03 6.4014e-06
7.5300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.1600e+00 8.1600e+00 2.7971e+00 5.5853e+02 3.5783e-03 6.4066e-06
7.5400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.1600e+00 8.1600e+00 2.5869e+00 5.5543e+02 3.5893e-03 6.4621e-06
7.5500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.1600e+00 8.1600e+00 2.3593e+00 5.4828e+02 3.6004e-03 6.5667e-06
7.5600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.1600e+00 8.1600e+00 2.1250e+00 5.3759e+02 3.6115e-03 6.7180e-06
7.5700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.2200e+00 8.2200e+00 1.8950e+00 5.2412e+02 3.6228e-03 6.9122e-06
7.5800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.2200e+00 8.2200e+00 1.6794e+00 5.0869e+02 3.6343e-03 7.1444e-06
7.5900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.2200e+00 8.2200e+00 1.4860e+00 4.9213e+02 3.6458e-03 7.4083e-06
7.6000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.2200e+00 8.2200e+00 1.3203e+00 4.7523e+02 3.6576e-03 7.6965e-06
7.6100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.2200e+00 8.2200e+00 1.1849e+00 4.5864e+02 3.6695e-03 8.0010e-06
7.6200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.2200e+00 8.2200e+00 1.0804e+00 4.4289e+02 3.6816e-03 8.3127e-06
7.6300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.2800e+00 8.2800e+00 1.0049e+00 4.2840e+02 3.6939e-03 8.6226e-06
7.6400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.2800e+00 8.2800e+00 9.5544e-01 4.1545e+02 3.7064e-03 8.9212e-06
7.6500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.2800e+00 8.2800e+00 9.2781e-01 4.0427e+02 3.7190e-03 9.1994e-06
7.6600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.2800e+00 8.2800e+00 9.1773e-01 3.9496e+02 3.7318e-03 9.4484e-06
7.6700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.2800e+00 8.2800e+00 9.2120e-01 3.8763e+02 3.7447e-03 9.6605e-06
7.6800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.3400e+00 8.3400e+00 9.3487e-01 3.8231e+02 3.7578e-03 9.8291e-06
7.6900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.3400e+00 8.3400e+00 9.5598e-01 3.7902e+02 3.7709e-03 9.9491e-06
7.7000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.3400e+00 8.3400e+00 9.8220e-01 3.7778e+02 3.7842e-03 1.0017e-05
7.7100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.3400e+00 8.3400e+00 1.0112e+00 3.7861e+02 3.7975e-03 1.0030e-05
7.7200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.3400e+00 8.3400e+00 1.0398e+00 3.8159e+02 3.8108e-03 9.9865e-06
7.7300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.3400e+00 8.3400e+00 1.0635e+00 3.8692e+02 3.8241e-03 9.8836e-06
7.7400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.4000e+00 8.4000e+00 1.0760e+00 3.9486e+02 3.8374e-03 9.7186e-06
7.7500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.4000e+00 8.4000e+00 1.0719e+00 4.0565e+02 3.8507e-03 9.4927e-06
7.7600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.4000e+00 8.4000e+00 1.0520e+00 4.1912e+02 3.8639e-03 9.2192e-06
7.7700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.4000e+00 8.4000e+00 1.0263e+00 4.3459e+02 3.8770e-03 8.9211e-06
7.7800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.4000e+00 8.4000e+00 1.0064e+00 4.5142e+02 3.8901e-03 8.6174e-06
7.7900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.4000e+00 8.4000e+00 9.9682e-01 4.6934e+02 3.9029e-03 8.3157e-06
7.8000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.4600e+00 8.4600e+00 9.9591e-01 4.8844e+02 3.9157e-03 8.0167e-06
7.8100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.4600e+00 8.4600e+00 9.9970e-01 5.0889e+02 3.9283e-03 7.7194e-06
7.8200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.4600e+00 8.4600e+00 1.0047e+00 5.3085e+02 3.9408e-03 7.4235e-06
7.8300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.4600e+00 8.4600e+00 1.0085e+00 5.5445e+02 3.9531e-03 7.1297e-06
7.8400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.4600e+00 8.4600e+00 1.0093e+00 5.7977e+02 3.9652e-03 6.8393e-06
7.8500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.5200e+00 8.5200e+00 1.0061e+00 6.0682e+02 3.9772e-03 6.5542e-06
7.8600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.5200e+00 8.5200e+00 9.9776e-01 6.3551e+02 3.9891e-03 6.2770e-06
7.8700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.5200e+00 8.5200e+00 9.8334e-01 6.6559e+02 4.0008e-03 6.0109e-06
7.8800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.5200e+00 8.5200e+00 9.6172e-01 6.9654e+02 4.0124e-03 5.7605e-06
7.8900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.5200e+00 8.5200e+00 9.3169e-01 7.2740e+02 4.0239e-03 5.5320e-06
7.9000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.5200e+00 8.5200e+00 8.9203e-01 7.5668e+02 4.0354e-03 5.3330e-06
7.9100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.5800e+00 8.5800e+00 8.4182e-01 7.8225e+02 4.0467e-03 5.1732e-06
7.9200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.5800e+00 8.5800e+00 7.8089e-01 8.0140e+02 4.0580e-03 5.0637e-06
7.9300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.5800e+00 8.5800e+00 7.1033e-01 8.1124e+02 4.0693e-03 5.0162e-06
7.9400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.5800e+00 8.5800e+00 6.3295e-01 8.0940e+02 4.0806e-03 5.0415e-06
7.9500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.5800e+00 8.5800e+00 5.5327e-01 7.9486e+02 4.0920e-03 5.1481e-06
7.9600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.6400e+00 8.6400e+00 4.7720e-01 7.6844e+02 4.1033e-03 5.3398e-06
7.9700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.6400e+00 8.6400e+00 4.1126e-01 7.3269e+02 4.1147e-03 5.6159e-06
7.9800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.6400e+00 8.6400e+00 3.6150e-01 6.9106e+02 4.1262e-03 5.9708e-06
7.9900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.6400e+00 8.6400e+00 3.3180e-01 6.4702e+02 4.1378e-03 6.3952e-06
8.0000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.6400e+00 8.6400e+00 3.2203e-01 6.0341e+02 4.1495e-03 6.8768e-06
8.0100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.6400e+00 8.6400e+00 3.2802e-01 5.6222e+02 4.1612e-03 7.4015e-06
8.0200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.7000e+00 8.7000e+00 3.4394e-01 5.2468e+02 4.1731e-03 7.9537e-06
8.0300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.7000e+00 8.7000e+00 3.6475e-01 4.9141e+02 4.1851e-03 8.5164e-06
8.0400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.7000e+00 8.7000e+00 3.8708e-01 4.6269e+02 4.1972e-03 9.0712e-06
8.0500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.7000e+00 8.7000e+00 4.0893e-01 4.3855e+02 4.2093e-03 9.5982e-06
8.0600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.7000e+00 8.7000e+00 4.2920e-01 4.1896e+02 4.2215e-03 1.0076e-05
8.0700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.7600e+00 8.7600e+00 4.4724e-01 4.0386e+02 4.2338e-03 1.0483e-05
8.0800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.7600e+00 8.7600e+00 4.6256e-01 3.9321e+02 4.2461e-03 1.0799e-05
8.0900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.7600e+00 8.7600e+00 4.7463e-01 3.8692e+02 4.2585e-03 1.1006e-05
8.1000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.7600e+00 8.7600e+00 4.8272e-01 3.8483e+02 4.2709e-03 1.1098e-05
8.1100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.7600e+00 8.7600e+00 4.8584e-01 3.8647e+02 4.2832e-03 1.1083e-05
8.1200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.7600e+00 8.7600e+00 4.8292e-01 3.9074e+02 4.2955e-03 1.0993e-05
8.1300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.8200e+00 8.8200e+00 4.7336e-01 3.9559e+02 4.3078e-03 1.0890e-05
8.1400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.8200e+00 8.8200e+00 4.5813e-01 3.9796e+02 4.3199e-03 1.0855e-05
8.1500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.8200e+00 8.8200e+00 4.4097e-01 3.9463e+02 4.3320e-03 1.0977e-05
8.1600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.8200e+00 8.8200e+00 4.2811e-01 3.8404e+02 4.3440e-03 1.1311e-05
8.1700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.8200e+00 8.8200e+00 4.2550e-01 3.6772e+02 4.3558e-03 1.1846e-05
8.1800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.8200e+00 8.8200e+00 4.3526e-01 3.4982e+02 4.3676e-03 1.2485e-05
8.1900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.8800e+00 8.8800e+00 4.5499e-01 3.3512e+02 4.3791e-03 1.3067e-05
8.2000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.8800e+00 8.8800e+00 4.8012e-01 3.2724e+02 4.3906e-03 1.3417e-05
8.2100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.8800e+00 8.8800e+00 5.0638e-01 3.2781e+02 4.4018e-03 1.3428e-05
8.2200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.8800e+00 8.8800e+00 5.3094e-01 3.3667e+02 4.4130e-03 1.3108e-05
8.2300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.8800e+00 8.8800e+00 5.5239e-01 3.5265e+02 4.4240e-03 1.2545e-05
8.2400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.9400e+00 8.9400e+00 5.7042e-01 3.7445e+02 4.4349e-03 1.1844e-05
8.2500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.9400e+00 8.9400e+00 5.8537e-01 4.0117e+02 4.4456e-03 1.1082e-05
8.2600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.9400e+00 8.9400e+00 5.9795e-01 4.3255e+02 4.4562e-03 1.0302e-05
8.2700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.9400e+00 8.9400e+00 6.0896e-01 4.6897e+02 4.4668e-03 9.5247e-06
8.2800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.9400e+00 8.9400e+00 6.1922e-01 5.1139e+02 4.4773e-03 8.7551e-06
8.2900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -8.9400e+00 8.9400e+00 6.2957e-01 5.6137e+02 4.4877e-03 7.9941e-06
8.3000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0000e+00 9.0000e+00 6.4091e-01 6.2113e+02 4.4980e-03 7.2417e-06
8.3100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0000e+00 9.0000e+00 6.5434e-01 6.9362e+02 4.5084e-03 6.4998e-06
8.3200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0000e+00 9.0000e+00 6.7128e-01 7.8256e+02 4.5187e-03 5.7742e-06
8.3300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0000e+00 9.0000e+00 6.9365e-01 8.9202e+02 4.5290e-03 5.0773e-06
8.3400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0000e+00 9.0000e+00 7.2361e-01 1.0244e+03 4.5394e-03 4.4314e-06
8.3500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0600e+00 9.0600e+00 7.6163e-01 1.1742e+03 4.5498e-03 3.8748e-06
8.3600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0600e+00 9.0600e+00 8.0043e-01 1.3155e+03 4.5602e-03 3.4665e-06
8.3700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0600e+00 9.0600e+00 8.1812e-01 1.3938e+03 4.5707e-03 3.2794e-06
8.3800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0600e+00 9.0600e+00 7.9458e-01 1.3611e+03 4.5813e-03 3.3659e-06
8.3900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0600e+00 9.0600e+00 7.4333e-01 1.2348e+03 4.5919e-03 3.7187e-06
8.4000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.0600e+00 9.0600e+00 6.9353e-01 1.0755e+03 4.6026e-03 4.2795e-06
8.4100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.1200e+00 9.1200e+00 6.5778e-01 9.2616e+02 4.6133e-03 4.9812e-06
8.4200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.1200e+00 9.1200e+00 6.3493e-01 8.0129e+02 4.6241e-03 5.7709e-06
8.4300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.1200e+00 9.1200e+00 6.2078e-01 7.0105e+02 4.6350e-03 6.6115e-06
8.4400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.1200e+00 9.1200e+00 6.1199e-01 6.2139e+02 4.6459e-03 7.4766e-06
8.4500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.1200e+00 9.1200e+00 6.0647e-01 5.5797e+02 4.6568e-03 8.3460e-06
8.4600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.1200e+00 9.1200e+00 6.0296e-01 5.0720e+02 4.6678e-03 9.2031e-06
8.4700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.1800e+00 9.1800e+00 6.0072e-01 4.6633e+02 4.6788e-03 1.0033e-05
8.4800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.1800e+00 9.1800e+00 5.9930e-01 4.3332e+02 4.6897e-03 1.0823e-05
8.4900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.1800e+00 9.1800e+00 5.9844e-01 4.0667e+02 4.7007e-03 1.1559e-05
8.5000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.1800e+00 9.1800e+00 5.9796e-01 3.8525e+02 4.7116e-03 1.2230e-05
8.5100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.1800e+00 9.1800e+00 5.9776e-01 3.6827e+02 4.7224e-03 1.2823e-05
8.5200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.2400e+00 9.2400e+00 5.9777e-01 3.5513e+02 4.7332e-03 1.3328e-05
8.5300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.2400e+00 9.2400e+00 5.9795e-01 3.4543e+02 4.7439e-03 1.3733e-05
8.5400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.2400e+00 9.2400e+00 5.9829e-01 3.3896e+02 4.7545e-03 1.4027e-05
8.5500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.2400e+00 9.2400e+00 5.9878e-01 3.3563e+02 4.7650e-03 1.4197e-05
8.5600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.2400e+00 9.2400e+00 5.9943e-01 3.3554e+02 4.7754e-03 1.4232e-05
8.5700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.2400e+00 9.2400e+00 6.0027e-01 3.3903e+02 4.7857e-03 1.4116e-05
8.5800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.3000e+00 9.3000e+00 6.0135e-01 3.4671e+02 4.7959e-03 1.3833e-05
8.5900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.3000e+00 9.3000e+00 6.0274e-01 3.5958e+02 4.8060e-03 1.3365e-05
8.6000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.3000e+00 9.3000e+00 6.0447e-01 3.7911e+02 4.8159e-03 1.2703e-05
8.6100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.3000e+00 9.3000e+00 6.0652e-01 4.0680e+02 4.8257e-03 1.1863e-05
8.6200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.3000e+00 9.3000e+00 6.0841e-01 4.4211e+02 4.8354e-03 1.0937e-05
8.6300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.3600e+00 9.3600e+00 6.0857e-01 4.7607e+02 4.8451e-03 1.0177e-05
8.6400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.3600e+00 9.3600e+00 6.0473e-01 4.8602e+02 4.8546e-03 9.9884e-06
8.6500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.3600e+00 9.3600e+00 5.9807e-01 4.5909e+02 4.8640e-03 1.0595e-05
8.6600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.3600e+00 9.3600e+00 5.9280e-01 4.1711e+02 4.8733e-03 1.1684e-05
8.6700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.3600e+00 9.3600e+00 5.9012e-01 3.8376e+02 4.8825e-03 1.2723e-05
8.6800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.3600e+00 9.3600e+00 5.8908e-01 3.6463e+02 4.8917e-03 1.3416e-05
8.6900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.4200e+00 9.4200e+00 5.8880e-01 3.5705e+02 4.9008e-03 1.3726e-05
8.7000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.4200e+00 9.4200e+00 5.8884e-01 3.5760e+02 4.9099e-03 1.3730e-05
8.7100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.4200e+00 9.4200e+00 5.8900e-01 3.6391e+02 4.9189e-03 1.3517e-05
8.7200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.4200e+00 9.4200e+00 5.8919e-01 3.7462e+02 4.9279e-03 1.3154e-05
8.7300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.4200e+00 9.4200e+00 5.8937e-01 3.8902e+02 4.9368e-03 1.2690e-05
8.7400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.4200e+00 9.4200e+00 5.8953e-01 4.0683e+02 4.9457e-03 1.2157e-05
8.7500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.4800e+00 9.4800e+00 5.8967e-01 4.2807e+02 4.9546e-03 1.1574e-05
8.7600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.4800e+00 9.4800e+00 5.8979e-01 4.5298e+02 4.9634e-03 1.0957e-05
8.7700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.4800e+00 9.4800e+00 5.8988e-01 4.8193e+02 4.9723e-03 1.0317e-05
8.7800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.4800e+00 9.4800e+00 5.8993e-01 5.1536e+02 4.9811e-03 9.6653e-06
8.7900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.4800e+00 9.4800e+00 5.8993e-01 5.5361e+02 4.9898e-03 9.0132e-06
8.8000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.5400e+00 9.5400e+00 5.8979e-01 5.9660e+02 4.9986e-03 8.3783e-06
8.8100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.5400e+00 9.5400e+00 5.8941e-01 6.4325e+02 5.0072e-03 7.7843e-06
8.8200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.5400e+00 9.5400e+00 5.8861e-01 6.9074e+02 5.0159e-03 7.2616e-06
8.8300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.5400e+00 9.5400e+00 5.8717e-01 7.3410e+02 5.0245e-03 6.8444e-06
8.8400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.5400e+00 9.5400e+00 5.8500e-01 7.6715e+02 5.0330e-03 6.5606e-06
8.8500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.5400e+00 9.5400e+00 5.8224e-01 7.8514e+02 5.0414e-03 6.4211e-06
8.8600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.6000e+00 9.6000e+00 5.7924e-01 7.8726e+02 5.0498e-03 6.4145e-06
8.8700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.6000e+00 9.6000e+00 5.7641e-01 7.7667e+02 5.0581e-03 6.5126e-06
8.8800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.6000e+00 9.6000e+00 5.7400e-01 7.5810e+02 5.0663e-03 6.6829e-06
8.8900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.6000e+00 9.6000e+00 5.7212e-01 7.3557e+02 5.0745e-03 6.8987e-06
8.9000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.6000e+00 9.6000e+00 5.7076e-01 7.1156e+02 5.0825e-03 7.1428e-06
8.9100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.6000e+00 9.6000e+00 5.6986e-01 6.8729e+02 5.0905e-03 7.4066e-06
8.9200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.6600e+00 9.6600e+00 5.6936e-01 6.6323e+02 5.0984e-03 7.6873e-06
8.9300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.6600e+00 9.6600e+00 5.6920e-01 6.3943e+02 5.1062e-03 7.9856e-06
8.9400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.6600e+00 9.6600e+00 5.6933e-01 6.1587e+02 5.1140e-03 8.3037e-06
8.9500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.6600e+00 9.6600e+00 5.6969e-01 5.9247e+02 5.1217e-03 8.6447e-06
8.9600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.6600e+00 9.6600e+00 5.7026e-01 5.6920e+02 5.1294e-03 9.0115e-06
8.9700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.7200e+00 9.7200e+00 5.7101e-01 5.4607e+02 5.1370e-03 9.4073e-06
8.9800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.7200e+00 9.7200e+00 5.7190e-01 5.2312e+02 5.1446e-03 9.8345e-06
8.9900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.7200e+00 9.7200e+00 5.7294e-01 5.0050e+02 5.1522e-03 1.0294e-05
9.0000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.7200e+00 9.7200e+00 5.7411e-01 4.7850e+02 5.1598e-03 1.0783e-05
9.0100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.7200e+00 9.7200e+00 5.7540e-01 4.5771e+02 5.1673e-03 1.1290e-05
9.0200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.7200e+00 9.7200e+00 5.7681e-01 4.3916e+02 5.1749e-03 1.1784e-05
9.0300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.7800e+00 9.7800e+00 5.7832e-01 4.2468e+02 5.1825e-03 1.2203e-05
9.0400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.7800e+00 9.7800e+00 5.7986e-01 4.1691e+02 5.1901e-03 1.2449e-05
9.0500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.7800e+00 9.7800e+00 5.8133e-01 4.1887e+02 5.1977e-03 1.2409e-05
9.0600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.7800e+00 9.7800e+00 5.8255e-01 4.3243e+02 5.2053e-03 1.2037e-05
9.0700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.7800e+00 9.7800e+00 5.8333e-01 4.5642e+02 5.2130e-03 1.1421e-05
9.0800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.8400e+00 9.8400e+00 5.8356e-01 4.8643e+02 5.2207e-03 1.0733e-05
9.0900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.8400e+00 9.8400e+00 5.8331e-01 5.1702e+02 5.2284e-03 1.0112e-05
9.1000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.8400e+00 9.8400e+00 5.8274e-01 5.4442e+02 5.2361e-03 9.6178e-06
9.1100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.8400e+00 9.8400e+00 5.8205e-01 5.6740e+02 5.2439e-03 9.2420e-06
9.1200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.8400e+00 9.8400e+00 5.8139e-01 5.8662e+02 5.2516e-03 8.9523e-06
9.1300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.8400e+00 9.8400e+00 5.8082e-01 6.0356e+02 5.2594e-03 8.7139e-06
9.1400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.9000e+00 9.9000e+00 5.8036e-01 6.1981e+02 5.2672e-03 8.4982e-06
9.1500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.9000e+00 9.9000e+00 5.8002e-01 6.3675e+02 5.2750e-03 8.2843e-06
9.1600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.9000e+00 9.9000e+00 5.7978e-01 6.5561e+02 5.2828e-03 8.0579e-06
9.1700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.9000e+00 9.9000e+00 5.7960e-01 6.7746e+02 5.2906e-03 7.8094e-06
9.1800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.9000e+00 9.9000e+00 5.7949e-01 7.0337e+02 5.2984e-03 7.5329e-06
9.1900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.9000e+00 9.9000e+00 5.7942e-01 7.3446e+02 5.3061e-03 7.2245e-06
9.2000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.9600e+00 9.9600e+00 5.7938e-01 7.7207e+02 5.3138e-03 6.8826e-06
9.2100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.9600e+00 9.9600e+00 5.7937e-01 8.1782e+02 5.3215e-03 6.5070e-06
9.2200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.9600e+00 9.9600e+00 5.7940e-01 8.7378e+02 5.3292e-03 6.0990e-06
9.2300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.9600e+00 9.9600e+00 5.7945e-01 9.4262e+02 5.3368e-03 5.6616e-06
9.2400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -9.9600e+00 9.9600e+00 5.7956e-01 1.0277e+03 5.3443e-03 5.2003e-06
9.2500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0020e+01 1.0020e+01 5.7976e-01 1.1330e+03 5.3519e-03 4.7236e-06
9.2600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0020e+01 1.0020e+01 5.8013e-01 1.2624e+03 5.3594e-03 4.2453e-06
9.2700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0020e+01 1.0020e+01 5.8078e-01 1.4172e+03 5.3669e-03 3.7869e-06
9.2800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0020e+01 1.0020e+01 5.8193e-01 1.5893e+03 5.3743e-03 3.3817e-06
9.2900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0020e+01 1.0020e+01 5.8373e-01 1.7485e+03 5.3818e-03 3.0780e-06
9.3000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0020e+01 1.0020e+01 5.8602e-01 1.8365e+03 5.3893e-03 2.9346e-06
9.3100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0080e+01 1.0080e+01 5.8803e-01 1.8005e+03 5.3968e-03 2.9974e-06
9.3200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0080e+01 1.0080e+01 5.8902e-01 1.6521e+03 5.4044e-03 3.2712e-06
9.3300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0080e+01 1.0080e+01 5.8908e-01 1.4552e+03 5.4119e-03 3.7191e-06
9.3400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0080e+01 1.0080e+01 5.8867e-01 1.2633e+03 5.4196e-03 4.2901e-06
9.3500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0080e+01 1.0080e+01 5.8816e-01 1.0988e+03 5.4272e-03 4.9391e-06
9.3600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0080e+01 1.0080e+01 5.8770e-01 9.6501e+02 5.4349e-03 5.6320e-06
9.3700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0140e+01 1.0140e+01 5.8734e-01 8.5806e+02 5.4427e-03 6.3430e-06
9.3800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0140e+01 1.0140e+01 5.8708e-01 7.7290e+02 5.4505e-03 7.0520e-06
9.3900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0140e+01 1.0140e+01 5.8692e-01 7.0501e+02 5.4583e-03 7.7422e-06
9.4000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0140e+01 1.0140e+01 5.8683e-01 6.5085e+02 5.4662e-03 8.3985e-06
9.4100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0140e+01 1.0140e+01 5.8682e-01 6.0780e+02 5.4742e-03 9.0065e-06
9.4200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0200e+01 1.0200e+01 5.8687e-01 5.7396e+02 5.4822e-03 9.5514e-06
9.4300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0200e+01 1.0200e+01 5.8700e-01 5.4806e+02 5.4902e-03 1.0017e-05
9.4400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0200e+01 1.0200e+01 5.8721e-01 5.2937e+02 5.4982e-03 1.0386e-05
9.4500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0200e+01 1.0200e+01 5.8750e-01 5.1769e+02 5.5063e-03 1.0636e-05
9.4600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0200e+01 1.0200e+01 5.8788e-01 5.1340e+02 5.5144e-03 1.0741e-05
9.4700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0200e+01 1.0200e+01 5.8838e-01 5.1761e+02 5.5225e-03 1.0669e-05
9.4800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0260e+01 1.0260e+01 5.8896e-01 5.3235e+02 5.5306e-03 1.0389e-05
9.4900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0260e+01 1.0260e+01 5.8954e-01 5.6047e+02 5.5388e-03 9.8825e-06
9.5000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0260e+01 1.0260e+01 5.8980e-01 6.0406e+02 5.5470e-03 9.1828e-06
9.5100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0260e+01 1.0260e+01 5.8890e-01 6.5774e+02 5.5552e-03 8.4458e-06
9.5200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0260e+01 1.0260e+01 5.8570e-01 6.9536e+02 5.5634e-03 8.0008e-06
9.5300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0320e+01 1.0320e+01 5.8088e-01 6.8008e+02 5.5716e-03 8.1925e-06
9.5400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0320e+01 1.0320e+01 5.7731e-01 6.1869e+02 5.5799e-03 9.0189e-06
9.5500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0320e+01 1.0320e+01 5.7588e-01 5.5137e+02 5.5882e-03 1.0135e-05
9.5600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0320e+01 1.0320e+01 5.7567e-01 4.9916e+02 5.5965e-03 1.1212e-05
9.5700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0320e+01 1.0320e+01 5.7590e-01 4.6359e+02 5.6049e-03 1.2090e-05
9.5800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0320e+01 1.0320e+01 5.7623e-01 4.4082e+02 5.6133e-03 1.2734e-05
9.5900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0380e+01 1.0380e+01 5.7654e-01 4.2718e+02 5.6218e-03 1.3160e-05
9.6000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0380e+01 1.0380e+01 5.7680e-01 4.2019e+02 5.6303e-03 1.3400e-05
9.6100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0380e+01 1.0380e+01 5.7699e-01 4.1831e+02 5.6389e-03 1.3480e-05
9.6200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0380e+01 1.0380e+01 5.7712e-01 4.2074e+02 5.6475e-03 1.3423e-05
9.6300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0380e+01 1.0380e+01 5.7720e-01 4.2715e+02 5.6562e-03 1.3242e-05
9.6400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0380e+01 1.0380e+01 5.7722e-01 4.3761e+02 5.6649e-03 1.2945e-05
9.6500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0440e+01 1.0440e+01 5.7719e-01 4.5255e+02 5.6736e-03 1.2537e-05
9.6600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0440e+01 1.0440e+01 5.7711e-01 4.7280e+02 5.6824e-03 1.2019e-05
9.6700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0440e+01 1.0440e+01 5.7698e-01 4.9962e+02 5.6912e-03 1.1391e-05
9.6800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0440e+01 1.0440e+01 5.7680e-01 5.3484e+02 5.7000e-03 1.0657e-05
9.6900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0440e+01 1.0440e+01 5.7657e-01 5.8096e+02 5.7088e-03 9.8266e-06
9.7000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0500e+01 1.0500e+01 5.7630e-01 6.4108e+02 5.7177e-03 8.9189e-06
9.7100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0500e+01 1.0500e+01 5.7602e-01 7.1837e+02 5.7266e-03 7.9717e-06
9.7200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0500e+01 1.0500e+01 5.7583e-01 8.1408e+02 5.7356e-03 7.0454e-06
9.7300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0500e+01 1.0500e+01 5.7591e-01 9.2276e+02 5.7446e-03 6.2254e-06
9.7400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0500e+01 1.0500e+01 5.7652e-01 1.0252e+03 5.7536e-03 5.6121e-06
9.7500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0500e+01 1.0500e+01 5.7773e-01 1.0900e+03 5.7627e-03 5.2867e-06
9.7600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0560e+01 1.0560e+01 5.7920e-01 1.0967e+03 5.7718e-03 5.2629e-06
9.7700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0560e+01 1.0560e+01 5.8042e-01 1.0563e+03 5.7810e-03 5.4728e-06
9.7800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0560e+01 1.0560e+01 5.8119e-01 9.9647e+02 5.7902e-03 5.8107e-06
9.7900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0560e+01 1.0560e+01 5.8160e-01 9.3776e+02 5.7995e-03 6.1844e-06
9.8000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0560e+01 1.0560e+01 5.8178e-01 8.8909e+02 5.8088e-03 6.5335e-06
9.8100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0560e+01 1.0560e+01 5.8185e-01 8.5235e+02 5.8182e-03 6.8260e-06
9.8200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0620e+01 1.0620e+01 5.8186e-01 8.2670e+02 5.8275e-03 7.0491e-06
9.8300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0620e+01 1.0620e+01 5.8186e-01 8.1064e+02 5.8369e-03 7.2004e-06
9.8400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0620e+01 1.0620e+01 5.8186e-01 8.0275e+02 5.8463e-03 7.2828e-06
9.8500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0620e+01 1.0620e+01 5.8188e-01 8.0204e+02 5.8557e-03 7.3010e-06
9.8600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0620e+01 1.0620e+01 5.8192e-01 8.0792e+02 5.8651e-03 7.2594e-06
9.8700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0680e+01 1.0680e+01 5.8199e-01 8.2028e+02 5.8744e-03 7.1615e-06
9.8800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0680e+01 1.0680e+01 5.8208e-01 8.3919e+02 5.8837e-03 7.0112e-06
9.8900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0680e+01 1.0680e+01 5.8213e-01 8.6421e+02 5.8930e-03 6.8190e-06
9.9000e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0680e+01 1.0680e+01 5.8201e-01 8.9233e+02 5.9022e-03 6.6144e-06
9.9100e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0680e+01 1.0680e+01 5.8160e-01 9.1680e+02 5.9114e-03 6.4479e-06
9.9200e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0680e+01 1.0680e+01 5.8096e-01 9.3225e+02 5.9206e-03 6.3508e-06
9.9300e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0740e+01 1.0740e+01 5.8032e-01 9.4167e+02 5.9297e-03 6.2970e-06
9.9400e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0740e+01 1.0740e+01 5.7984e-01 9.5173e+02 5.9387e-03 6.2399e-06
9.9500e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0740e+01 1.0740e+01 5.7952e-01 9.6601e+02 5.9478e-03 6.1571e-06
9.9600e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0740e+01 1.0740e+01 5.7929e-01 9.8507e+02 5.9568e-03 6.0471e-06
9.9700e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0740e+01 1.0740e+01 5.7913e-01 1.0084e+03 5.9658e-03 5.9159e-06
9.9800e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0740e+01 1.0740e+01 5.7900e-01 1.0355e+03 5.9749e-03 5.7700e-06
9.9900e+00 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0800e+01 1.0800e+01 5.7889e-01 1.0658e+03 5.9840e-03 5.6143e-06
1.0000e+01 -3.5400e+00 -2.7400e+00 -1.9400e+00 -1.1400e+00 -3.4000e-01 4.6000e-01 1.2600e+00 2.0600e+00 2.8600e+00 3.6600e+00 -1.0800e+01 1.0800e+01 5.7879e-01 1.0992e+03 5.9931e-03 5.4523e-06


==> 1DSWE_recsol_a_vs_na.txt <==
xgrid hex hna ha phiex phina phia
-2.9940e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9880e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9820e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9760e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9700e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9640e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9580e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9520e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9460e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9400e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9340e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9280e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9220e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9160e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9100e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.9040e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8980e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8920e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8860e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8800e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8740e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8680e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8620e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8560e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8500e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8440e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8380e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8320e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8260e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8200e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8140e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8080e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.8020e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7960e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7900e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7840e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7780e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7720e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7660e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7600e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7540e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7480e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7420e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7360e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7300e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7240e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7180e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7120e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7060e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.7000e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6940e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6880e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6820e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6760e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6700e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6640e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6580e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6520e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6460e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6400e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6340e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6280e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6220e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6160e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6100e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.6040e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5980e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5920e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5860e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5800e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5740e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5680e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5620e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5560e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5500e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5440e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5380e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5320e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5260e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5200e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5140e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5080e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.5020e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4960e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4900e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4840e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4780e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4720e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4660e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4600e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4540e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4480e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4420e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4360e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4300e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4240e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4180e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4120e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4060e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.4000e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3940e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3880e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3820e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3760e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3700e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3640e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3580e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3520e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3460e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3400e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3340e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3280e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3220e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3160e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3100e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.3040e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2980e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2920e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2860e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2800e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2740e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2680e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2620e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2560e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2500e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2440e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2380e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2320e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2260e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2200e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2140e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2080e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.2020e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1960e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1900e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1840e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1780e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1720e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1660e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1600e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1540e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1480e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1420e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1360e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1300e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1240e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1180e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1120e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1060e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.1000e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.0940e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.0880e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.0820e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.0760e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.0700e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.0640e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.0580e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
-2.0520e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6791e-13 1.0012e-01 6.6191e-05
-2.0460e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6791e-13 1.0012e-01 6.6191e-05
-2.0400e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6880e-13 1.0012e-01 6.6191e-05
-2.0340e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6880e-13 1.0012e-01 6.6191e-05
-2.0280e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6969e-13 1.0012e-01 6.6191e-05
-2.0220e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6969e-13 1.0012e-01 6.6191e-05
-2.0160e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7057e-13 1.0012e-01 6.6191e-05
-2.0100e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7057e-13 1.0012e-01 6.6191e-05
-2.0040e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6969e-13 1.0012e-01 6.6191e-05
-1.9980e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6969e-13 1.0012e-01 6.6191e-05
-1.9920e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6880e-13 1.0012e-01 6.6191e-05
-1.9860e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6880e-13 1.0012e-01 6.6191e-05
-1.9800e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7146e-13 1.0012e-01 6.6191e-05
-1.9740e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7146e-13 1.0012e-01 6.6191e-05
-1.9680e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7768e-13 1.0012e-01 6.6191e-05
-1.9620e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7768e-13 1.0012e-01 6.6191e-05
-1.9560e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8123e-13 1.0012e-01 6.6191e-05
-1.9500e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8123e-13 1.0012e-01 6.6191e-05
-1.9440e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8390e-13 1.0012e-01 6.6191e-05
-1.9380e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8390e-13 1.0012e-01 6.6191e-05
-1.9320e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8656e-13 1.0012e-01 6.6191e-05
-1.9260e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8656e-13 1.0012e-01 6.6191e-05
-1.9200e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8923e-13 1.0012e-01 6.6191e-05
-1.9140e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8923e-13 1.0012e-01 6.6191e-05
-1.9080e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9189e-13 1.0012e-01 6.6191e-05
-1.9020e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9189e-13 1.0012e-01 6.6191e-05
-1.8960e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9456e-13 1.0012e-01 6.6191e-05
-1.8900e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9456e-13 1.0012e-01 6.6191e-05
-1.8840e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9722e-13 1.0012e-01 6.6191e-05
-1.8780e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9722e-13 1.0012e-01 6.6191e-05
-1.8720e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9988e-13 1.0012e-01 6.6191e-05
-1.8660e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9988e-13 1.0012e-01 6.6191e-05
-1.8600e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.0255e-13 1.0012e-01 6.6191e-05
-1.8540e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.0255e-13 1.0012e-01 6.6191e-05
-1.8480e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.0521e-13 1.0012e-01 6.6191e-05
-1.8420e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.0521e-13 1.0012e-01 6.6191e-05
-1.8360e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.0788e-13 1.0012e-01 6.6191e-05
-1.8300e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.0788e-13 1.0012e-01 6.6191e-05
-1.8240e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1054e-13 1.0012e-01 6.6191e-05
-1.8180e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1054e-13 1.0012e-01 6.6191e-05
-1.8120e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1321e-13 1.0012e-01 6.6191e-05
-1.8060e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1321e-13 1.0012e-01 6.6191e-05
-1.8000e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1587e-13 1.0012e-01 6.6191e-05
-1.7940e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1587e-13 1.0012e-01 6.6191e-05
-1.7880e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1854e-13 1.0012e-01 6.6191e-05
-1.7820e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1854e-13 1.0012e-01 6.6191e-05
-1.7760e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2120e-13 1.0012e-01 6.6191e-05
-1.7700e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2120e-13 1.0012e-01 6.6191e-05
-1.7640e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2387e-13 1.0012e-01 6.6191e-05
-1.7580e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2387e-13 1.0012e-01 6.6191e-05
-1.7520e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2653e-13 1.0012e-01 6.6191e-05
-1.7460e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2653e-13 1.0012e-01 6.6191e-05
-1.7400e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2919e-13 1.0012e-01 6.6191e-05
-1.7340e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2919e-13 1.0012e-01 6.6191e-05
-1.7280e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3186e-13 1.0012e-01 6.6191e-05
-1.7220e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3186e-13 1.0012e-01 6.6191e-05
-1.7160e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3452e-13 1.0012e-01 6.6190e-05
-1.7100e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3452e-13 1.0012e-01 6.6190e-05
-1.7040e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3719e-13 1.0012e-01 6.6190e-05
-1.6980e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3719e-13 1.0012e-01 6.6191e-05
-1.6920e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3985e-13 1.0012e-01 6.6191e-05
-1.6860e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3985e-13 1.0012e-01 6.6192e-05
-1.6800e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.4252e-13 1.0012e-01 6.6193e-05
-1.6740e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.4252e-13 1.0012e-01 6.6192e-05
-1.6680e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.4518e-13 1.0012e-01 6.6190e-05
-1.6620e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.4518e-13 1.0012e-01 6.6187e-05
-1.6560e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.4785e-13 1.0012e-01 6.6185e-05
-1.6500e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.4785e-13 1.0012e-01 6.6185e-05
-1.6440e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5051e-13 1.0012e-01 6.6188e-05
-1.6380e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5051e-13 1.0012e-01 6.6196e-05
-1.6320e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5318e-13 1.0012e-01 6.6204e-05
-1.6260e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5318e-13 1.0012e-01 6.6208e-05
-1.6200e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5584e-13 1.0012e-01 6.6205e-05
-1.6140e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5584e-13 1.0012e-01 6.6190e-05
-1.6080e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5850e-13 1.0012e-01 6.6169e-05
-1.6020e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5850e-13 1.0012e-01 6.6148e-05
-1.5960e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6117e-13 1.0012e-01 6.6141e-05
-1.5900e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6117e-13 1.0012e-01 6.6158e-05
-1.5840e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6383e-13 1.0012e-01 6.6201e-05
-1.5780e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6383e-13 1.0012e-01 6.6258e-05
-1.5720e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6650e-13 1.0012e-01 6.6302e-05
-1.5660e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6650e-13 1.0012e-01 6.6307e-05
-1.5600e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6916e-13 1.0012e-01 6.6252e-05
-1.5540e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6916e-13 1.0012e-01 6.6142e-05
-1.5480e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.7183e-13 1.0012e-01 6.6012e-05
-1.5420e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.7183e-13 1.0012e-01 6.5919e-05
-1.5360e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.7449e-13 1.0012e-01 6.5922e-05
-1.5300e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.7449e-13 1.0012e-01 6.6053e-05
-1.5240e+01 1.0000e+00 1.0245e+00 9.9965e-01 -8.3134e-13 1.0012e-01 6.6289e-05
-1.5180e+01 1.0000e+00 1.0245e+00 9.9965e-01 -9.9298e-13 1.0012e-01 6.6555e-05
-1.5120e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.2834e-12 1.0012e-01 6.6737e-05
-1.5060e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.7319e-12 1.0012e-01 6.6727e-05
-1.5000e+01 1.0000e+00 1.0245e+00 9.9965e-01 -2.3439e-12 1.0012e-01 6.6475e-05
-1.4940e+01 1.0000e+00 1.0245e+00 9.9965e-01 -3.1672e-12 1.0012e-01 6.6023e-05
-1.4880e+01 1.0000e+00 1.0245e+00 9.9965e-01 -4.3023e-12 1.0012e-01 6.5509e-05
-1.4820e+01 1.0000e+00 1.0245e+00 9.9965e-01 -5.8735e-12 1.0012e-01 6.5129e-05
-1.4760e+01 1.0000e+00 1.0245e+00 9.9965e-01 -8.0931e-12 1.0012e-01 6.5069e-05
-1.4700e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.1168e-11 1.0012e-01 6.5423e-05
-1.4640e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.5360e-11 1.0012e-01 6.6144e-05
-1.4580e+01 1.0000e+00 1.0245e+00 9.9964e-01 -2.1096e-11 1.0012e-01 6.7031e-05
-1.4520e+01 1.0000e+00 1.0245e+00 9.9964e-01 -2.8912e-11 1.0012e-01 6.7779e-05
-1.4460e+01 1.0000e+00 1.0245e+00 9.9964e-01 -3.9627e-11 1.0012e-01 6.8080e-05
-1.4400e+01 1.0000e+00 1.0245e+00 9.9964e-01 -5.4328e-11 1.0012e-01 6.7732e-05
-1.4340e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.4331e-11 1.0012e-01 6.6732e-05
-1.4280e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.0145e-10 1.0012e-01 6.5305e-05
-1.4220e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.3816e-10 1.0012e-01 6.3861e-05
-1.4160e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.8773e-10 1.0012e-01 6.2878e-05
-1.4100e+01 1.0000e+00 1.0245e+00 9.9965e-01 -2.5456e-10 1.0012e-01 6.2751e-05
-1.4040e+01 1.0000e+00 1.0245e+00 9.9965e-01 -3.4444e-10 1.0012e-01 6.3644e-05
-1.3980e+01 1.0000e+00 1.0245e+00 9.9965e-01 -4.6494e-10 1.0012e-01 6.5410e-05
-1.3920e+01 1.0000e+00 1.0245e+00 9.9964e-01 -6.2616e-10 1.0012e-01 6.7600e-05
-1.3860e+01 1.0000e+00 1.0245e+00 9.9964e-01 -8.4143e-10 1.0012e-01 6.9575e-05
-1.3800e+01 1.0000e+00 1.0245e+00 9.9964e-01 -1.1281e-09 1.0012e-01 7.0691e-05
-1.3740e+01 1.0000e+00 1.0245e+00 9.9964e-01 -1.5089e-09 1.0012e-01 7.0493e-05
-1.3680e+01 1.0000e+00 1.0245e+00 9.9965e-01 -2.0134e-09 1.0012e-01 6.8869e-05
-1.3620e+01 1.0000e+00 1.0245e+00 9.9965e-01 -2.6806e-09 1.0012e-01 6.6096e-05
-1.3560e+01 1.0000e+00 1.0245e+00 9.9965e-01 -3.5605e-09 1.0012e-01 6.2775e-05
-1.3500e+01 1.0000e+00 1.0245e+00 9.9966e-01 -4.7181e-09 1.0012e-01 5.9673e-05
-1.3440e+01 1.0000e+00 1.0245e+00 9.9966e-01 -6.2376e-09 1.0012e-01 5.7528e-05
-1.3380e+01 1.0000e+00 1.0245e+00 9.9966e-01 -8.2273e-09 1.0012e-01 5.6878e-05
-1.3320e+01 1.0000e+00 1.0245e+00 9.9966e-01 -1.0826e-08 1.0012e-01 5.7965e-05
-1.3260e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.4213e-08 1.0012e-01 6.0700e-05
-1.3200e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.8615e-08 1.0012e-01 6.4689e-05
-1.3140e+01 1.0000e+00 1.0245e+00 9.9965e-01 -2.4325e-08 1.0012e-01 6.9259e-05
-1.3080e+01 1.0000e+00 1.0245e+00 9.9964e-01 -3.1711e-08 1.0012e-01 7.3503e-05
-1.3020e+01 1.0000e+00 1.0245e+00 9.9964e-01 -4.1242e-08 1.0012e-01 7.6341e-05
-1.2960e+01 1.0000e+00 1.0245e+00 9.9965e-01 -5.3514e-08 1.0012e-01 7.6666e-05
-1.2900e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9275e-08 1.0012e-01 7.3592e-05
-1.2840e+01 1.0000e+00 1.0245e+00 9.9966e-01 -8.9467e-08 1.0012e-01 6.6792e-05
-1.2780e+01 1.0000e+00 1.0245e+00 9.9968e-01 -1.1528e-07 1.0012e-01 5.6816e-05
-1.2720e+01 1.0000e+00 1.0245e+00 9.9969e-01 -1.4818e-07 1.0012e-01 4.5234e-05
-1.2660e+01 1.0000e+00 1.0245e+00 9.9970e-01 -1.9003e-07 1.0012e-01 3.4479e-05
-1.2600e+01 1.0000e+00 1.0245e+00 9.9971e-01 -2.4314e-07 1.0011e-01 2.7333e-05
-1.2540e+01 1.0000e+00 1.0245e+00 9.9971e-01 -3.1035e-07 1.0011e-01 2.6155e-05
-1.2480e+01 1.0000e+00 1.0245e+00 9.9971e-01 -3.9522e-07 1.0011e-01 3.2078e-05
-1.2420e+01 1.0000e+00 1.0245e+00 9.9970e-01 -5.0212e-07 1.0011e-01 4.4449e-05
-1.2360e+01 1.0000e+00 1.0245e+00 9.9968e-01 -6.3645e-07 1.0010e-01 6.0747e-05
-1.2300e+01 1.0000e+00 1.0245e+00 9.9967e-01 -8.0482e-07 1.0010e-01 7.7076e-05
-1.2240e+01 1.0000e+00 1.0245e+00 9.9967e-01 -1.0154e-06 1.0010e-01 8.9136e-05
-1.2180e+01 1.0000e+00 1.0245e+00 9.9968e-01 -1.2780e-06 1.0010e-01 9.3380e-05
-1.2120e+01 1.0000e+00 1.0245e+00 9.9970e-01 -1.6048e-06 1.0010e-01 8.7986e-05
-1.2060e+01 1.0000e+00 1.0245e+00 9.9973e-01 -2.0104e-06 1.0010e-01 7.3281e-05
-1.2000e+01 1.0000e+00 1.0246e+00 9.9976e-01 -2.5127e-06 1.0009e-01 5.1449e-05
-1.1940e+01 1.0000e+00 1.0246e+00 9.9981e-01 -3.1332e-06 1.0009e-01 2.5641e-05
-1.1880e+01 1.0000e+00 1.0246e+00 9.9985e-01 -3.8979e-06 1.0008e-01 -1.0838e-06
-1.1820e+01 1.0000e+00 1.0246e+00 9.9988e-01 -4.8378e-06 1.0008e-01 -2.6452e-05
-1.1760e+01 1.0000e+00 1.0246e+00 9.9992e-01 -5.9905e-06 1.0007e-01 -4.8942e-05
-1.1700e+01 1.0000e+00 1.0246e+00 9.9994e-01 -7.4005e-06 1.0007e-01 -6.7091e-05
-1.1640e+01 1.0000e+00 1.0246e+00 9.9996e-01 -9.1213e-06 1.0006e-01 -7.8712e-05
-1.1580e+01 1.0000e+00 1.0246e+00 9.9997e-01 -1.1216e-05 1.0005e-01 -8.0812e-05
-1.1520e+01 1.0000e+00 1.0246e+00 9.9997e-01 -1.3760e-05 1.0004e-01 -7.0676e-05
-1.1460e+01 1.0001e+00 1.0246e+00 9.9997e-01 -1.6843e-05 1.0002e-01 -4.7845e-05
-1.1400e+01 1.0001e+00 1.0246e+00 9.9996e-01 -2.0568e-05 1.0001e-01 -1.5920e-05
-1.1340e+01 1.0001e+00 1.0246e+00 9.9996e-01 -2.5059e-05 9.9991e-02 1.7125e-05
-1.1280e+01 1.0001e+00 1.0246e+00 9.9998e-01 -3.0462e-05 9.9977e-02 4.0842e-05
-1.1220e+01 1.0001e+00 1.0246e+00 1.0000e+00 -3.6944e-05 9.9964e-02 4.5902e-05
-1.1160e+01 1.0001e+00 1.0247e+00 1.0001e+00 -4.4705e-05 9.9951e-02 2.7703e-05
-1.1100e+01 1.0002e+00 1.0247e+00 1.0002e+00 -5.3972e-05 9.9935e-02 -1.1918e-05
-1.1040e+01 1.0002e+00 1.0248e+00 1.0003e+00 -6.5014e-05 9.9915e-02 -6.5863e-05
-1.0980e+01 1.0002e+00 1.0248e+00 1.0004e+00 -7.8140e-05 9.9892e-02 -1.2513e-04
-1.0920e+01 1.0003e+00 1.0249e+00 1.0006e+00 -9.3705e-05 9.9865e-02 -1.8240e-04
-1.0860e+01 1.0003e+00 1.0249e+00 1.0007e+00 -1.1212e-04 9.9834e-02 -2.3390e-04
-1.0800e+01 1.0004e+00 1.0250e+00 1.0008e+00 -1.3386e-04 9.9801e-02 -2.7888e-04
-1.0740e+01 1.0005e+00 1.0251e+00 1.0009e+00 -1.5946e-04 9.9763e-02 -3.1800e-04
-1.0680e+01 1.0005e+00 1.0251e+00 1.0010e+00 -1.8955e-04 9.9719e-02 -3.5240e-04
-1.0620e+01 1.0006e+00 1.0252e+00 1.0011e+00 -2.2482e-04 9.9670e-02 -3.8473e-04
-1.0560e+01 1.0007e+00 1.0253e+00 1.0012e+00 -2.6609e-04 9.9614e-02 -4.2110e-04
-1.0500e+01 1.0009e+00 1.0254e+00 1.0014e+00 -3.1426e-04 9.9554e-02 -4.7182e-04
-1.0440e+01 1.0010e+00 1.0255e+00 1.0016e+00 -3.7037e-04 9.9487e-02 -5.4873e-04
-1.0380e+01 1.0012e+00 1.0257e+00 1.0018e+00 -4.3558e-04 9.9412e-02 -6.5950e-04
-1.0320e+01 1.0014e+00 1.0259e+00 1.0021e+00 -5.1123e-04 9.9324e-02 -8.0187e-04
-1.0260e+01 1.0016e+00 1.0261e+00 1.0024e+00 -5.9879e-04 9.9218e-02 -9.6170e-04
-1.0200e+01 1.0018e+00 1.0263e+00 1.0027e+00 -6.9993e-04 9.9089e-02 -1.1171e-03
-1.0140e+01 1.0021e+00 1.0266e+00 1.0030e+00 -8.1653e-04 9.8937e-02 -1.2466e-03
-1.0080e+01 1.0024e+00 1.0270e+00 1.0033e+00 -9.5068e-04 9.8764e-02 -1.3381e-03
-1.0020e+01 1.0028e+00 1.0273e+00 1.0035e+00 -1.1047e-03 9.8569e-02 -1.3919e-03
-9.9600e+00 1.0032e+00 1.0277e+00 1.0038e+00 -1.2813e-03 9.8352e-02 -1.4182e-03
-9.9000e+00 1.0036e+00 1.0282e+00 1.0041e+00 -1.4833e-03 9.8110e-02 -1.4304e-03
-9.8400e+00 1.0041e+00 1.0287e+00 1.0044e+00 -1.7140e-03 9.7838e-02 -1.4405e-03
-9.7800e+00 1.0047e+00 1.0293e+00 1.0048e+00 -1.9770e-03 9.7529e-02 -1.4582e-03
-9.7200e+00 1.0053e+00 1.0301e+00 1.0053e+00 -2.2763e-03 9.7184e-02 -1.4954e-03
-9.6600e+00 1.0061e+00 1.0310e+00 1.0058e+00 -2.6162e-03 9.6800e-02 -1.5719e-03
-9.6000e+00 1.0069e+00 1.0321e+00 1.0065e+00 -3.0017e-03 9.6375e-02 -1.7169e-03
-9.5400e+00 1.0078e+00 1.0334e+00 1.0073e+00 -3.4382e-03 9.5901e-02 -1.9649e-03
-9.4800e+00 1.0088e+00 1.0349e+00 1.0083e+00 -3.9315e-03 9.5366e-02 -2.3476e-03
-9.4200e+00 1.0099e+00 1.0367e+00 1.0094e+00 -4.4881e-03 9.4752e-02 -2.8856e-03
-9.3600e+00 1.0111e+00 1.0388e+00 1.0108e+00 -5.1150e-03 9.4037e-02 -3.5844e-03
-9.3000e+00 1.0125e+00 1.0413e+00 1.0123e+00 -5.8200e-03 9.3201e-02 -4.4364e-03
-9.2400e+00 1.0140e+00 1.0441e+00 1.0139e+00 -6.6113e-03 9.2223e-02 -5.4279e-03
-9.1800e+00 1.0157e+00 1.0472e+00 1.0157e+00 -7.4978e-03 9.1080e-02 -6.5476e-03
-9.1200e+00 1.0176e+00 1.0508e+00 1.0176e+00 -8.4889e-03 8.9748e-02 -7.7912e-03
-9.0600e+00 1.0196e+00 1.0548e+00 1.0196e+00 -9.5946e-03 8.8194e-02 -9.1609e-03
-9.0000e+00 1.0218e+00 1.0593e+00 1.0217e+00 -1.0825e-02 8.6382e-02 -1.0660e-02
-8.9400e+00 1.0241e+00 1.0643e+00 1.0240e+00 -1.2192e-02 8.4271e-02 -1.2287e-02
-8.8800e+00 1.0267e+00 1.0699e+00 1.0265e+00 -1.3704e-02 8.1821e-02 -1.4035e-02
-8.8200e+00 1.0294e+00 1.0761e+00 1.0291e+00 -1.5372e-02 7.8992e-02 -1.5893e-02
-8.7600e+00 1.0323e+00 1.0830e+00 1.0318e+00 -1.7206e-02 7.5744e-02 -1.7857e-02
-8.7000e+00 1.0353e+00 1.0905e+00 1.0347e+00 -1.9213e-02 7.2037e-02 -1.9931e-02
-8.6400e+00 1.0383e+00 1.0986e+00 1.0378e+00 -2.1400e-02 6.7827e-02 -2.2139e-02
-8.5800e+00 1.0415e+00 1.1073e+00 1.0410e+00 -2.3771e-02 6.3066e-02 -2.4513e-02
-8.5200e+00 1.0446e+00 1.1165e+00 1.0444e+00 -2.6327e-02 5.7703e-02 -2.7091e-02
-8.4600e+00 1.0477e+00 1.1260e+00 1.0479e+00 -2.9067e-02 5.1685e-02 -2.9903e-02
-8.4000e+00 1.0507e+00 1.1354e+00 1.0515e+00 -3.1986e-02 4.4957e-02 -3.2963e-02
-8.3400e+00 1.0535e+00 1.1442e+00 1.0550e+00 -3.5075e-02 3.7462e-02 -3.6262e-02
-8.2800e+00 1.0561e+00 1.1516e+00 1.0583e+00 -3.8322e-02 2.9143e-02 -3.9767e-02
-8.2200e+00 1.0585e+00 1.1568e+00 1.0612e+00 -4.1715e-02 1.9946e-02 -4.3418e-02
-8.1600e+00 1.0606e+00 1.1589e+00 1.0636e+00 -4.5238e-02 9.8440e-03 -4.7129e-02
-8.1000e+00 1.0624e+00 1.1568e+00 1.0653e+00 -4.8875e-02 -1.1134e-03 -5.0793e-02
-8.0400e+00 1.0639e+00 1.1499e+00 1.0664e+00 -5.2609e-02 -1.2723e-02 -5.4321e-02
-7.9800e+00 1.0651e+00 1.1382e+00 1.0669e+00 -5.6423e-02 -2.4546e-02 -5.7692e-02
-7.9200e+00 1.0661e+00 1.1224e+00 1.0670e+00 -6.0302e-02 -3.5877e-02 -6.0986e-02
-7.8600e+00 1.0669e+00 1.1041e+00 1.0669e+00 -6.4231e-02 -4.5822e-02 -6.4368e-02
-7.8000e+00 1.0674e+00 1.0856e+00 1.0670e+00 -6.8196e-02 -5.3523e-02 -6.7995e-02
-7.7400e+00 1.0677e+00 1.0694e+00 1.0673e+00 -7.2185e-02 -5.8466e-02 -7.1918e-02
-7.6800e+00 1.0678e+00 1.0571e+00 1.0676e+00 -7.6185e-02 -6.0721e-02 -7.6053e-02
-7.6200e+00 1.0677e+00 1.0499e+00 1.0677e+00 -8.0187e-02 -6.0955e-02 -8.0237e-02
-7.5600e+00 1.0675e+00 1.0474e+00 1.0676e+00 -8.4181e-02 -6.0202e-02 -8.4341e-02
-7.5000e+00 1.0672e+00 1.0486e+00 1.0673e+00 -8.8158e-02 -5.9479e-02 -8.8317e-02
-7.4400e+00 1.0667e+00 1.0520e+00 1.0668e+00 -9.2110e-02 -5.9476e-02 -9.2195e-02
-7.3800e+00 1.0661e+00 1.0561e+00 1.0663e+00 -9.6029e-02 -6.0429e-02 -9.6022e-02
-7.3200e+00 1.0653e+00 1.0599e+00 1.0656e+00 -9.9909e-02 -6.2209e-02 -9.9823e-02
-7.2600e+00 1.0645e+00 1.0626e+00 1.0648e+00 -1.0374e-01 -6.4521e-02 -1.0358e-01
-7.2000e+00 1.0636e+00 1.0644e+00 1.0638e+00 -1.0753e-01 -6.7081e-02 -1.0728e-01
-7.1400e+00 1.0626e+00 1.0653e+00 1.0627e+00 -1.1126e-01 -6.9717e-02 -1.1090e-01
-7.0800e+00 1.0615e+00 1.0659e+00 1.0614e+00 -1.1493e-01 -7.2376e-02 -1.1445e-01
-7.0200e+00 1.0604e+00 1.0665e+00 1.0601e+00 -1.1853e-01 -7.5076e-02 -1.1796e-01
-6.9600e+00 1.0592e+00 1.0673e+00 1.0588e+00 -1.2206e-01 -7.7864e-02 -1.2143e-01
-6.9000e+00 1.0579e+00 1.0683e+00 1.0575e+00 -1.2553e-01 -8.0775e-02 -1.2486e-01
-6.8400e+00 1.0566e+00 1.0693e+00 1.0562e+00 -1.2892e-01 -8.3823e-02 -1.2823e-01
-6.7800e+00 1.0553e+00 1.0704e+00 1.0548e+00 -1.3223e-01 -8.7007e-02 -1.3153e-01
-6.7200e+00 1.0539e+00 1.0712e+00 1.0534e+00 -1.3546e-01 -9.0318e-02 -1.3476e-01
-6.6600e+00 1.0525e+00 1.0719e+00 1.0520e+00 -1.3862e-01 -9.3741e-02 -1.3791e-01
-6.6000e+00 1.0511e+00 1.0724e+00 1.0505e+00 -1.4168e-01 -9.7258e-02 -1.4098e-01
-6.5400e+00 1.0496e+00 1.0727e+00 1.0491e+00 -1.4467e-01 -1.0085e-01 -1.4396e-01
-6.4800e+00 1.0481e+00 1.0729e+00 1.0476e+00 -1.4756e-01 -1.0452e-01 -1.4686e-01
-6.4200e+00 1.0466e+00 1.0730e+00 1.0461e+00 -1.5037e-01 -1.0823e-01 -1.4968e-01
-6.3600e+00 1.0451e+00 1.0730e+00 1.0446e+00 -1.5309e-01 -1.1200e-01 -1.5241e-01
-6.3000e+00 1.0436e+00 1.0728e+00 1.0431e+00 -1.5572e-01 -1.1582e-01 -1.5506e-01
-6.2400e+00 1.0420e+00 1.0724e+00 1.0416e+00 -1.5827e-01 -1.1967e-01 -1.5763e-01
-6.1800e+00 1.0405e+00 1.0718e+00 1.0401e+00 -1.6072e-01 -1.2354e-01 -1.6013e-01
-6.1200e+00 1.0390e+00 1.0711e+00 1.0386e+00 -1.6308e-01 -1.2743e-01 -1.6255e-01
-6.0600e+00 1.0375e+00 1.0702e+00 1.0371e+00 -1.6535e-01 -1.3131e-01 -1.6489e-01
-6.0000e+00 1.0359e+00 1.0691e+00 1.0357e+00 -1.6753e-01 -1.3518e-01 -1.6715e-01
-5.9400e+00 1.0344e+00 1.0678e+00 1.0342e+00 -1.6963e-01 -1.3901e-01 -1.6934e-01
-5.8800e+00 1.0329e+00 1.0663e+00 1.0328e+00 -1.7163e-01 -1.4280e-01 -1.7144e-01
-5.8200e+00 1.0315e+00 1.0646e+00 1.0314e+00 -1.7355e-01 -1.4653e-01 -1.7345e-01
-5.7600e+00 1.0300e+00 1.0626e+00 1.0300e+00 -1.7538e-01 -1.5019e-01 -1.7536e-01
-5.7000e+00 1.0285e+00 1.0604e+00 1.0286e+00 -1.7712e-01 -1.5377e-01 -1.7717e-01
-5.6400e+00 1.0271e+00 1.0580e+00 1.0272e+00 -1.7878e-01 -1.5726e-01 -1.7889e-01
-5.5800e+00 1.0257e+00 1.0554e+00 1.0259e+00 -1.8035e-01 -1.6064e-01 -1.8050e-01
-5.5200e+00 1.0244e+00 1.0527e+00 1.0245e+00 -1.8185e-01 -1.6390e-01 -1.8202e-01
-5.4600e+00 1.0230e+00 1.0497e+00 1.0232e+00 -1.8326e-01 -1.6702e-01 -1.8346e-01
-5.4000e+00 1.0217e+00 1.0467e+00 1.0218e+00 -1.8459e-01 -1.7000e-01 -1.8481e-01
-5.3400e+00 1.0204e+00 1.0436e+00 1.0205e+00 -1.8585e-01 -1.7282e-01 -1.8608e-01
-5.2800e+00 1.0192e+00 1.0405e+00 1.0192e+00 -1.8703e-01 -1.7548e-01 -1.8728e-01
-5.2200e+00 1.0180e+00 1.0373e+00 1.0180e+00 -1.8814e-01 -1.7796e-01 -1.8840e-01
-5.1600e+00 1.0168e+00 1.0342e+00 1.0168e+00 -1.8918e-01 -1.8027e-01 -1.8946e-01
-5.1000e+00 1.0157e+00 1.0313e+00 1.0157e+00 -1.9015e-01 -1.8241e-01 -1.9044e-01
-5.0400e+00 1.0146e+00 1.0284e+00 1.0146e+00 -1.9106e-01 -1.8437e-01 -1.9135e-01
-4.9800e+00 1.0136e+00 1.0256e+00 1.0135e+00 -1.9190e-01 -1.8617e-01 -1.9219e-01
-4.9200e+00 1.0126e+00 1.0231e+00 1.0125e+00 -1.9268e-01 -1.8780e-01 -1.9295e-01
-4.8600e+00 1.0116e+00 1.0206e+00 1.0115e+00 -1.9340e-01 -1.8929e-01 -1.9363e-01
-4.8000e+00 1.0107e+00 1.0184e+00 1.0105e+00 -1.9406e-01 -1.9062e-01 -1.9425e-01
-4.7400e+00 1.0098e+00 1.0163e+00 1.0096e+00 -1.9468e-01 -1.9183e-01 -1.9480e-01
-4.6800e+00 1.0090e+00 1.0144e+00 1.0087e+00 -1.9524e-01 -1.9290e-01 -1.9529e-01
-4.6200e+00 1.0082e+00 1.0127e+00 1.0079e+00 -1.9575e-01 -1.9386e-01 -1.9572e-01
-4.5600e+00 1.0075e+00 1.0111e+00 1.0071e+00 -1.9622e-01 -1.9470e-01 -1.9611e-01
-4.5000e+00 1.0068e+00 1.0097e+00 1.0064e+00 -1.9665e-01 -1.9545e-01 -1.9646e-01
-4.4400e+00 1.0062e+00 1.0084e+00 1.0057e+00 -1.9704e-01 -1.9610e-01 -1.9678e-01
-4.3800e+00 1.0056e+00 1.0073e+00 1.0051e+00 -1.9739e-01 -1.9667e-01 -1.9706e-01
-4.3200e+00 1.0050e+00 1.0064e+00 1.0045e+00 -1.9770e-01 -1.9715e-01 -1.9733e-01
-4.2600e+00 1.0045e+00 1.0055e+00 1.0040e+00 -1.9799e-01 -1.9757e-01 -1.9757e-01
-4.2000e+00 1.0040e+00 1.0048e+00 1.0035e+00 -1.9824e-01 -1.9793e-01 -1.9779e-01
-4.1400e+00 1.0036e+00 1.0041e+00 1.0031e+00 -1.9847e-01 -1.9824e-01 -1.9800e-01
-4.0800e+00 1.0032e+00 1.0036e+00 1.0028e+00 -1.9867e-01 -1.9850e-01 -1.9819e-01
-4.0200e+00 1.0028e+00 1.0031e+00 1.0025e+00 -1.9885e-01 -1.9872e-01 -1.9837e-01
-3.9600e+00 1.0025e+00 1.0027e+00 1.0022e+00 -1.9901e-01 -1.9892e-01 -1.9853e-01
-3.9000e+00 1.0022e+00 1.0023e+00 1.0020e+00 -1.9915e-01 -1.9909e-01 -1.9868e-01
-3.8400e+00 1.0019e+00 1.0020e+00 1.0018e+00 -1.9927e-01 -1.9923e-01 -1.9881e-01
-3.7800e+00 1.0017e+00 1.0017e+00 1.0016e+00 -1.9938e-01 -1.9936e-01 -1.9893e-01
-3.7200e+00 1.0015e+00 1.0015e+00 1.0014e+00 -1.9947e-01 -1.9947e-01 -1.9903e-01
-3.6600e+00 1.0013e+00 1.0013e+00 1.0012e+00 -1.9955e-01 -1.9956e-01 -1.9913e-01
-3.6000e+00 1.0011e+00 1.0011e+00 1.0010e+00 -1.9962e-01 -1.9963e-01 -1.9922e-01
-3.5400e+00 1.0010e+00 1.0009e+00 1.0009e+00 -1.9968e-01 -1.9969e-01 -1.9931e-01
-3.4800e+00 1.0008e+00 1.0008e+00 1.0007e+00 -1.9974e-01 -1.9974e-01 -1.9939e-01
-3.4200e+00 1.0007e+00 1.0007e+00 1.0006e+00 -1.9978e-01 -1.9978e-01 -1.9947e-01
-3.3600e+00 1.0006e+00 1.0006e+00 1.0005e+00 -1.9982e-01 -1.9982e-01 -1.9954e-01
-3.3000e+00 1.0005e+00 1.0005e+00 1.0004e+00 -1.9986e-01 -1.9985e-01 -1.9962e-01
-3.2400e+00 1.0004e+00 1.0005e+00 1.0003e+00 -1.9988e-01 -1.9987e-01 -1.9968e-01
-3.1800e+00 1.0004e+00 1.0004e+00 1.0003e+00 -1.9991e-01 -1.9989e-01 -1.9975e-01
-3.1200e+00 1.0003e+00 1.0004e+00 1.0003e+00 -1.9993e-01 -1.9991e-01 -1.9981e-01
-3.0600e+00 1.0003e+00 1.0003e+00 1.0002e+00 -1.9994e-01 -1.9993e-01 -1.9986e-01
-3.0000e+00 1.0002e+00 1.0003e+00 1.0002e+00 -1.9996e-01 -1.9995e-01 -1.9990e-01
-2.9400e+00 1.0002e+00 1.0002e+00 1.0001e+00 -1.9997e-01 -1.9996e-01 -1.9993e-01
-2.8800e+00 1.0002e+00 1.0002e+00 1.0001e+00 -1.9998e-01 -1.9998e-01 -1.9996e-01
-2.8200e+00 1.0001e+00 1.0001e+00 1.0001e+00 -1.9999e-01 -1.9999e-01 -1.9999e-01
-2.7600e+00 1.0001e+00 1.0001e+00 1.0000e+00 -2.0000e-01 -2.0000e-01 -2.0002e-01
-2.7000e+00 1.0001e+00 1.0001e+00 9.9996e-01 -2.0000e-01 -2.0001e-01 -2.0004e-01
-2.6400e+00 1.0001e+00 1.0001e+00 9.9993e-01 -2.0001e-01 -2.0001e-01 -2.0007e-01
-2.5800e+00 1.0001e+00 1.0001e+00 9.9990e-01 -2.0001e-01 -2.0001e-01 -2.0010e-01
-2.5200e+00 1.0000e+00 1.0001e+00 9.9988e-01 -2.0002e-01 -2.0000e-01 -2.0014e-01
-2.4600e+00 1.0000e+00 1.0001e+00 9.9986e-01 -2.0002e-01 -1.9999e-01 -2.0017e-01
-2.4000e+00 1.0000e+00 1.0001e+00 9.9986e-01 -2.0002e-01 -1.9999e-01 -2.0021e-01
-2.3400e+00 1.0000e+00 1.0001e+00 9.9986e-01 -2.0002e-01 -1.9999e-01 -2.0025e-01
-2.2800e+00 1.0000e+00 1.0001e+00 9.9987e-01 -2.0002e-01 -1.9999e-01 -2.0028e-01
-2.2200e+00 1.0000e+00 1.0001e+00 9.9988e-01 -2.0002e-01 -2.0000e-01 -2.0031e-01
-2.1600e+00 1.0000e+00 1.0001e+00 9.9989e-01 -2.0003e-01 -2.0000e-01 -2.0034e-01
-2.1000e+00 1.0000e+00 1.0000e+00 9.9990e-01 -2.0003e-01 -2.0001e-01 -2.0037e-01
-2.0400e+00 1.0000e+00 1.0000e+00 9.9990e-01 -2.0003e-01 -2.0002e-01 -2.0039e-01
-1.9800e+00 1.0000e+00 1.0000e+00 9.9990e-01 -2.0003e-01 -2.0003e-01 -2.0041e-01
-1.9200e+00 1.0000e+00 9.9999e-01 9.9991e-01 -2.0003e-01 -2.0004e-01 -2.0043e-01
-1.8600e+00 1.0000e+00 9.9999e-01 9.9990e-01 -2.0003e-01 -2.0004e-01 -2.0045e-01
-1.8000e+00 1.0000e+00 9.9999e-01 9.9990e-01 -2.0003e-01 -2.0004e-01 -2.0047e-01
-1.7400e+00 1.0000e+00 9.9999e-01 9.9989e-01 -2.0003e-01 -2.0004e-01 -2.0048e-01
-1.6800e+00 1.0000e+00 1.0000e+00 9.9988e-01 -2.0003e-01 -2.0003e-01 -2.0049e-01
-1.6200e+00 1.0000e+00 1.0000e+00 9.9986e-01 -2.0003e-01 -2.0003e-01 -2.0049e-01
-1.5600e+00 1.0000e+00 1.0000e+00 9.9985e-01 -2.0003e-01 -2.0002e-01 -2.0049e-01
-1.5000e+00 1.0000e+00 1.0000e+00 9.9984e-01 -2.0003e-01 -2.0002e-01 -2.0048e-01
-1.4400e+00 1.0000e+00 1.0000e+00 9.9982e-01 -2.0003e-01 -2.0001e-01 -2.0047e-01
-1.3800e+00 1.0000e+00 1.0000e+00 9.9981e-01 -2.0003e-01 -2.0001e-01 -2.0046e-01
-1.3200e+00 1.0000e+00 1.0000e+00 9.9980e-01 -2.0003e-01 -2.0002e-01 -2.0045e-01
-1.2600e+00 1.0000e+00 1.0000e+00 9.9980e-01 -2.0003e-01 -2.0002e-01 -2.0043e-01
-1.2000e+00 1.0000e+00 9.9999e-01 9.9980e-01 -2.0003e-01 -2.0003e-01 -2.0042e-01
-1.1400e+00 1.0000e+00 9.9998e-01 9.9979e-01 -2.0003e-01 -2.0003e-01 -2.0041e-01
-1.0800e+00 1.0000e+00 9.9997e-01 9.9979e-01 -2.0003e-01 -2.0004e-01 -2.0040e-01
-1.0200e+00 1.0000e+00 9.9997e-01 9.9979e-01 -2.0003e-01 -2.0005e-01 -2.0039e-01
-9.6000e-01 1.0000e+00 9.9997e-01 9.9978e-01 -2.0003e-01 -2.0005e-01 -2.0039e-01
-9.0000e-01 1.0000e+00 9.9997e-01 9.9977e-01 -2.0003e-01 -2.0005e-01 -2.0038e-01
-8.4000e-01 1.0000e+00 9.9997e-01 9.9976e-01 -2.0003e-01 -2.0005e-01 -2.0037e-01
-7.8000e-01 1.0000e+00 9.9998e-01 9.9976e-01 -2.0003e-01 -2.0005e-01 -2.0037e-01
-7.2000e-01 1.0000e+00 9.9999e-01 9.9975e-01 -2.0003e-01 -2.0004e-01 -2.0037e-01
-6.6000e-01 1.0000e+00 1.0000e+00 9.9975e-01 -2.0003e-01 -2.0003e-01 -2.0038e-01
-6.0000e-01 1.0000e+00 1.0000e+00 9.9976e-01 -2.0003e-01 -2.0003e-01 -2.0039e-01
-5.4000e-01 1.0000e+00 1.0000e+00 9.9977e-01 -2.0003e-01 -2.0002e-01 -2.0040e-01
-4.8000e-01 1.0000e+00 1.0000e+00 9.9978e-01 -2.0003e-01 -2.0002e-01 -2.0041e-01
-4.2000e-01 1.0000e+00 1.0000e+00 9.9979e-01 -2.0003e-01 -2.0003e-01 -2.0042e-01
-3.6000e-01 1.0000e+00 1.0000e+00 9.9980e-01 -2.0003e-01 -2.0003e-01 -2.0044e-01
-3.0000e-01 1.0000e+00 9.9999e-01 9.9981e-01 -2.0003e-01 -2.0004e-01 -2.0045e-01
-2.4000e-01 1.0000e+00 9.9998e-01 9.9982e-01 -2.0003e-01 -2.0004e-01 -2.0046e-01
-1.8000e-01 1.0000e+00 9.9998e-01 9.9982e-01 -2.0003e-01 -2.0005e-01 -2.0047e-01
-1.2000e-01 1.0000e+00 9.9997e-01 9.9982e-01 -2.0003e-01 -2.0006e-01 -2.0047e-01
-6.0000e-02 1.0000e+00 9.9997e-01 9.9982e-01 -2.0003e-01 -2.0006e-01 -2.0047e-01
-3.5527e-15 1.0000e+00 9.9997e-01 9.9982e-01 -2.0003e-01 -2.0006e-01 -2.0047e-01
6.0000e-02 1.0000e+00 9.9997e-01 9.9982e-01 -2.0003e-01 -2.0006e-01 -2.0047e-01
1.2000e-01 1.0000e+00 9.9997e-01 9.9982e-01 -2.0003e-01 -2.0006e-01 -2.0047e-01
1.8000e-01 1.0000e+00 9.9998e-01 9.9982e-01 -2.0003e-01 -2.0005e-01 -2.0047e-01
2.4000e-01 1.0000e+00 9.9998e-01 9.9982e-01 -2.0003e-01 -2.0004e-01 -2.0046e-01
3.0000e-01 1.0000e+00 9.9999e-01 9.9981e-01 -2.0003e-01 -2.0004e-01 -2.0045e-01
3.6000e-01 1.0000e+00 1.0000e+00 9.9980e-01 -2.0003e-01 -2.0003e-01 -2.0044e-01
4.2000e-01 1.0000e+00 1.0000e+00 9.9979e-01 -2.0003e-01 -2.0003e-01 -2.0042e-01
4.8000e-01 1.0000e+00 1.0000e+00 9.9978e-01 -2.0003e-01 -2.0002e-01 -2.0041e-01
5.4000e-01 1.0000e+00 1.0000e+00 9.9977e-01 -2.0003e-01 -2.0002e-01 -2.0040e-01
6.0000e-01 1.0000e+00 1.0000e+00 9.9976e-01 -2.0003e-01 -2.0003e-01 -2.0039e-01
6.6000e-01 1.0000e+00 1.0000e+00 9.9975e-01 -2.0003e-01 -2.0003e-01 -2.0038e-01
7.2000e-01 1.0000e+00 9.9999e-01 9.9975e-01 -2.0003e-01 -2.0004e-01 -2.0037e-01
7.8000e-01 1.0000e+00 9.9998e-01 9.9976e-01 -2.0003e-01 -2.0005e-01 -2.0037e-01
8.4000e-01 1.0000e+00 9.9997e-01 9.9976e-01 -2.0003e-01 -2.0005e-01 -2.0037e-01
9.0000e-01 1.0000e+00 9.9997e-01 9.9977e-01 -2.0003e-01 -2.0005e-01 -2.0038e-01
9.6000e-01 1.0000e+00 9.9997e-01 9.9978e-01 -2.0003e-01 -2.0005e-01 -2.0039e-01
1.0200e+00 1.0000e+00 9.9997e-01 9.9979e-01 -2.0003e-01 -2.0005e-01 -2.0039e-01
1.0800e+00 1.0000e+00 9.9997e-01 9.9979e-01 -2.0003e-01 -2.0004e-01 -2.0040e-01
1.1400e+00 1.0000e+00 9.9998e-01 9.9979e-01 -2.0003e-01 -2.0003e-01 -2.0041e-01
1.2000e+00 1.0000e+00 9.9999e-01 9.9980e-01 -2.0003e-01 -2.0003e-01 -2.0042e-01
1.2600e+00 1.0000e+00 1.0000e+00 9.9980e-01 -2.0003e-01 -2.0002e-01 -2.0043e-01
1.3200e+00 1.0000e+00 1.0000e+00 9.9980e-01 -2.0003e-01 -2.0002e-01 -2.0045e-01
1.3800e+00 1.0000e+00 1.0000e+00 9.9981e-01 -2.0003e-01 -2.0001e-01 -2.0046e-01
1.4400e+00 1.0000e+00 1.0000e+00 9.9982e-01 -2.0003e-01 -2.0001e-01 -2.0047e-01
1.5000e+00 1.0000e+00 1.0000e+00 9.9984e-01 -2.0003e-01 -2.0002e-01 -2.0048e-01
1.5600e+00 1.0000e+00 1.0000e+00 9.9985e-01 -2.0003e-01 -2.0002e-01 -2.0049e-01
1.6200e+00 1.0000e+00 1.0000e+00 9.9986e-01 -2.0003e-01 -2.0003e-01 -2.0049e-01
1.6800e+00 1.0000e+00 1.0000e+00 9.9988e-01 -2.0003e-01 -2.0003e-01 -2.0049e-01
1.7400e+00 1.0000e+00 9.9999e-01 9.9989e-01 -2.0003e-01 -2.0004e-01 -2.0048e-01
1.8000e+00 1.0000e+00 9.9999e-01 9.9990e-01 -2.0003e-01 -2.0004e-01 -2.0047e-01
1.8600e+00 1.0000e+00 9.9999e-01 9.9990e-01 -2.0003e-01 -2.0004e-01 -2.0045e-01
1.9200e+00 1.0000e+00 9.9999e-01 9.9991e-01 -2.0003e-01 -2.0004e-01 -2.0043e-01
1.9800e+00 1.0000e+00 1.0000e+00 9.9990e-01 -2.0003e-01 -2.0003e-01 -2.0041e-01
2.0400e+00 1.0000e+00 1.0000e+00 9.9990e-01 -2.0003e-01 -2.0002e-01 -2.0039e-01
2.1000e+00 1.0000e+00 1.0000e+00 9.9990e-01 -2.0003e-01 -2.0001e-01 -2.0037e-01
2.1600e+00 1.0000e+00 1.0001e+00 9.9989e-01 -2.0003e-01 -2.0000e-01 -2.0034e-01
2.2200e+00 1.0000e+00 1.0001e+00 9.9988e-01 -2.0002e-01 -2.0000e-01 -2.0031e-01
2.2800e+00 1.0000e+00 1.0001e+00 9.9987e-01 -2.0002e-01 -1.9999e-01 -2.0028e-01
2.3400e+00 1.0000e+00 1.0001e+00 9.9986e-01 -2.0002e-01 -1.9999e-01 -2.0025e-01
2.4000e+00 1.0000e+00 1.0001e+00 9.9986e-01 -2.0002e-01 -1.9999e-01 -2.0021e-01
2.4600e+00 1.0000e+00 1.0001e+00 9.9986e-01 -2.0002e-01 -1.9999e-01 -2.0017e-01
2.5200e+00 1.0000e+00 1.0001e+00 9.9988e-01 -2.0002e-01 -2.0000e-01 -2.0014e-01
2.5800e+00 1.0001e+00 1.0001e+00 9.9990e-01 -2.0001e-01 -2.0001e-01 -2.0010e-01
2.6400e+00 1.0001e+00 1.0001e+00 9.9993e-01 -2.0001e-01 -2.0001e-01 -2.0007e-01
2.7000e+00 1.0001e+00 1.0001e+00 9.9996e-01 -2.0000e-01 -2.0001e-01 -2.0004e-01
2.7600e+00 1.0001e+00 1.0001e+00 1.0000e+00 -2.0000e-01 -2.0000e-01 -2.0002e-01
2.8200e+00 1.0001e+00 1.0001e+00 1.0001e+00 -1.9999e-01 -1.9999e-01 -1.9999e-01
2.8800e+00 1.0002e+00 1.0002e+00 1.0001e+00 -1.9998e-01 -1.9998e-01 -1.9996e-01
2.9400e+00 1.0002e+00 1.0002e+00 1.0001e+00 -1.9997e-01 -1.9996e-01 -1.9993e-01
3.0000e+00 1.0002e+00 1.0003e+00 1.0002e+00 -1.9996e-01 -1.9995e-01 -1.9990e-01
3.0600e+00 1.0003e+00 1.0003e+00 1.0002e+00 -1.9994e-01 -1.9993e-01 -1.9986e-01
3.1200e+00 1.0003e+00 1.0004e+00 1.0003e+00 -1.9993e-01 -1.9991e-01 -1.9981e-01
3.1800e+00 1.0004e+00 1.0004e+00 1.0003e+00 -1.9991e-01 -1.9989e-01 -1.9975e-01
3.2400e+00 1.0004e+00 1.0005e+00 1.0003e+00 -1.9988e-01 -1.9987e-01 -1.9968e-01
3.3000e+00 1.0005e+00 1.0005e+00 1.0004e+00 -1.9986e-01 -1.9985e-01 -1.9962e-01
3.3600e+00 1.0006e+00 1.0006e+00 1.0005e+00 -1.9982e-01 -1.9982e-01 -1.9954e-01
3.4200e+00 1.0007e+00 1.0007e+00 1.0006e+00 -1.9978e-01 -1.9978e-01 -1.9947e-01
3.4800e+00 1.0008e+00 1.0008e+00 1.0007e+00 -1.9974e-01 -1.9974e-01 -1.9939e-01
3.5400e+00 1.0010e+00 1.0009e+00 1.0009e+00 -1.9968e-01 -1.9969e-01 -1.9931e-01
3.6000e+00 1.0011e+00 1.0011e+00 1.0010e+00 -1.9962e-01 -1.9963e-01 -1.9922e-01
3.6600e+00 1.0013e+00 1.0013e+00 1.0012e+00 -1.9955e-01 -1.9956e-01 -1.9913e-01
3.7200e+00 1.0015e+00 1.0015e+00 1.0014e+00 -1.9947e-01 -1.9947e-01 -1.9903e-01
3.7800e+00 1.0017e+00 1.0017e+00 1.0016e+00 -1.9938e-01 -1.9936e-01 -1.9893e-01
3.8400e+00 1.0019e+00 1.0020e+00 1.0018e+00 -1.9927e-01 -1.9923e-01 -1.9881e-01
3.9000e+00 1.0022e+00 1.0023e+00 1.0020e+00 -1.9915e-01 -1.9909e-01 -1.9868e-01
3.9600e+00 1.0025e+00 1.0027e+00 1.0022e+00 -1.9901e-01 -1.9892e-01 -1.9853e-01
4.0200e+00 1.0028e+00 1.0031e+00 1.0025e+00 -1.9885e-01 -1.9872e-01 -1.9837e-01
4.0800e+00 1.0032e+00 1.0036e+00 1.0028e+00 -1.9867e-01 -1.9850e-01 -1.9819e-01
4.1400e+00 1.0036e+00 1.0041e+00 1.0031e+00 -1.9847e-01 -1.9824e-01 -1.9800e-01
4.2000e+00 1.0040e+00 1.0048e+00 1.0035e+00 -1.9824e-01 -1.9793e-01 -1.9779e-01
4.2600e+00 1.0045e+00 1.0055e+00 1.0040e+00 -1.9799e-01 -1.9757e-01 -1.9757e-01
4.3200e+00 1.0050e+00 1.0064e+00 1.0045e+00 -1.9770e-01 -1.9715e-01 -1.9733e-01
4.3800e+00 1.0056e+00 1.0073e+00 1.0051e+00 -1.9739e-01 -1.9667e-01 -1.9706e-01
4.4400e+00 1.0062e+00 1.0084e+00 1.0057e+00 -1.9704e-01 -1.9610e-01 -1.9678e-01
4.5000e+00 1.0068e+00 1.0097e+00 1.0064e+00 -1.9665e-01 -1.9545e-01 -1.9646e-01
4.5600e+00 1.0075e+00 1.0111e+00 1.0071e+00 -1.9622e-01 -1.9470e-01 -1.9611e-01
4.6200e+00 1.0082e+00 1.0127e+00 1.0079e+00 -1.9575e-01 -1.9386e-01 -1.9572e-01
4.6800e+00 1.0090e+00 1.0144e+00 1.0087e+00 -1.9524e-01 -1.9290e-01 -1.9529e-01
4.7400e+00 1.0098e+00 1.0163e+00 1.0096e+00 -1.9468e-01 -1.9183e-01 -1.9480e-01
4.8000e+00 1.0107e+00 1.0184e+00 1.0105e+00 -1.9406e-01 -1.9062e-01 -1.9425e-01
4.8600e+00 1.0116e+00 1.0206e+00 1.0115e+00 -1.9340e-01 -1.8929e-01 -1.9363e-01
4.9200e+00 1.0126e+00 1.0231e+00 1.0125e+00 -1.9268e-01 -1.8780e-01 -1.9295e-01
4.9800e+00 1.0136e+00 1.0256e+00 1.0135e+00 -1.9190e-01 -1.8617e-01 -1.9219e-01
5.0400e+00 1.0146e+00 1.0284e+00 1.0146e+00 -1.9106e-01 -1.8437e-01 -1.9135e-01
5.1000e+00 1.0157e+00 1.0313e+00 1.0157e+00 -1.9015e-01 -1.8241e-01 -1.9044e-01
5.1600e+00 1.0168e+00 1.0342e+00 1.0168e+00 -1.8918e-01 -1.8027e-01 -1.8946e-01
5.2200e+00 1.0180e+00 1.0373e+00 1.0180e+00 -1.8814e-01 -1.7796e-01 -1.8840e-01
5.2800e+00 1.0192e+00 1.0405e+00 1.0192e+00 -1.8703e-01 -1.7548e-01 -1.8728e-01
5.3400e+00 1.0204e+00 1.0436e+00 1.0205e+00 -1.8585e-01 -1.7282e-01 -1.8608e-01
5.4000e+00 1.0217e+00 1.0467e+00 1.0218e+00 -1.8459e-01 -1.7000e-01 -1.8481e-01
5.4600e+00 1.0230e+00 1.0497e+00 1.0232e+00 -1.8326e-01 -1.6702e-01 -1.8346e-01
5.5200e+00 1.0244e+00 1.0527e+00 1.0245e+00 -1.8185e-01 -1.6390e-01 -1.8202e-01
5.5800e+00 1.0257e+00 1.0554e+00 1.0259e+00 -1.8035e-01 -1.6064e-01 -1.8050e-01
5.6400e+00 1.0271e+00 1.0580e+00 1.0272e+00 -1.7878e-01 -1.5726e-01 -1.7889e-01
5.7000e+00 1.0285e+00 1.0604e+00 1.0286e+00 -1.7712e-01 -1.5377e-01 -1.7717e-01
5.7600e+00 1.0300e+00 1.0626e+00 1.0300e+00 -1.7538e-01 -1.5019e-01 -1.7536e-01
5.8200e+00 1.0315e+00 1.0646e+00 1.0314e+00 -1.7355e-01 -1.4653e-01 -1.7345e-01
5.8800e+00 1.0329e+00 1.0663e+00 1.0328e+00 -1.7163e-01 -1.4280e-01 -1.7144e-01
5.9400e+00 1.0344e+00 1.0678e+00 1.0342e+00 -1.6963e-01 -1.3901e-01 -1.6934e-01
6.0000e+00 1.0359e+00 1.0691e+00 1.0357e+00 -1.6753e-01 -1.3518e-01 -1.6715e-01
6.0600e+00 1.0375e+00 1.0702e+00 1.0371e+00 -1.6535e-01 -1.3131e-01 -1.6489e-01
6.1200e+00 1.0390e+00 1.0711e+00 1.0386e+00 -1.6308e-01 -1.2743e-01 -1.6255e-01
6.1800e+00 1.0405e+00 1.0718e+00 1.0401e+00 -1.6072e-01 -1.2354e-01 -1.6013e-01
6.2400e+00 1.0420e+00 1.0724e+00 1.0416e+00 -1.5827e-01 -1.1967e-01 -1.5763e-01
6.3000e+00 1.0436e+00 1.0728e+00 1.0431e+00 -1.5572e-01 -1.1582e-01 -1.5506e-01
6.3600e+00 1.0451e+00 1.0730e+00 1.0446e+00 -1.5309e-01 -1.1200e-01 -1.5241e-01
6.4200e+00 1.0466e+00 1.0730e+00 1.0461e+00 -1.5037e-01 -1.0823e-01 -1.4968e-01
6.4800e+00 1.0481e+00 1.0729e+00 1.0476e+00 -1.4756e-01 -1.0452e-01 -1.4686e-01
6.5400e+00 1.0496e+00 1.0727e+00 1.0491e+00 -1.4467e-01 -1.0085e-01 -1.4396e-01
6.6000e+00 1.0511e+00 1.0724e+00 1.0505e+00 -1.4168e-01 -9.7258e-02 -1.4098e-01
6.6600e+00 1.0525e+00 1.0719e+00 1.0520e+00 -1.3862e-01 -9.3741e-02 -1.3791e-01
6.7200e+00 1.0539e+00 1.0712e+00 1.0534e+00 -1.3546e-01 -9.0318e-02 -1.3476e-01
6.7800e+00 1.0553e+00 1.0704e+00 1.0548e+00 -1.3223e-01 -8.7007e-02 -1.3153e-01
6.8400e+00 1.0566e+00 1.0693e+00 1.0562e+00 -1.2892e-01 -8.3823e-02 -1.2823e-01
6.9000e+00 1.0579e+00 1.0683e+00 1.0575e+00 -1.2553e-01 -8.0775e-02 -1.2486e-01
6.9600e+00 1.0592e+00 1.0673e+00 1.0588e+00 -1.2206e-01 -7.7864e-02 -1.2143e-01
7.0200e+00 1.0604e+00 1.0665e+00 1.0601e+00 -1.1853e-01 -7.5076e-02 -1.1796e-01
7.0800e+00 1.0615e+00 1.0659e+00 1.0614e+00 -1.1493e-01 -7.2376e-02 -1.1445e-01
7.1400e+00 1.0626e+00 1.0653e+00 1.0627e+00 -1.1126e-01 -6.9717e-02 -1.1090e-01
7.2000e+00 1.0636e+00 1.0644e+00 1.0638e+00 -1.0753e-01 -6.7081e-02 -1.0728e-01
7.2600e+00 1.0645e+00 1.0626e+00 1.0648e+00 -1.0374e-01 -6.4521e-02 -1.0358e-01
7.3200e+00 1.0653e+00 1.0599e+00 1.0656e+00 -9.9909e-02 -6.2209e-02 -9.9823e-02
7.3800e+00 1.0661e+00 1.0561e+00 1.0663e+00 -9.6029e-02 -6.0429e-02 -9.6022e-02
7.4400e+00 1.0667e+00 1.0520e+00 1.0668e+00 -9.2110e-02 -5.9476e-02 -9.2195e-02
7.5000e+00 1.0672e+00 1.0486e+00 1.0673e+00 -8.8158e-02 -5.9479e-02 -8.8317e-02
7.5600e+00 1.0675e+00 1.0474e+00 1.0676e+00 -8.4181e-02 -6.0202e-02 -8.4341e-02
7.6200e+00 1.0677e+00 1.0499e+00 1.0677e+00 -8.0187e-02 -6.0955e-02 -8.0237e-02
7.6800e+00 1.0678e+00 1.0571e+00 1.0676e+00 -7.6185e-02 -6.0721e-02 -7.6053e-02
7.7400e+00 1.0677e+00 1.0694e+00 1.0673e+00 -7.2185e-02 -5.8466e-02 -7.1918e-02
7.8000e+00 1.0674e+00 1.0856e+00 1.0670e+00 -6.8196e-02 -5.3523e-02 -6.7995e-02
7.8600e+00 1.0669e+00 1.1041e+00 1.0669e+00 -6.4231e-02 -4.5822e-02 -6.4368e-02
7.9200e+00 1.0661e+00 1.1224e+00 1.0670e+00 -6.0302e-02 -3.5877e-02 -6.0986e-02
7.9800e+00 1.0651e+00 1.1382e+00 1.0669e+00 -5.6423e-02 -2.4546e-02 -5.7692e-02
8.0400e+00 1.0639e+00 1.1499e+00 1.0664e+00 -5.2609e-02 -1.2723e-02 -5.4321e-02
8.1000e+00 1.0624e+00 1.1568e+00 1.0653e+00 -4.8875e-02 -1.1134e-03 -5.0793e-02
8.1600e+00 1.0606e+00 1.1589e+00 1.0636e+00 -4.5238e-02 9.8440e-03 -4.7129e-02
8.2200e+00 1.0585e+00 1.1568e+00 1.0612e+00 -4.1715e-02 1.9946e-02 -4.3418e-02
8.2800e+00 1.0561e+00 1.1516e+00 1.0583e+00 -3.8322e-02 2.9143e-02 -3.9767e-02
8.3400e+00 1.0535e+00 1.1442e+00 1.0550e+00 -3.5075e-02 3.7462e-02 -3.6262e-02
8.4000e+00 1.0507e+00 1.1354e+00 1.0515e+00 -3.1986e-02 4.4957e-02 -3.2963e-02
8.4600e+00 1.0477e+00 1.1260e+00 1.0479e+00 -2.9067e-02 5.1685e-02 -2.9903e-02
8.5200e+00 1.0446e+00 1.1165e+00 1.0444e+00 -2.6327e-02 5.7703e-02 -2.7091e-02
8.5800e+00 1.0415e+00 1.1073e+00 1.0410e+00 -2.3771e-02 6.3066e-02 -2.4513e-02
8.6400e+00 1.0383e+00 1.0986e+00 1.0378e+00 -2.1400e-02 6.7827e-02 -2.2139e-02
8.7000e+00 1.0353e+00 1.0905e+00 1.0347e+00 -1.9213e-02 7.2037e-02 -1.9931e-02
8.7600e+00 1.0323e+00 1.0830e+00 1.0318e+00 -1.7206e-02 7.5744e-02 -1.7857e-02
8.8200e+00 1.0294e+00 1.0761e+00 1.0291e+00 -1.5372e-02 7.8992e-02 -1.5893e-02
8.8800e+00 1.0267e+00 1.0699e+00 1.0265e+00 -1.3704e-02 8.1821e-02 -1.4035e-02
8.9400e+00 1.0241e+00 1.0643e+00 1.0240e+00 -1.2192e-02 8.4271e-02 -1.2287e-02
9.0000e+00 1.0218e+00 1.0593e+00 1.0217e+00 -1.0825e-02 8.6382e-02 -1.0660e-02
9.0600e+00 1.0196e+00 1.0548e+00 1.0196e+00 -9.5946e-03 8.8194e-02 -9.1609e-03
9.1200e+00 1.0176e+00 1.0508e+00 1.0176e+00 -8.4889e-03 8.9748e-02 -7.7912e-03
9.1800e+00 1.0157e+00 1.0472e+00 1.0157e+00 -7.4978e-03 9.1080e-02 -6.5476e-03
9.2400e+00 1.0140e+00 1.0441e+00 1.0139e+00 -6.6113e-03 9.2223e-02 -5.4279e-03
9.3000e+00 1.0125e+00 1.0413e+00 1.0123e+00 -5.8200e-03 9.3201e-02 -4.4364e-03
9.3600e+00 1.0111e+00 1.0388e+00 1.0108e+00 -5.1150e-03 9.4037e-02 -3.5844e-03
9.4200e+00 1.0099e+00 1.0367e+00 1.0094e+00 -4.4881e-03 9.4752e-02 -2.8856e-03
9.4800e+00 1.0088e+00 1.0349e+00 1.0083e+00 -3.9315e-03 9.5366e-02 -2.3476e-03
9.5400e+00 1.0078e+00 1.0334e+00 1.0073e+00 -3.4382e-03 9.5901e-02 -1.9649e-03
9.6000e+00 1.0069e+00 1.0321e+00 1.0065e+00 -3.0017e-03 9.6375e-02 -1.7169e-03
9.6600e+00 1.0061e+00 1.0310e+00 1.0058e+00 -2.6162e-03 9.6800e-02 -1.5719e-03
9.7200e+00 1.0053e+00 1.0301e+00 1.0053e+00 -2.2763e-03 9.7184e-02 -1.4954e-03
9.7800e+00 1.0047e+00 1.0293e+00 1.0048e+00 -1.9770e-03 9.7529e-02 -1.4582e-03
9.8400e+00 1.0041e+00 1.0287e+00 1.0044e+00 -1.7140e-03 9.7838e-02 -1.4405e-03
9.9000e+00 1.0036e+00 1.0282e+00 1.0041e+00 -1.4833e-03 9.8110e-02 -1.4304e-03
9.9600e+00 1.0032e+00 1.0277e+00 1.0038e+00 -1.2813e-03 9.8352e-02 -1.4182e-03
1.0020e+01 1.0028e+00 1.0273e+00 1.0035e+00 -1.1047e-03 9.8569e-02 -1.3919e-03
1.0080e+01 1.0024e+00 1.0270e+00 1.0033e+00 -9.5068e-04 9.8764e-02 -1.3381e-03
1.0140e+01 1.0021e+00 1.0266e+00 1.0030e+00 -8.1653e-04 9.8937e-02 -1.2466e-03
1.0200e+01 1.0018e+00 1.0263e+00 1.0027e+00 -6.9993e-04 9.9089e-02 -1.1171e-03
1.0260e+01 1.0016e+00 1.0261e+00 1.0024e+00 -5.9879e-04 9.9218e-02 -9.6170e-04
1.0320e+01 1.0014e+00 1.0259e+00 1.0021e+00 -5.1123e-04 9.9324e-02 -8.0187e-04
1.0380e+01 1.0012e+00 1.0257e+00 1.0018e+00 -4.3558e-04 9.9412e-02 -6.5950e-04
1.0440e+01 1.0010e+00 1.0255e+00 1.0016e+00 -3.7037e-04 9.9487e-02 -5.4873e-04
1.0500e+01 1.0009e+00 1.0254e+00 1.0014e+00 -3.1426e-04 9.9554e-02 -4.7182e-04
1.0560e+01 1.0007e+00 1.0253e+00 1.0012e+00 -2.6609e-04 9.9614e-02 -4.2110e-04
1.0620e+01 1.0006e+00 1.0252e+00 1.0011e+00 -2.2482e-04 9.9670e-02 -3.8473e-04
1.0680e+01 1.0005e+00 1.0251e+00 1.0010e+00 -1.8955e-04 9.9719e-02 -3.5240e-04
1.0740e+01 1.0005e+00 1.0251e+00 1.0009e+00 -1.5946e-04 9.9763e-02 -3.1800e-04
1.0800e+01 1.0004e+00 1.0250e+00 1.0008e+00 -1.3386e-04 9.9801e-02 -2.7888e-04
1.0860e+01 1.0003e+00 1.0249e+00 1.0007e+00 -1.1212e-04 9.9834e-02 -2.3390e-04
1.0920e+01 1.0003e+00 1.0249e+00 1.0006e+00 -9.3705e-05 9.9865e-02 -1.8240e-04
1.0980e+01 1.0002e+00 1.0248e+00 1.0004e+00 -7.8140e-05 9.9892e-02 -1.2513e-04
1.1040e+01 1.0002e+00 1.0248e+00 1.0003e+00 -6.5014e-05 9.9915e-02 -6.5863e-05
1.1100e+01 1.0002e+00 1.0247e+00 1.0002e+00 -5.3972e-05 9.9935e-02 -1.1918e-05
1.1160e+01 1.0001e+00 1.0247e+00 1.0001e+00 -4.4705e-05 9.9951e-02 2.7703e-05
1.1220e+01 1.0001e+00 1.0246e+00 1.0000e+00 -3.6944e-05 9.9964e-02 4.5902e-05
1.1280e+01 1.0001e+00 1.0246e+00 9.9998e-01 -3.0462e-05 9.9977e-02 4.0842e-05
1.1340e+01 1.0001e+00 1.0246e+00 9.9996e-01 -2.5059e-05 9.9991e-02 1.7125e-05
1.1400e+01 1.0001e+00 1.0246e+00 9.9996e-01 -2.0568e-05 1.0001e-01 -1.5920e-05
1.1460e+01 1.0001e+00 1.0246e+00 9.9997e-01 -1.6843e-05 1.0002e-01 -4.7845e-05
1.1520e+01 1.0000e+00 1.0246e+00 9.9997e-01 -1.3760e-05 1.0004e-01 -7.0676e-05
1.1580e+01 1.0000e+00 1.0246e+00 9.9997e-01 -1.1216e-05 1.0005e-01 -8.0812e-05
1.1640e+01 1.0000e+00 1.0246e+00 9.9996e-01 -9.1213e-06 1.0006e-01 -7.8712e-05
1.1700e+01 1.0000e+00 1.0246e+00 9.9994e-01 -7.4005e-06 1.0007e-01 -6.7091e-05
1.1760e+01 1.0000e+00 1.0246e+00 9.9992e-01 -5.9905e-06 1.0007e-01 -4.8942e-05
1.1820e+01 1.0000e+00 1.0246e+00 9.9988e-01 -4.8378e-06 1.0008e-01 -2.6452e-05
1.1880e+01 1.0000e+00 1.0246e+00 9.9985e-01 -3.8979e-06 1.0008e-01 -1.0838e-06
1.1940e+01 1.0000e+00 1.0246e+00 9.9981e-01 -3.1332e-06 1.0009e-01 2.5641e-05
1.2000e+01 1.0000e+00 1.0246e+00 9.9976e-01 -2.5127e-06 1.0009e-01 5.1449e-05
1.2060e+01 1.0000e+00 1.0245e+00 9.9973e-01 -2.0104e-06 1.0010e-01 7.3281e-05
1.2120e+01 1.0000e+00 1.0245e+00 9.9970e-01 -1.6048e-06 1.0010e-01 8.7986e-05
1.2180e+01 1.0000e+00 1.0245e+00 9.9968e-01 -1.2780e-06 1.0010e-01 9.3380e-05
1.2240e+01 1.0000e+00 1.0245e+00 9.9967e-01 -1.0154e-06 1.0010e-01 8.9136e-05
1.2300e+01 1.0000e+00 1.0245e+00 9.9967e-01 -8.0482e-07 1.0010e-01 7.7076e-05
1.2360e+01 1.0000e+00 1.0245e+00 9.9968e-01 -6.3645e-07 1.0010e-01 6.0747e-05
1.2420e+01 1.0000e+00 1.0245e+00 9.9970e-01 -5.0212e-07 1.0011e-01 4.4449e-05
1.2480e+01 1.0000e+00 1.0245e+00 9.9971e-01 -3.9522e-07 1.0011e-01 3.2078e-05
1.2540e+01 1.0000e+00 1.0245e+00 9.9971e-01 -3.1035e-07 1.0011e-01 2.6155e-05
1.2600e+01 1.0000e+00 1.0245e+00 9.9971e-01 -2.4314e-07 1.0011e-01 2.7333e-05
1.2660e+01 1.0000e+00 1.0245e+00 9.9970e-01 -1.9003e-07 1.0012e-01 3.4479e-05
1.2720e+01 1.0000e+00 1.0245e+00 9.9969e-01 -1.4818e-07 1.0012e-01 4.5234e-05
1.2780e+01 1.0000e+00 1.0245e+00 9.9968e-01 -1.1528e-07 1.0012e-01 5.6816e-05
1.2840e+01 1.0000e+00 1.0245e+00 9.9966e-01 -8.9467e-08 1.0012e-01 6.6792e-05
1.2900e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9275e-08 1.0012e-01 7.3592e-05
1.2960e+01 1.0000e+00 1.0245e+00 9.9965e-01 -5.3514e-08 1.0012e-01 7.6666e-05
1.3020e+01 1.0000e+00 1.0245e+00 9.9964e-01 -4.1242e-08 1.0012e-01 7.6341e-05
1.3080e+01 1.0000e+00 1.0245e+00 9.9964e-01 -3.1711e-08 1.0012e-01 7.3503e-05
1.3140e+01 1.0000e+00 1.0245e+00 9.9965e-01 -2.4325e-08 1.0012e-01 6.9259e-05
1.3200e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.8615e-08 1.0012e-01 6.4689e-05
1.3260e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.4213e-08 1.0012e-01 6.0700e-05
1.3320e+01 1.0000e+00 1.0245e+00 9.9966e-01 -1.0826e-08 1.0012e-01 5.7965e-05
1.3380e+01 1.0000e+00 1.0245e+00 9.9966e-01 -8.2273e-09 1.0012e-01 5.6878e-05
1.3440e+01 1.0000e+00 1.0245e+00 9.9966e-01 -6.2376e-09 1.0012e-01 5.7528e-05
1.3500e+01 1.0000e+00 1.0245e+00 9.9966e-01 -4.7181e-09 1.0012e-01 5.9673e-05
1.3560e+01 1.0000e+00 1.0245e+00 9.9965e-01 -3.5605e-09 1.0012e-01 6.2775e-05
1.3620e+01 1.0000e+00 1.0245e+00 9.9965e-01 -2.6806e-09 1.0012e-01 6.6096e-05
1.3680e+01 1.0000e+00 1.0245e+00 9.9965e-01 -2.0134e-09 1.0012e-01 6.8869e-05
1.3740e+01 1.0000e+00 1.0245e+00 9.9964e-01 -1.5089e-09 1.0012e-01 7.0493e-05
1.3800e+01 1.0000e+00 1.0245e+00 9.9964e-01 -1.1281e-09 1.0012e-01 7.0691e-05
1.3860e+01 1.0000e+00 1.0245e+00 9.9964e-01 -8.4143e-10 1.0012e-01 6.9575e-05
1.3920e+01 1.0000e+00 1.0245e+00 9.9964e-01 -6.2617e-10 1.0012e-01 6.7600e-05
1.3980e+01 1.0000e+00 1.0245e+00 9.9965e-01 -4.6494e-10 1.0012e-01 6.5410e-05
1.4040e+01 1.0000e+00 1.0245e+00 9.9965e-01 -3.4444e-10 1.0012e-01 6.3644e-05
1.4100e+01 1.0000e+00 1.0245e+00 9.9965e-01 -2.5455e-10 1.0012e-01 6.2751e-05
1.4160e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.8773e-10 1.0012e-01 6.2878e-05
1.4220e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.3816e-10 1.0012e-01 6.3861e-05
1.4280e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.0145e-10 1.0012e-01 6.5305e-05
1.4340e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.4325e-11 1.0012e-01 6.6732e-05
1.4400e+01 1.0000e+00 1.0245e+00 9.9964e-01 -5.4330e-11 1.0012e-01 6.7732e-05
1.4460e+01 1.0000e+00 1.0245e+00 9.9964e-01 -3.9631e-11 1.0012e-01 6.8080e-05
1.4520e+01 1.0000e+00 1.0245e+00 9.9964e-01 -2.8917e-11 1.0012e-01 6.7779e-05
1.4580e+01 1.0000e+00 1.0245e+00 9.9964e-01 -2.1095e-11 1.0012e-01 6.7031e-05
1.4640e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.5365e-11 1.0012e-01 6.6144e-05
1.4700e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.1160e-11 1.0012e-01 6.5423e-05
1.4760e+01 1.0000e+00 1.0245e+00 9.9965e-01 -8.1002e-12 1.0012e-01 6.5069e-05
1.4820e+01 1.0000e+00 1.0245e+00 9.9965e-01 -5.8780e-12 1.0012e-01 6.5129e-05
1.4880e+01 1.0000e+00 1.0245e+00 9.9965e-01 -4.3094e-12 1.0012e-01 6.5509e-05
1.4940e+01 1.0000e+00 1.0245e+00 9.9965e-01 -3.1699e-12 1.0012e-01 6.6023e-05
1.5000e+01 1.0000e+00 1.0245e+00 9.9965e-01 -2.3439e-12 1.0012e-01 6.6475e-05
1.5060e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.7266e-12 1.0012e-01 6.6727e-05
1.5120e+01 1.0000e+00 1.0245e+00 9.9965e-01 -1.2790e-12 1.0012e-01 6.6737e-05
1.5180e+01 1.0000e+00 1.0245e+00 9.9965e-01 -9.8765e-13 1.0012e-01 6.6555e-05
1.5240e+01 1.0000e+00 1.0245e+00 9.9965e-01 -8.3045e-13 1.0012e-01 6.6289e-05
1.5300e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.7449e-13 1.0012e-01 6.6053e-05
1.5360e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.7449e-13 1.0012e-01 6.5922e-05
1.5420e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.7183e-13 1.0012e-01 6.5919e-05
1.5480e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.7183e-13 1.0012e-01 6.6012e-05
1.5540e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6916e-13 1.0012e-01 6.6142e-05
1.5600e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6916e-13 1.0012e-01 6.6252e-05
1.5660e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6650e-13 1.0012e-01 6.6307e-05
1.5720e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6650e-13 1.0012e-01 6.6302e-05
1.5780e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6383e-13 1.0012e-01 6.6258e-05
1.5840e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6383e-13 1.0012e-01 6.6201e-05
1.5900e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6117e-13 1.0012e-01 6.6158e-05
1.5960e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.6117e-13 1.0012e-01 6.6141e-05
1.6020e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5850e-13 1.0012e-01 6.6148e-05
1.6080e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5850e-13 1.0012e-01 6.6169e-05
1.6140e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5584e-13 1.0012e-01 6.6190e-05
1.6200e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5584e-13 1.0012e-01 6.6205e-05
1.6260e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5318e-13 1.0012e-01 6.6208e-05
1.6320e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5318e-13 1.0012e-01 6.6204e-05
1.6380e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5051e-13 1.0012e-01 6.6196e-05
1.6440e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.5051e-13 1.0012e-01 6.6188e-05
1.6500e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.4785e-13 1.0012e-01 6.6185e-05
1.6560e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.4785e-13 1.0012e-01 6.6185e-05
1.6620e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.4518e-13 1.0012e-01 6.6187e-05
1.6680e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.4518e-13 1.0012e-01 6.6190e-05
1.6740e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.4252e-13 1.0012e-01 6.6192e-05
1.6800e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.4252e-13 1.0012e-01 6.6193e-05
1.6860e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3985e-13 1.0012e-01 6.6192e-05
1.6920e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3985e-13 1.0012e-01 6.6191e-05
1.6980e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3719e-13 1.0012e-01 6.6191e-05
1.7040e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3719e-13 1.0012e-01 6.6190e-05
1.7100e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3452e-13 1.0012e-01 6.6190e-05
1.7160e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3452e-13 1.0012e-01 6.6190e-05
1.7220e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3186e-13 1.0012e-01 6.6191e-05
1.7280e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.3186e-13 1.0012e-01 6.6191e-05
1.7340e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2919e-13 1.0012e-01 6.6191e-05
1.7400e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2919e-13 1.0012e-01 6.6191e-05
1.7460e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2653e-13 1.0012e-01 6.6191e-05
1.7520e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2653e-13 1.0012e-01 6.6191e-05
1.7580e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2387e-13 1.0012e-01 6.6191e-05
1.7640e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2387e-13 1.0012e-01 6.6191e-05
1.7700e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2120e-13 1.0012e-01 6.6191e-05
1.7760e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.2120e-13 1.0012e-01 6.6191e-05
1.7820e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1854e-13 1.0012e-01 6.6191e-05
1.7880e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1854e-13 1.0012e-01 6.6191e-05
1.7940e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1587e-13 1.0012e-01 6.6191e-05
1.8000e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1587e-13 1.0012e-01 6.6191e-05
1.8060e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1321e-13 1.0012e-01 6.6191e-05
1.8120e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1321e-13 1.0012e-01 6.6191e-05
1.8180e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1054e-13 1.0012e-01 6.6191e-05
1.8240e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.1054e-13 1.0012e-01 6.6191e-05
1.8300e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.0788e-13 1.0012e-01 6.6191e-05
1.8360e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.0788e-13 1.0012e-01 6.6191e-05
1.8420e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.0521e-13 1.0012e-01 6.6191e-05
1.8480e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.0521e-13 1.0012e-01 6.6191e-05
1.8540e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.0255e-13 1.0012e-01 6.6191e-05
1.8600e+01 1.0000e+00 1.0245e+00 9.9965e-01 -7.0255e-13 1.0012e-01 6.6191e-05
1.8660e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9988e-13 1.0012e-01 6.6191e-05
1.8720e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9988e-13 1.0012e-01 6.6191e-05
1.8780e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9722e-13 1.0012e-01 6.6191e-05
1.8840e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9722e-13 1.0012e-01 6.6191e-05
1.8900e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9456e-13 1.0012e-01 6.6191e-05
1.8960e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9456e-13 1.0012e-01 6.6191e-05
1.9020e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9189e-13 1.0012e-01 6.6191e-05
1.9080e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.9189e-13 1.0012e-01 6.6191e-05
1.9140e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8923e-13 1.0012e-01 6.6191e-05
1.9200e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8923e-13 1.0012e-01 6.6191e-05
1.9260e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8656e-13 1.0012e-01 6.6191e-05
1.9320e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8656e-13 1.0012e-01 6.6191e-05
1.9380e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8390e-13 1.0012e-01 6.6191e-05
1.9440e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8390e-13 1.0012e-01 6.6191e-05
1.9500e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8123e-13 1.0012e-01 6.6191e-05
1.9560e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.8123e-13 1.0012e-01 6.6191e-05
1.9620e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7324e-13 1.0012e-01 6.6191e-05
1.9680e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7857e-13 1.0012e-01 6.6191e-05
1.9740e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7146e-13 1.0012e-01 6.6191e-05
1.9800e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7324e-13 1.0012e-01 6.6191e-05
1.9860e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6880e-13 1.0012e-01 6.6191e-05
1.9920e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7146e-13 1.0012e-01 6.6191e-05
1.9980e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6525e-13 1.0012e-01 6.6191e-05
2.0040e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6525e-13 1.0012e-01 6.6191e-05
2.0100e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6880e-13 1.0012e-01 6.6191e-05
2.0160e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6791e-13 1.0012e-01 6.6191e-05
2.0220e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6880e-13 1.0012e-01 6.6191e-05
2.0280e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7057e-13 1.0012e-01 6.6191e-05
2.0340e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6880e-13 1.0012e-01 6.6191e-05
2.0400e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6969e-13 1.0012e-01 6.6191e-05
2.0460e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.0520e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.6880e-13 1.0012e-01 6.6191e-05
2.0580e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.0640e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.0700e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.0760e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.0820e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.0880e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.0940e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1000e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1060e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1120e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1180e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1240e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1300e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1360e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1420e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1480e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1540e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1600e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1660e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1720e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1780e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1840e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1900e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.1960e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2020e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2080e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2140e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2200e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2260e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2320e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2380e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2440e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2500e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2560e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2620e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2680e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2740e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2800e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2860e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2920e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.2980e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3040e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3100e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3160e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3220e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3280e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3340e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3400e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3460e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3520e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3580e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3640e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3700e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3760e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3820e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3880e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.3940e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4000e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4060e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4120e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4180e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4240e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4300e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4360e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4420e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4480e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4540e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4600e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4660e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4720e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4780e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4840e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4900e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.4960e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5020e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5080e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5140e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5200e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5260e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5320e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5380e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5440e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5500e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5560e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5620e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5680e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5740e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5800e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5860e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5920e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.5980e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6040e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6100e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6160e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6220e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6280e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6340e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6400e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6460e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6520e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6580e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6640e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6700e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6760e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6820e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6880e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.6940e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7000e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7060e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7120e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7180e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7240e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7300e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7360e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7420e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7480e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7540e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7600e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7660e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7720e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7780e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7840e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7900e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.7960e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8020e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8080e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8140e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8200e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8260e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8320e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8380e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8440e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8500e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8560e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8620e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8680e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8740e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8800e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8860e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8920e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.8980e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9040e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9100e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9160e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9220e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9280e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9340e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9400e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9460e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9520e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9580e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9640e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9700e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9760e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9820e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9880e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
2.9940e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05
3.0000e+01 1.0000e+00 1.0245e+00 9.9965e-01 -6.7235e-13 1.0012e-01 6.6191e-05


==> 2DSWE_Ham.txt <==
t H Hs Hd eHs eHd dH dHs dHd
0.0000e+00 4.0204e+02 4.0204e+02 4.0204e+02 8.1915e-03 5.5545e-06 0.0000e+00 0.0000e+00 0.0000e+00
1.0000e-02 4.0204e+02 4.0189e+02 4.0204e+02 1.4127e-01 3.4106e-06 1.3529e-11 1.4553e-01 2.1439e-06
2.0000e-02 4.0204e+02 4.0141e+02 4.0204e+02 6.2098e-01 4.9441e-06 4.0416e-11 6.2525e-01 2.7116e-06
3.0000e-02 4.0204e+02 4.0166e+02 4.0204e+02 3.7159e-01 7.2179e-06 9.0779e-11 3.7585e-01 5.2818e-06
4.0000e-02 4.0204e+02 4.0176e+02 4.0204e+02 2.7092e-01 9.6090e-06 1.6036e-10 2.7519e-01 8.8939e-06
5.0000e-02 4.0204e+02 4.0179e+02 4.0204e+02 2.5080e-01 1.3777e-05 2.4880e-10 2.5609e-01 1.2664e-05
6.0000e-02 4.0204e+02 4.0180e+02 4.0204e+02 2.7819e-01 1.8471e-05 3.3862e-10 2.7799e-01 1.5807e-05
7.0000e-02 4.0204e+02 4.0180e+02 4.0204e+02 3.2292e-01 2.2114e-05 4.1712e-10 3.1738e-01 1.7705e-05
8.0000e-02 4.0204e+02 4.0181e+02 4.0204e+02 3.3382e-01 2.3958e-05 5.0187e-10 3.2829e-01 1.9338e-05
9.0000e-02 4.0204e+02 4.0184e+02 4.0204e+02 2.8354e-01 2.4602e-05 6.1090e-10 2.7800e-01 1.9982e-05
1.0000e-01 4.0204e+02 4.0191e+02 4.0204e+02 1.4668e-01 2.5813e-05 6.4563e-10 1.5067e-01 2.0285e-05
1.1000e-01 4.0204e+02 4.0203e+02 4.0204e+02 1.6420e-01 2.7014e-05 6.8297e-10 1.6203e-01 2.1460e-05
1.2000e-01 4.0204e+02 4.0220e+02 4.0204e+02 5.7072e-01 2.8014e-05 7.2322e-10 5.6855e-01 2.2459e-05
1.3000e-01 4.0204e+02 4.0240e+02 4.0204e+02 1.0783e+00 2.8709e-05 8.1070e-10 1.0761e+00 2.3154e-05
1.4000e-01 4.0204e+02 4.0261e+02 4.0204e+02 1.6272e+00 2.9297e-05 9.0921e-10 1.6250e+00 2.3742e-05
1.5000e-01 4.0204e+02 4.0280e+02 4.0204e+02 2.1523e+00 2.9768e-05 9.8595e-10 2.1501e+00 2.4212e-05
1.6000e-01 4.0204e+02 4.0297e+02 4.0204e+02 2.6083e+00 3.0164e-05 1.0503e-09 2.6061e+00 2.4608e-05
1.7000e-01 4.0204e+02 4.0309e+02 4.0204e+02 2.9794e+00 3.0568e-05 1.1444e-09 2.9772e+00 2.5013e-05
1.8000e-01 4.0204e+02 4.0319e+02 4.0204e+02 3.2723e+00 3.0959e-05 1.2346e-09 3.2701e+00 2.5404e-05
1.9000e-01 4.0204e+02 4.0326e+02 4.0204e+02 3.5052e+00 3.1295e-05 1.2757e-09 3.5030e+00 2.5740e-05
2.0000e-01 4.0204e+02 4.0331e+02 4.0204e+02 3.6990e+00 3.1816e-05 1.3887e-09 3.6968e+00 2.6260e-05
2.1000e-01 4.0204e+02 4.0334e+02 4.0204e+02 3.8733e+00 3.1974e-05 1.5033e-09 3.8711e+00 2.6418e-05
2.2000e-01 4.0204e+02 4.0338e+02 4.0204e+02 4.0457e+00 3.0178e-05 1.5751e-09 4.0435e+00 2.4622e-05
2.3000e-01 4.0204e+02 4.0341e+02 4.0204e+02 4.2321e+00 3.2395e-05 1.6477e-09 4.2299e+00 2.6839e-05
2.4000e-01 4.0204e+02 4.0345e+02 4.0204e+02 4.4482e+00 3.2889e-05 1.7436e-09 4.4460e+00 2.7333e-05
2.5000e-01 4.0204e+02 4.0350e+02 4.0204e+02 4.7113e+00 3.3168e-05 1.8361e-09 4.7091e+00 2.7612e-05
2.6000e-01 4.0204e+02 4.0357e+02 4.0204e+02 5.0424e+00 3.2809e-05 1.9252e-09 5.0402e+00 2.7252e-05
2.7000e-01 4.0204e+02 4.0365e+02 4.0204e+02 5.4679e+00 3.2736e-05 2.0108e-09 5.4658e+00 2.7180e-05
2.8000e-01 4.0204e+02 4.0377e+02 4.0204e+02 6.0204e+00 3.1929e-05 2.0915e-09 6.0182e+00 2.6372e-05
2.9000e-01 4.0204e+02 4.0392e+02 4.0204e+02 6.7558e+00 3.1525e-05 2.1678e-09 6.7614e+00 2.5969e-05
3.0000e-01 4.0204e+02 4.0411e+02 4.0204e+02 7.6342e+00 3.1906e-05 2.2389e-09 7.6398e+00 2.6349e-05
3.1000e-01 4.0204e+02 4.0425e+02 4.0204e+02 8.1738e+00 3.4702e-05 2.3046e-09 8.1794e+00 2.9146e-05
3.2000e-01 4.0204e+02 4.0387e+02 4.0204e+02 6.0684e+00 3.7222e-05 2.3649e-09 6.0740e+00 3.1665e-05
3.3000e-01 4.0204e+02 4.0217e+02 4.0204e+02 2.4103e+00 4.9648e-05 2.4193e-09 2.4124e+00 4.4091e-05
3.4000e-01 4.0204e+02 4.0074e+02 4.0204e+02 8.8384e+00 6.9863e-05 2.4678e-09 8.8329e+00 6.8716e-05
3.5000e-01 4.0204e+02 4.0063e+02 4.0204e+02 8.9670e+00 9.4224e-05 2.5102e-09 8.9615e+00 9.3076e-05
3.6000e-01 4.0204e+02 4.0085e+02 4.0204e+02 7.6213e+00 1.1121e-04 2.5464e-09 7.6157e+00 1.1006e-04
3.7000e-01 4.0204e+02 4.0104e+02 4.0204e+02 6.4477e+00 1.0381e-04 2.5767e-09 6.4421e+00 1.0266e-04
3.8000e-01 4.0204e+02 4.0118e+02 4.0204e+02 5.6155e+00 9.0064e-05 2.6013e-09 5.6099e+00 8.4507e-05
3.9000e-01 4.0204e+02 4.0125e+02 4.0204e+02 5.0606e+00 9.7120e-05 2.6193e-09 5.0551e+00 9.1563e-05
4.0000e-01 4.0204e+02 4.0128e+02 4.0204e+02 4.7138e+00 1.9681e-04 2.6320e-09 4.7083e+00 1.9311e-04
4.1000e-01 4.0204e+02 4.0126e+02 4.0204e+02 4.5272e+00 1.9327e-04 2.6388e-09 4.5217e+00 1.8957e-04
4.2000e-01 4.0204e+02 4.0121e+02 4.0204e+02 4.4713e+00 1.4234e-04 2.6401e-09 4.4657e+00 1.3854e-04
4.3000e-01 4.0204e+02 4.0112e+02 4.0204e+02 4.5272e+00 1.5167e-04 2.6366e-09 4.5217e+00 1.4611e-04
4.4000e-01 4.0204e+02 4.0099e+02 4.0204e+02 4.6791e+00 1.6497e-04 2.6281e-09 4.6736e+00 1.5968e-04
4.5000e-01 4.0204e+02 4.0083e+02 4.0204e+02 4.9002e+00 1.8713e-04 2.6147e-09 4.8947e+00 1.8817e-04
4.6000e-01 4.0204e+02 4.0065e+02 4.0204e+02 5.1296e+00 1.8902e-04 2.5969e-09 5.1241e+00 1.9006e-04
4.7000e-01 4.0204e+02 4.0050e+02 4.0204e+02 5.2419e+00 1.9785e-04 2.5756e-09 5.2363e+00 1.9889e-04
4.8000e-01 4.0204e+02 4.0045e+02 4.0204e+02 5.0511e+00 2.0845e-04 2.5506e-09 5.0456e+00 2.0701e-04
4.9000e-01 4.0204e+02 4.0059e+02 4.0204e+02 4.4312e+00 1.7421e-04 2.5221e-09 4.4257e+00 1.6865e-04
5.0000e-01 4.0204e+02 4.0089e+02 4.0204e+02 3.4922e+00 1.8698e-04 2.4912e-09 3.4867e+00 1.8142e-04
5.1000e-01 4.0204e+02 4.0125e+02 4.0204e+02 2.5242e+00 1.8640e-04 2.4572e-09 2.5187e+00 1.8084e-04
5.2000e-01 4.0204e+02 4.0157e+02 4.0204e+02 1.7423e+00 1.4508e-04 2.4218e-09 1.7368e+00 1.3952e-04
5.3000e-01 4.0204e+02 4.0181e+02 4.0204e+02 1.1939e+00 1.2584e-04 2.3944e-09 1.1884e+00 1.2691e-04
5.4000e-01 4.0204e+02 4.0197e+02 4.0204e+02 8.3554e-01 2.0233e-04 2.3661e-09 8.3000e-01 2.0340e-04
5.5000e-01 4.0204e+02 4.0207e+02 4.0204e+02 6.0849e-01 2.1730e-04 2.3351e-09 6.0296e-01 2.1837e-04
5.6000e-01 4.0204e+02 4.0214e+02 4.0204e+02 4.6626e-01 2.9510e-04 2.2816e-09 4.6072e-01 2.9617e-04
5.7000e-01 4.0204e+02 4.0218e+02 4.0204e+02 4.4598e-01 3.7476e-04 2.2061e-09 4.4069e-01 3.7583e-04
5.8000e-01 4.0204e+02 4.0221e+02 4.0204e+02 4.7470e-01 5.4650e-04 2.1718e-09 4.6941e-01 5.4506e-04
5.9000e-01 4.0204e+02 4.0222e+02 4.0204e+02 4.8403e-01 6.5635e-04 2.1351e-09 4.7875e-01 6.6005e-04
6.0000e-01 4.0204e+02 4.0222e+02 4.0204e+02 4.8205e-01 5.7482e-04 2.0962e-09 4.7676e-01 5.7339e-04
6.1000e-01 4.0204e+02 4.0222e+02 4.0204e+02 4.7391e-01 4.3035e-04 2.0556e-09 4.6862e-01 4.2891e-04
6.2000e-01 4.0204e+02 4.0222e+02 4.0204e+02 4.6293e-01 3.0796e-04 2.0139e-09 4.5861e-01 3.0900e-04
6.3000e-01 4.0204e+02 4.0221e+02 4.0204e+02 4.5793e-01 2.7924e-04 1.9710e-09 4.5993e-01 2.8028e-04
6.4000e-01 4.0204e+02 4.0220e+02 4.0204e+02 4.6334e-01 2.3112e-04 1.9277e-09 4.6533e-01 2.3216e-04
6.5000e-01 4.0204e+02 4.0220e+02 4.0204e+02 4.6777e-01 2.0209e-04 1.8840e-09 4.6976e-01 1.9654e-04
6.6000e-01 4.0204e+02 4.0219e+02 4.0204e+02 4.7187e-01 1.9535e-04 1.8401e-09 4.7386e-01 1.9165e-04
6.7000e-01 4.0204e+02 4.0218e+02 4.0204e+02 4.7610e-01 2.5798e-04 1.7969e-09 4.7809e-01 2.5428e-04
6.8000e-01 4.0204e+02 4.0218e+02 4.0204e+02 4.8076e-01 2.4284e-04 1.7543e-09 4.8275e-01 2.3914e-04
6.9000e-01 4.0204e+02 4.0217e+02 4.0204e+02 4.8602e-01 2.2771e-04 1.7126e-09 4.8802e-01 2.2401e-04
7.0000e-01 4.0204e+02 4.0217e+02 4.0204e+02 4.9196e-01 2.3492e-04 1.6726e-09 4.9396e-01 2.3118e-04
7.1000e-01 4.0204e+02 4.0216e+02 4.0204e+02 4.9856e-01 2.0404e-04 1.6337e-09 5.0055e-01 1.9942e-04
7.2000e-01 4.0204e+02 4.0216e+02 4.0204e+02 5.0573e-01 1.9748e-04 1.5970e-09 5.0772e-01 1.9287e-04
7.3000e-01 4.0204e+02 4.0216e+02 4.0204e+02 5.1333e-01 1.7771e-04 1.5629e-09 5.1532e-01 1.7309e-04
7.4000e-01 4.0204e+02 4.0216e+02 4.0204e+02 5.2117e-01 1.6449e-04 1.5309e-09 5.2317e-01 1.5987e-04
7.5000e-01 4.0204e+02 4.0216e+02 4.0204e+02 5.2904e-01 2.2705e-04 1.5017e-09 5.3103e-01 2.2243e-04
7.6000e-01 4.0204e+02 4.0216e+02 4.0204e+02 5.3670e-01 2.5230e-04 1.4753e-09 5.3870e-01 2.4768e-04
7.7000e-01 4.0204e+02 4.0216e+02 4.0204e+02 5.4393e-01 2.4939e-04 1.4526e-09 5.4592e-01 2.4477e-04
7.8000e-01 4.0204e+02 4.0217e+02 4.0204e+02 5.5049e-01 2.4348e-04 1.4724e-09 5.5248e-01 2.3886e-04
7.9000e-01 4.0204e+02 4.0217e+02 4.0204e+02 5.5618e-01 2.4579e-04 1.5050e-09 5.5817e-01 2.4117e-04
8.0000e-01 4.0204e+02 4.0217e+02 4.0204e+02 5.6084e-01 2.3890e-04 1.5420e-09 5.6283e-01 2.3428e-04
8.1000e-01 4.0204e+02 4.0218e+02 4.0204e+02 5.6431e-01 2.4324e-04 1.5844e-09 5.6630e-01 2.3862e-04
8.2000e-01 4.0204e+02 4.0218e+02 4.0204e+02 5.6650e-01 2.2862e-04 1.6316e-09 5.6860e-01 2.2400e-04
8.3000e-01 4.0204e+02 4.0218e+02 4.0204e+02 5.7696e-01 2.1270e-04 1.6831e-09 5.8020e-01 2.0808e-04
8.4000e-01 4.0204e+02 4.0219e+02 4.0204e+02 5.8518e-01 1.9540e-04 1.7392e-09 5.8842e-01 1.9078e-04
8.5000e-01 4.0204e+02 4.0219e+02 4.0204e+02 5.8995e-01 1.9705e-04 1.7998e-09 5.9319e-01 1.9149e-04
8.6000e-01 4.0204e+02 4.0219e+02 4.0204e+02 5.9126e-01 1.9603e-04 1.8654e-09 5.9450e-01 1.9047e-04
8.7000e-01 4.0204e+02 4.0219e+02 4.0204e+02 5.8921e-01 1.9481e-04 1.9351e-09 5.9245e-01 1.8926e-04
8.8000e-01 4.0204e+02 4.0219e+02 4.0204e+02 5.8392e-01 2.0094e-04 2.0090e-09 5.8716e-01 1.9539e-04
8.9000e-01 4.0204e+02 4.0219e+02 4.0204e+02 5.7558e-01 2.0061e-04 2.0872e-09 5.7882e-01 1.9505e-04
9.0000e-01 4.0204e+02 4.0219e+02 4.0204e+02 5.6442e-01 2.0898e-04 2.1694e-09 5.6767e-01 2.0342e-04
9.1000e-01 4.0204e+02 4.0219e+02 4.0204e+02 5.5070e-01 2.0476e-04 2.2560e-09 5.5394e-01 1.9920e-04
9.2000e-01 4.0204e+02 4.0219e+02 4.0204e+02 5.3467e-01 2.0330e-04 2.3457e-09 5.3791e-01 1.9775e-04
9.3000e-01 4.0204e+02 4.0219e+02 4.0204e+02 5.1661e-01 2.0124e-04 2.4397e-09 5.1985e-01 1.9568e-04
9.4000e-01 4.0204e+02 4.0219e+02 4.0204e+02 4.9708e-01 2.0086e-04 2.5365e-09 5.0002e-01 1.9531e-04
9.5000e-01 4.0204e+02 4.0218e+02 4.0204e+02 4.8548e-01 1.9930e-04 2.6370e-09 4.8747e-01 1.9375e-04
9.6000e-01 4.0204e+02 4.0218e+02 4.0204e+02 4.7330e-01 2.0504e-04 2.7404e-09 4.7530e-01 1.9949e-04
9.7000e-01 4.0204e+02 4.0217e+02 4.0204e+02 4.6056e-01 2.0014e-04 2.8468e-09 4.6255e-01 1.9459e-04
9.8000e-01 4.0204e+02 4.0217e+02 4.0204e+02 4.4723e-01 1.9834e-04 2.9561e-09 4.4923e-01 1.9279e-04
9.9000e-01 4.0204e+02 4.0216e+02 4.0204e+02 4.3330e-01 2.0292e-04 3.0685e-09 4.3529e-01 1.9737e-04
1.0000e+00 4.0204e+02 4.0215e+02 4.0204e+02 4.2102e-01 1.9454e-04 3.1832e-09 4.2067e-01 1.8898e-04
1.0100e+00 4.0204e+02 4.0214e+02 4.0204e+02 4.1236e-01 1.9427e-04 3.2999e-09 4.1019e-01 1.8872e-04
1.0200e+00 4.0204e+02 4.0213e+02 4.0204e+02 4.0300e-01 1.9444e-04 3.4192e-09 4.0082e-01 1.8888e-04
1.0300e+00 4.0204e+02 4.0212e+02 4.0204e+02 3.9278e-01 1.9384e-04 3.5406e-09 3.9060e-01 1.8829e-04
1.0400e+00 4.0204e+02 4.0211e+02 4.0204e+02 3.8152e-01 1.9212e-04 3.6635e-09 3.7935e-01 1.8656e-04
1.0500e+00 4.0204e+02 4.0210e+02 4.0204e+02 3.6901e-01 1.9253e-04 3.7879e-09 3.6683e-01 1.8698e-04
1.0600e+00 4.0204e+02 4.0209e+02 4.0204e+02 3.5499e-01 1.9553e-04 3.9143e-09 3.5281e-01 1.8998e-04
1.0700e+00 4.0204e+02 4.0208e+02 4.0204e+02 3.3917e-01 2.0871e-04 4.0416e-09 3.3699e-01 2.0315e-04
1.0800e+00 4.0204e+02 4.0206e+02 4.0204e+02 3.2713e-01 2.2147e-04 4.1706e-09 3.2547e-01 2.1592e-04
1.0900e+00 4.0204e+02 4.0205e+02 4.0204e+02 3.1803e-01 2.6882e-04 4.3001e-09 3.1638e-01 2.6326e-04
1.1000e+00 4.0204e+02 4.0203e+02 4.0204e+02 3.0781e-01 2.8959e-04 4.4309e-09 3.0616e-01 2.8403e-04
1.1100e+00 4.0204e+02 4.0201e+02 4.0204e+02 2.9616e-01 3.2927e-04 4.5621e-09 2.9451e-01 3.2371e-04
1.1200e+00 4.0204e+02 4.0200e+02 4.0204e+02 2.8277e-01 3.4940e-04 4.6942e-09 2.8111e-01 3.4384e-04
1.1300e+00 4.0204e+02 4.0198e+02 4.0204e+02 2.6730e-01 3.7037e-04 4.8266e-09 2.6565e-01 3.6482e-04
1.1400e+00 4.0204e+02 4.0196e+02 4.0204e+02 2.6528e-01 3.9174e-04 4.9599e-09 2.7056e-01 3.8618e-04
1.1500e+00 4.0204e+02 4.0193e+02 4.0204e+02 3.1435e-01 4.1939e-04 5.0927e-09 3.1964e-01 4.1383e-04
1.1600e+00 4.0204e+02 4.0191e+02 4.0204e+02 3.6531e-01 4.4050e-04 5.2261e-09 3.7060e-01 4.3494e-04
1.1700e+00 4.0204e+02 4.0188e+02 4.0204e+02 4.1815e-01 4.6562e-04 5.3587e-09 4.2344e-01 4.6007e-04
1.1800e+00 4.0204e+02 4.0186e+02 4.0204e+02 4.7283e-01 4.8730e-04 5.4920e-09 4.7812e-01 4.8174e-04
1.1900e+00 4.0204e+02 4.0183e+02 4.0204e+02 5.2926e-01 5.0417e-04 5.6248e-09 5.3455e-01 4.9861e-04
1.2000e+00 4.0204e+02 4.0180e+02 4.0204e+02 5.8731e-01 5.1275e-04 5.7573e-09 5.9260e-01 5.0720e-04
1.2100e+00 4.0204e+02 4.0177e+02 4.0204e+02 6.4679e-01 5.5316e-04 5.8895e-09 6.5208e-01 5.5139e-04
1.2200e+00 4.0204e+02 4.0174e+02 4.0204e+02 7.0748e-01 6.0084e-04 6.0213e-09 7.1277e-01 5.9907e-04
1.2300e+00 4.0204e+02 4.0171e+02 4.0204e+02 7.6914e-01 6.7824e-04 6.1519e-09 7.7443e-01 6.7647e-04
1.2400e+00 4.0204e+02 4.0168e+02 4.0204e+02 8.3512e-01 6.8667e-04 6.2826e-09 8.3683e-01 6.8490e-04
1.2500e+00 4.0204e+02 4.0165e+02 4.0204e+02 9.0936e-01 6.3634e-04 6.4124e-09 9.0689e-01 6.3457e-04
1.2600e+00 4.0204e+02 4.0162e+02 4.0204e+02 9.8396e-01 6.5474e-04 6.5413e-09 9.8149e-01 6.5012e-04
1.2700e+00 4.0204e+02 4.0158e+02 4.0204e+02 1.0587e+00 7.0580e-04 6.6692e-09 1.0563e+00 7.0118e-04
1.2800e+00 4.0204e+02 4.0155e+02 4.0204e+02 1.1337e+00 7.2328e-04 6.7963e-09 1.1312e+00 7.1866e-04
1.2900e+00 4.0204e+02 4.0152e+02 4.0204e+02 1.2091e+00 7.6395e-04 6.9224e-09 1.2066e+00 7.5933e-04
1.3000e+00 4.0204e+02 4.0148e+02 4.0204e+02 1.2853e+00 8.0163e-04 7.0481e-09 1.2828e+00 7.9701e-04
1.3100e+00 4.0204e+02 4.0145e+02 4.0204e+02 1.3630e+00 8.8367e-04 7.1726e-09 1.3605e+00 8.7905e-04
1.3200e+00 4.0204e+02 4.0141e+02 4.0204e+02 1.4433e+00 9.7897e-04 7.2958e-09 1.4408e+00 9.7435e-04
1.3300e+00 4.0204e+02 4.0137e+02 4.0204e+02 1.5275e+00 1.0147e-03 7.4180e-09 1.5250e+00 1.0101e-03
1.3400e+00 4.0204e+02 4.0133e+02 4.0204e+02 1.6173e+00 1.0738e-03 7.5391e-09 1.6149e+00 1.0692e-03
1.3500e+00 4.0204e+02 4.0128e+02 4.0204e+02 1.7151e+00 1.0622e-03 7.6596e-09 1.7127e+00 1.0576e-03
1.3600e+00 4.0204e+02 4.0123e+02 4.0204e+02 1.8237e+00 1.1600e-03 7.7924e-09 1.8212e+00 1.1553e-03
1.3700e+00 4.0204e+02 4.0117e+02 4.0203e+02 1.9655e+00 1.3604e-03 7.9535e-09 1.9676e+00 1.3548e-03
1.3800e+00 4.0204e+02 4.0110e+02 4.0203e+02 2.1452e+00 1.4717e-03 8.1130e-09 2.1474e+00 1.4662e-03
1.3900e+00 4.0204e+02 4.0101e+02 4.0203e+02 2.3567e+00 1.5827e-03 8.2715e-09 2.3589e+00 1.5771e-03
1.4000e+00 4.0204e+02 4.0091e+02 4.0203e+02 2.6116e+00 1.6466e-03 8.4284e-09 2.6138e+00 1.6411e-03
1.4100e+00 4.0204e+02 4.0078e+02 4.0203e+02 2.9270e+00 1.6849e-03 8.5838e-09 2.9292e+00 1.6793e-03
1.4200e+00 4.0204e+02 4.0061e+02 4.0203e+02 3.3291e+00 1.7281e-03 8.7384e-09 3.3313e+00 1.7225e-03
1.4300e+00 4.0204e+02 4.0039e+02 4.0203e+02 3.8604e+00 1.7906e-03 8.8911e-09 3.8626e+00 1.7850e-03
1.4400e+00 4.0204e+02 4.0009e+02 4.0203e+02 4.6252e+00 1.8212e-03 9.0429e-09 4.6197e+00 1.8156e-03
1.4500e+00 4.0204e+02 3.9964e+02 4.0203e+02 5.7850e+00 1.8556e-03 9.1931e-09 5.7794e+00 1.8500e-03
1.4600e+00 4.0204e+02 3.9893e+02 4.0203e+02 7.6489e+00 1.9303e-03 9.3417e-09 7.6434e+00 1.9247e-03
1.4700e+00 4.0204e+02 3.9760e+02 4.0203e+02 1.1120e+01 1.9286e-03 9.4897e-09 1.1115e+01 1.9230e-03
1.4800e+00 4.0204e+02 3.9446e+02 4.0203e+02 1.9583e+01 1.6278e-03 9.6356e-09 1.9578e+01 1.6223e-03
1.4900e+00 4.0204e+02 3.8880e+02 4.0204e+02 4.0599e+01 2.4333e-03 9.7806e-09 4.0593e+01 2.4342e-03
1.5000e+00 4.0204e+02 4.1281e+02 4.0204e+02 2.5847e+01 2.6888e-03 9.9246e-09 2.5853e+01 2.6897e-03
1.5100e+00 4.0204e+02 4.0745e+02 4.0204e+02 1.3725e+01 2.6088e-03 1.0067e-08 1.3731e+01 2.6096e-03
1.5200e+00 4.0204e+02 4.0555e+02 4.0204e+02 9.1259e+00 2.4228e-03 1.0208e-08 9.1315e+00 2.4237e-03
1.5300e+00 4.0204e+02 4.0461e+02 4.0204e+02 6.8279e+00 2.2734e-03 1.0348e-08 6.8334e+00 2.2743e-03
1.5400e+00 4.0204e+02 4.0406e+02 4.0204e+02 5.4576e+00 2.1175e-03 1.0487e-08 5.4632e+00 2.1183e-03
1.5500e+00 4.0204e+02 4.0369e+02 4.0204e+02 4.5480e+00 2.0261e-03 1.0624e-08 4.5535e+00 2.0270e-03
1.5600e+00 4.0204e+02 4.0343e+02 4.0204e+02 3.8995e+00 1.9181e-03 1.0761e-08 3.9050e+00 1.9190e-03
1.5700e+00 4.0204e+02 4.0324e+02 4.0204e+02 3.4132e+00 1.8311e-03 1.0897e-08 3.4188e+00 1.8320e-03
1.5800e+00 4.0204e+02 4.0309e+02 4.0204e+02 3.0347e+00 1.8028e-03 1.1031e-08 3.0403e+00 1.8037e-03
1.5900e+00 4.0204e+02 4.0297e+02 4.0204e+02 2.7316e+00 1.7774e-03 1.1165e-08 2.7371e+00 1.7783e-03
1.6000e+00 4.0204e+02 4.0287e+02 4.0204e+02 2.4833e+00 1.7665e-03 1.1297e-08 2.4888e+00 1.7674e-03
1.6100e+00 4.0204e+02 4.0279e+02 4.0204e+02 2.2763e+00 1.7623e-03 1.1429e-08 2.2818e+00 1.7631e-03
1.6200e+00 4.0204e+02 4.0272e+02 4.0204e+02 2.1012e+00 1.7672e-03 1.1560e-08 2.1067e+00 1.7680e-03
1.6300e+00 4.0204e+02 4.0267e+02 4.0204e+02 1.9514e+00 1.7939e-03 1.1689e-08 1.9570e+00 1.7947e-03
1.6400e+00 4.0204e+02 4.0262e+02 4.0204e+02 1.8221e+00 1.9244e-03 1.1818e-08 1.8276e+00 1.9252e-03
1.6500e+00 4.0204e+02 4.0258e+02 4.0204e+02 1.7096e+00 1.7813e-03 1.1947e-08 1.7151e+00 1.7821e-03
1.6600e+00 4.0204e+02 4.0254e+02 4.0204e+02 1.6110e+00 1.7729e-03 1.2074e-08 1.6166e+00 1.7738e-03
1.6700e+00 4.0204e+02 4.0252e+02 4.0204e+02 1.5244e+00 1.7300e-03 1.2202e-08 1.5300e+00 1.7308e-03
1.6800e+00 4.0204e+02 4.0249e+02 4.0204e+02 1.4480e+00 2.7367e-03 1.2328e-08 1.4536e+00 2.7376e-03
1.6900e+00 4.0204e+02 4.0247e+02 4.0204e+02 1.3805e+00 2.8463e-03 1.2452e-08 1.3860e+00 2.8471e-03
1.7000e+00 4.0204e+02 4.0246e+02 4.0204e+02 1.3208e+00 2.9026e-03 1.2577e-08 1.3263e+00 2.9035e-03
1.7100e+00 4.0204e+02 4.0244e+02 4.0204e+02 1.2680e+00 3.5337e-03 1.2701e-08 1.2736e+00 3.5346e-03
1.7200e+00 4.0204e+02 4.0243e+02 4.0204e+02 1.2217e+00 4.0308e-03 1.2825e-08 1.2272e+00 4.0316e-03
1.7300e+00 4.0204e+02 4.0243e+02 4.0204e+02 1.1813e+00 4.0836e-03 1.2948e-08 1.1868e+00 4.0845e-03
1.7400e+00 4.0204e+02 4.0243e+02 4.0204e+02 1.1464e+00 4.0243e-03 1.3071e-08 1.1520e+00 4.0252e-03
1.7500e+00 4.0204e+02 4.0243e+02 4.0204e+02 1.1233e+00 3.9810e-03 1.3192e-08 1.1301e+00 3.9818e-03
1.7600e+00 4.0204e+02 4.0244e+02 4.0204e+02 1.1235e+00 3.9600e-03 1.3313e-08 1.1303e+00 3.9591e-03
1.7700e+00 4.0204e+02 4.0245e+02 4.0204e+02 1.1302e+00 3.9734e-03 1.3434e-08 1.1371e+00 3.9726e-03
1.7800e+00 4.0204e+02 4.0247e+02 4.0204e+02 1.1443e+00 3.9887e-03 1.3555e-08 1.1511e+00 3.9879e-03
1.7900e+00 4.0204e+02 4.0249e+02 4.0204e+02 1.1668e+00 4.0089e-03 1.3675e-08 1.1737e+00 4.0080e-03
1.8000e+00 4.0204e+02 4.0252e+02 4.0204e+02 1.1993e+00 4.0270e-03 1.3794e-08 1.2062e+00 4.0262e-03
1.8100e+00 4.0204e+02 4.0256e+02 4.0204e+02 1.2438e+00 4.0455e-03 1.3914e-08 1.2507e+00 4.0447e-03
1.8200e+00 4.0204e+02 4.0261e+02 4.0204e+02 1.3031e+00 4.0769e-03 1.4032e-08 1.3100e+00 4.0760e-03
1.8300e+00 4.0204e+02 4.0267e+02 4.0204e+02 1.3808e+00 4.1057e-03 1.4150e-08 1.3877e+00 4.1048e-03
1.8400e+00 4.0204e+02 4.0275e+02 4.0204e+02 1.4818e+00 4.1528e-03 1.4268e-08 1.4887e+00 4.1517e-03
1.8500e+00 4.0204e+02 4.0285e+02 4.0204e+02 1.6129e+00 4.2811e-03 1.4385e-08 1.6197e+00 4.2801e-03
1.8600e+00 4.0204e+02 4.0298e+02 4.0204e+02 1.7831e+00 4.3575e-03 1.4503e-08 1.7899e+00 4.3565e-03
1.8700e+00 4.0204e+02 4.0315e+02 4.0204e+02 2.0051e+00 4.4614e-03 1.4619e-08 2.0119e+00 4.4604e-03
1.8800e+00 4.0204e+02 4.0336e+02 4.0204e+02 2.3124e+00 4.5548e-03 1.4735e-08 2.3097e+00 4.5538e-03
1.8900e+00 4.0204e+02 4.0365e+02 4.0204e+02 2.7292e+00 4.6316e-03 1.4851e-08 2.7265e+00 4.6305e-03
1.9000e+00 4.0204e+02 4.0403e+02 4.0204e+02 3.2844e+00 4.6902e-03 1.4967e-08 3.2817e+00 4.6892e-03
1.9100e+00 4.0204e+02 4.0453e+02 4.0204e+02 4.0315e+00 4.7293e-03 1.5082e-08 4.0288e+00 4.7282e-03
1.9200e+00 4.0204e+02 4.0522e+02 4.0204e+02 5.0431e+00 4.7192e-03 1.5199e-08 5.0404e+00 4.7182e-03
1.9300e+00 4.0204e+02 4.0614e+02 4.0204e+02 6.4041e+00 4.6818e-03 1.5397e-08 6.4014e+00 4.6807e-03
1.9400e+00 4.0204e+02 4.0731e+02 4.0204e+02 8.1579e+00 4.6145e-03 1.5594e-08 8.1553e+00 4.6135e-03
1.9500e+00 4.0204e+02 4.0856e+02 4.0204e+02 1.0106e+01 4.5071e-03 1.5791e-08 1.0103e+01 4.5060e-03
1.9600e+00 4.0204e+02 4.0922e+02 4.0204e+02 1.1352e+01 5.6103e-03 1.5986e-08 1.1349e+01 5.6092e-03
1.9700e+00 4.0204e+02 4.0815e+02 4.0204e+02 1.0274e+01 5.6682e-03 1.6181e-08 1.0271e+01 5.6671e-03
1.9800e+00 4.0204e+02 4.0525e+02 4.0204e+02 8.7560e+00 5.6251e-03 1.6376e-08 8.7538e+00 5.6241e-03
1.9900e+00 4.0204e+02 4.0213e+02 4.0204e+02 7.2293e+00 5.5461e-03 1.6570e-08 7.2271e+00 5.5450e-03
2.0000e+00 4.0204e+02 3.9992e+02 4.0204e+02 8.8573e+00 5.4136e-03 1.6762e-08 8.8557e+00 5.4125e-03
2.0100e+00 4.0204e+02 3.9861e+02 4.0204e+02 9.8340e+00 5.2093e-03 1.6955e-08 9.8324e+00 5.2083e-03
2.0200e+00 4.0204e+02 3.9787e+02 4.0204e+02 1.0235e+01 4.9897e-03 1.7148e-08 1.0233e+01 4.9886e-03
2.0300e+00 4.0204e+02 3.9748e+02 4.0204e+02 1.0348e+01 4.1887e-03 1.7339e-08 1.0346e+01 4.1876e-03
2.0400e+00 4.0204e+02 3.9729e+02 4.0204e+02 1.0307e+01 3.8570e-03 1.7530e-08 1.0305e+01 3.8560e-03
2.0500e+00 4.0204e+02 3.9723e+02 4.0204e+02 1.0170e+01 3.7711e-03 1.7720e-08 1.0168e+01 3.7701e-03
2.0600e+00 4.0204e+02 3.9726e+02 4.0204e+02 9.9634e+00 3.7547e-03 1.7909e-08 9.9618e+00 3.7536e-03
2.0700e+00 4.0204e+02 3.9735e+02 4.0204e+02 9.7044e+00 3.7789e-03 1.8098e-08 9.7028e+00 3.7778e-03
2.0800e+00 4.0204e+02 3.9748e+02 4.0204e+02 9.4064e+00 3.7975e-03 1.8287e-08 9.4047e+00 3.7964e-03
2.0900e+00 4.0204e+02 3.9764e+02 4.0204e+02 9.0830e+00 3.8360e-03 1.8474e-08 9.0814e+00 3.8349e-03
2.1000e+00 4.0204e+02 3.9782e+02 4.0204e+02 8.7480e+00 3.8806e-03 1.8661e-08 8.7464e+00 3.8795e-03
2.1100e+00 4.0204e+02 3.9801e+02 4.0204e+02 8.4141e+00 3.9307e-03 1.8847e-08 8.4125e+00 3.9296e-03
2.1200e+00 4.0204e+02 3.9819e+02 4.0204e+02 8.0916e+00 3.9850e-03 1.9033e-08 8.0900e+00 3.9839e-03
2.1300e+00 4.0204e+02 3.9836e+02 4.0204e+02 7.7873e+00 4.0423e-03 1.9218e-08 7.7856e+00 4.0413e-03
2.1400e+00 4.0204e+02 3.9852e+02 4.0204e+02 7.5022e+00 4.0702e-03 1.9403e-08 7.5005e+00 4.0691e-03
2.1500e+00 4.0204e+02 3.9866e+02 4.0204e+02 7.2289e+00 4.1420e-03 1.9586e-08 7.2273e+00 4.1409e-03
2.1600e+00 4.0204e+02 3.9878e+02 4.0204e+02 6.9458e+00 4.1762e-03 1.9769e-08 6.9441e+00 4.1751e-03
2.1700e+00 4.0204e+02 3.9889e+02 4.0204e+02 6.6069e+00 4.2511e-03 1.9952e-08 6.6053e+00 4.2501e-03
2.1800e+00 4.0204e+02 3.9899e+02 4.0204e+02 6.1283e+00 4.2874e-03 2.0133e-08 6.1267e+00 4.2866e-03
2.1900e+00 4.0204e+02 3.9909e+02 4.0204e+02 5.3812e+00 4.3816e-03 2.0315e-08 5.3795e+00 4.3808e-03
2.2000e+00 4.0204e+02 3.9922e+02 4.0204e+02 4.2346e+00 4.4580e-03 2.0495e-08 4.2329e+00 4.4572e-03
2.2100e+00 4.0204e+02 3.9942e+02 4.0204e+02 2.9151e+00 4.5519e-03 2.0675e-08 2.9193e+00 4.5510e-03
2.2200e+00 4.0204e+02 3.9966e+02 4.0204e+02 2.5426e+00 4.6331e-03 2.0854e-08 2.5393e+00 4.6323e-03
2.2300e+00 4.0204e+02 3.9992e+02 4.0204e+02 3.0771e+00 4.7173e-03 2.1032e-08 3.0751e+00 4.7165e-03
2.2400e+00 4.0204e+02 4.0013e+02 4.0204e+02 3.4552e+00 4.8079e-03 2.1210e-08 3.4532e+00 4.8071e-03
2.2500e+00 4.0204e+02 4.0029e+02 4.0204e+02 3.5144e+00 4.8958e-03 2.1386e-08 3.5124e+00 4.8950e-03
2.2600e+00 4.0204e+02 4.0040e+02 4.0204e+02 3.4084e+00 4.9904e-03 2.1563e-08 3.4064e+00 4.9896e-03
2.2700e+00 4.0204e+02 4.0049e+02 4.0204e+02 3.2933e+00 5.0834e-03 2.1738e-08 3.2955e+00 5.0826e-03
2.2800e+00 4.0204e+02 4.0055e+02 4.0204e+02 3.1575e+00 5.1838e-03 2.1913e-08 3.1596e+00 5.1829e-03
2.2900e+00 4.0204e+02 4.0059e+02 4.0204e+02 3.0182e+00 5.2845e-03 2.2087e-08 3.0204e+00 5.2837e-03
2.3000e+00 4.0204e+02 4.0063e+02 4.0204e+02 2.8927e+00 5.3932e-03 2.2260e-08 2.8948e+00 5.3923e-03
2.3100e+00 4.0204e+02 4.0065e+02 4.0204e+02 2.7872e+00 5.5046e-03 2.2432e-08 2.7894e+00 5.5037e-03
2.3200e+00 4.0204e+02 4.0067e+02 4.0204e+02 2.7034e+00 5.6223e-03 2.2605e-08 2.7056e+00 5.6215e-03
2.3300e+00 4.0204e+02 4.0069e+02 4.0204e+02 2.6407e+00 5.7508e-03 2.2776e-08 2.6429e+00 5.7499e-03
2.3400e+00 4.0204e+02 4.0070e+02 4.0204e+02 2.5977e+00 5.8877e-03 2.2947e-08 2.5999e+00 5.8868e-03
2.3500e+00 4.0204e+02 4.0071e+02 4.0204e+02 2.5731e+00 6.0359e-03 2.3116e-08 2.5752e+00 6.0350e-03
2.3600e+00 4.0204e+02 4.0071e+02 4.0204e+02 2.5656e+00 6.1980e-03 2.3285e-08 2.5678e+00 6.1972e-03
2.3700e+00 4.0204e+02 4.0071e+02 4.0204e+02 2.5744e+00 6.3736e-03 2.3454e-08 2.5765e+00 6.3728e-03
2.3800e+00 4.0204e+02 4.0070e+02 4.0204e+02 2.5988e+00 6.5739e-03 2.3622e-08 2.6009e+00 6.5730e-03
2.3900e+00 4.0204e+02 4.0069e+02 4.0204e+02 2.6386e+00 6.7694e-03 2.3789e-08 2.6407e+00 6.7685e-03
2.4000e+00 4.0204e+02 4.0067e+02 4.0204e+02 2.6938e+00 7.0225e-03 2.3956e-08 2.6960e+00 7.0216e-03
2.4100e+00 4.0204e+02 4.0065e+02 4.0204e+02 2.7648e+00 7.2407e-03 2.4121e-08 2.7670e+00 7.2398e-03
2.4200e+00 4.0204e+02 4.0063e+02 4.0204e+02 2.8522e+00 7.5653e-03 2.4286e-08 2.8544e+00 7.5644e-03
2.4300e+00 4.0204e+02 4.0060e+02 4.0204e+02 2.9568e+00 7.6346e-03 2.4451e-08 2.9590e+00 7.6338e-03
2.4400e+00 4.0204e+02 4.0057e+02 4.0204e+02 3.0794e+00 8.0212e-03 2.4614e-08 3.0816e+00 8.0204e-03
2.4500e+00 4.0204e+02 4.0053e+02 4.0204e+02 3.2337e+00 7.9355e-03 2.4778e-08 3.2281e+00 7.9347e-03
2.4600e+00 4.0204e+02 4.0049e+02 4.0204e+02 3.4265e+00 8.2803e-03 2.4940e-08 3.4210e+00 8.2794e-03
2.4700e+00 4.0204e+02 4.0045e+02 4.0204e+02 3.6403e+00 7.9313e-03 2.5102e-08 3.6348e+00 7.9304e-03
2.4800e+00 4.0204e+02 4.0041e+02 4.0204e+02 3.8686e+00 7.4258e-03 2.5264e-08 3.8631e+00 7.4250e-03
2.4900e+00 4.0204e+02 4.0039e+02 4.0204e+02 4.0949e+00 7.6654e-03 2.5425e-08 4.0894e+00 7.6645e-03
2.5000e+00 4.0204e+02 4.0040e+02 4.0204e+02 4.2821e+00 6.8000e-03 2.5585e-08 4.2766e+00 6.7992e-03
2.5100e+00 4.0204e+02 4.0048e+02 4.0204e+02 4.3554e+00 6.5398e-03 2.5744e-08 4.3499e+00 6.5389e-03
2.5200e+00 4.0204e+02 4.0069e+02 4.0204e+02 4.1807e+00 5.8531e-03 2.5903e-08 4.1752e+00 5.8522e-03
2.5300e+00 4.0204e+02 4.0107e+02 4.0204e+02 3.5679e+00 4.9977e-03 2.6062e-08 3.5624e+00 4.9969e-03
2.5400e+00 4.0204e+02 4.0167e+02 4.0204e+02 2.3737e+00 3.9910e-03 2.6220e-08 2.3682e+00 3.9902e-03
2.5500e+00 4.0204e+02 4.0236e+02 4.0204e+02 1.0796e+00 3.3562e-03 2.6377e-08 1.0764e+00 3.3618e-03
2.5600e+00 4.0204e+02 4.0294e+02 4.0204e+02 9.1565e-01 2.5116e-03 2.6533e-08 9.1270e-01 2.5172e-03
2.5700e+00 4.0204e+02 4.0328e+02 4.0204e+02 2.0481e+00 1.7728e-03 2.6690e-08 2.0536e+00 1.7784e-03
2.5800e+00 4.0204e+02 4.0338e+02 4.0204e+02 2.6382e+00 1.4357e-03 2.6846e-08 2.6437e+00 1.4320e-03
2.5900e+00 4.0204e+02 4.0333e+02 4.0204e+02 2.8128e+00 2.2199e-03 2.7001e-08 2.8183e+00 2.2210e-03
2.6000e+00 4.0204e+02 4.0322e+02 4.0204e+02 2.7515e+00 3.0299e-03 2.7156e-08 2.7571e+00 3.0290e-03
2.6100e+00 4.0204e+02 4.0308e+02 4.0204e+02 2.5797e+00 3.8651e-03 2.7310e-08 2.5852e+00 3.8642e-03
2.6200e+00 4.0204e+02 4.0295e+02 4.0204e+02 2.3684e+00 4.6071e-03 2.7464e-08 2.3740e+00 4.6079e-03
2.6300e+00 4.0204e+02 4.0283e+02 4.0203e+02 2.1547e+00 5.4343e-03 2.7617e-08 2.1602e+00 5.4351e-03
2.6400e+00 4.0204e+02 4.0273e+02 4.0203e+02 1.9923e+00 6.0822e-03 2.7770e-08 1.9991e+00 6.0831e-03
2.6500e+00 4.0204e+02 4.0264e+02 4.0203e+02 1.8875e+00 6.7075e-03 2.7922e-08 1.8943e+00 6.7083e-03
2.6600e+00 4.0204e+02 4.0257e+02 4.0203e+02 1.8002e+00 7.0977e-03 2.8074e-08 1.8071e+00 7.0986e-03
2.6700e+00 4.0204e+02 4.0252e+02 4.0203e+02 1.7279e+00 7.5192e-03 2.8226e-08 1.7348e+00 7.5200e-03
2.6800e+00 4.0204e+02 4.0247e+02 4.0203e+02 1.6664e+00 7.8118e-03 2.8377e-08 1.6733e+00 7.8126e-03
2.6900e+00 4.0204e+02 4.0243e+02 4.0203e+02 1.6117e+00 7.9135e-03 2.8528e-08 1.6186e+00 7.9144e-03
2.7000e+00 4.0204e+02 4.0239e+02 4.0203e+02 1.5603e+00 8.1410e-03 2.8678e-08 1.5672e+00 8.1418e-03
2.7100e+00 4.0204e+02 4.0236e+02 4.0203e+02 1.5100e+00 8.1167e-03 2.8827e-08 1.5168e+00 8.1176e-03
2.7200e+00 4.0204e+02 4.0233e+02 4.0203e+02 1.4594e+00 8.2985e-03 2.8977e-08 1.4663e+00 8.2993e-03
2.7300e+00 4.0204e+02 4.0230e+02 4.0203e+02 1.4081e+00 8.1813e-03 2.9125e-08 1.4149e+00 8.1821e-03
2.7400e+00 4.0204e+02 4.0227e+02 4.0203e+02 1.3560e+00 8.1931e-03 2.9274e-08 1.3628e+00 8.1940e-03
2.7500e+00 4.0204e+02 4.0224e+02 4.0203e+02 1.3033e+00 8.0191e-03 2.9422e-08 1.3102e+00 8.0200e-03
2.7600e+00 4.0204e+02 4.0222e+02 4.0203e+02 1.2505e+00 7.9880e-03 2.9571e-08 1.2573e+00 7.9889e-03
2.7700e+00 4.0204e+02 4.0219e+02 4.0203e+02 1.1978e+00 7.7739e-03 2.9717e-08 1.2046e+00 7.7748e-03
2.7800e+00 4.0204e+02 4.0216e+02 4.0203e+02 1.1455e+00 7.7093e-03 2.9864e-08 1.1523e+00 7.7102e-03
2.7900e+00 4.0204e+02 4.0213e+02 4.0203e+02 1.0939e+00 7.4670e-03 3.0011e-08 1.1008e+00 7.4678e-03
2.8000e+00 4.0204e+02 4.0211e+02 4.0203e+02 1.0636e+00 7.2286e-03 3.0157e-08 1.0718e+00 7.2294e-03
2.8100e+00 4.0204e+02 4.0208e+02 4.0203e+02 1.0441e+00 6.9959e-03 3.0303e-08 1.0523e+00 6.9967e-03
2.8200e+00 4.0204e+02 4.0205e+02 4.0203e+02 1.0236e+00 6.7703e-03 3.0448e-08 1.0318e+00 6.7711e-03
2.8300e+00 4.0204e+02 4.0203e+02 4.0203e+02 1.0020e+00 6.5534e-03 3.0593e-08 1.0102e+00 6.5543e-03
2.8400e+00 4.0204e+02 4.0200e+02 4.0203e+02 9.7947e-01 6.3469e-03 3.0738e-08 9.8766e-01 6.3477e-03
2.8500e+00 4.0204e+02 4.0198e+02 4.0203e+02 9.5606e-01 6.1525e-03 3.0882e-08 9.6425e-01 6.1534e-03
2.8600e+00 4.0204e+02 4.0195e+02 4.0204e+02 9.3182e-01 5.9854e-03 3.1025e-08 9.4002e-01 5.9846e-03
2.8700e+00 4.0204e+02 4.0193e+02 4.0204e+02 9.0684e-01 5.8264e-03 3.1169e-08 9.1503e-01 5.8256e-03
2.8800e+00 4.0204e+02 4.0190e+02 4.0204e+02 8.8402e-01 5.7968e-03 3.1312e-08 8.8934e-01 5.7959e-03
2.8900e+00 4.0204e+02 4.0188e+02 4.0204e+02 8.9722e-01 5.6944e-03 3.1455e-08 8.9522e-01 5.6936e-03
2.9000e+00 4.0204e+02 4.0186e+02 4.0204e+02 9.0907e-01 3.9089e-03 3.1598e-08 9.0708e-01 3.9080e-03
2.9100e+00 4.0204e+02 4.0183e+02 4.0204e+02 9.1963e-01 3.9078e-03 3.1739e-08 9.1763e-01 3.9070e-03
2.9200e+00 4.0204e+02 4.0181e+02 4.0204e+02 9.2891e-01 3.8540e-03 3.1942e-08 9.2692e-01 3.8531e-03
2.9300e+00 4.0204e+02 4.0179e+02 4.0204e+02 9.3697e-01 3.8011e-03 3.2160e-08 9.3497e-01 3.8003e-03
2.9400e+00 4.0204e+02 4.0177e+02 4.0204e+02 9.4381e-01 3.7578e-03 3.2377e-08 9.4181e-01 3.7589e-03
2.9500e+00 4.0204e+02 4.0175e+02 4.0204e+02 9.4946e-01 3.6403e-03 3.2594e-08 9.4747e-01 3.6414e-03
2.9600e+00 4.0204e+02 4.0173e+02 4.0204e+02 9.5395e-01 3.5993e-03 3.2811e-08 9.5196e-01 3.6003e-03
2.9700e+00 4.0204e+02 4.0171e+02 4.0204e+02 9.5730e-01 3.5812e-03 3.3027e-08 9.5530e-01 3.5823e-03
2.9800e+00 4.0204e+02 4.0170e+02 4.0204e+02 9.5952e-01 3.5636e-03 3.3242e-08 9.5753e-01 3.5647e-03
2.9900e+00 4.0204e+02 4.0168e+02 4.0204e+02 9.6063e-01 3.4865e-03 3.3457e-08 9.5864e-01 3.4876e-03
3.0000e+00 4.0204e+02 4.0166e+02 4.0204e+02 9.6066e-01 3.5022e-03 3.3672e-08 9.5867e-01 3.5033e-03
3.0100e+00 4.0204e+02 4.0165e+02 4.0204e+02 9.5963e-01 3.4855e-03 3.3885e-08 9.5764e-01 3.4866e-03
3.0200e+00 4.0204e+02 4.0164e+02 4.0204e+02 9.5756e-01 3.1398e-03 3.4099e-08 9.5556e-01 3.1409e-03
3.0300e+00 4.0204e+02 4.0162e+02 4.0204e+02 9.5447e-01 3.1544e-03 3.4312e-08 9.5248e-01 3.1554e-03
3.0400e+00 4.0204e+02 4.0161e+02 4.0204e+02 9.5041e-01 3.0720e-03 3.4524e-08 9.4841e-01 3.0731e-03
3.0500e+00 4.0204e+02 4.0160e+02 4.0204e+02 9.4540e-01 3.1297e-03 3.4737e-08 9.4341e-01 3.1307e-03
3.0600e+00 4.0204e+02 4.0160e+02 4.0204e+02 9.3950e-01 3.1085e-03 3.4948e-08 9.3751e-01 3.1096e-03
3.0700e+00 4.0204e+02 4.0159e+02 4.0204e+02 9.3276e-01 3.1308e-03 3.5159e-08 9.3076e-01 3.1319e-03
3.0800e+00 4.0204e+02 4.0158e+02 4.0204e+02 9.2522e-01 3.1108e-03 3.5369e-08 9.2323e-01 3.1094e-03
3.0900e+00 4.0204e+02 4.0158e+02 4.0204e+02 9.1696e-01 3.1747e-03 3.5579e-08 9.1497e-01 3.1733e-03
3.1000e+00 4.0204e+02 4.0157e+02 4.0204e+02 9.0804e-01 3.1541e-03 3.5789e-08 9.0605e-01 3.1527e-03
3.1100e+00 4.0204e+02 4.0157e+02 4.0204e+02 8.9855e-01 3.1960e-03 3.5998e-08 8.9655e-01 3.1946e-03
3.1200e+00 4.0204e+02 4.0157e+02 4.0204e+02 8.8855e-01 3.1443e-03 3.6207e-08 8.8656e-01 3.1429e-03
3.1300e+00 4.0204e+02 4.0157e+02 4.0204e+02 8.7816e-01 3.0423e-03 3.6415e-08 8.7616e-01 3.0409e-03
3.1400e+00 4.0204e+02 4.0157e+02 4.0204e+02 8.6744e-01 3.1438e-03 3.6622e-08 8.6545e-01 3.1424e-03
3.1500e+00 4.0204e+02 4.0157e+02 4.0204e+02 8.5650e-01 3.1763e-03 3.6830e-08 8.5451e-01 3.1749e-03
3.1600e+00 4.0204e+02 4.0158e+02 4.0204e+02 8.4544e-01 3.1895e-03 3.7036e-08 8.4345e-01 3.1881e-03
3.1700e+00 4.0204e+02 4.0158e+02 4.0204e+02 8.3435e-01 3.1778e-03 3.7243e-08 8.3236e-01 3.1764e-03
3.1800e+00 4.0204e+02 4.0159e+02 4.0204e+02 8.2333e-01 3.1479e-03 3.7449e-08 8.2134e-01 3.1465e-03
3.1900e+00 4.0204e+02 4.0159e+02 4.0204e+02 8.1248e-01 3.0981e-03 3.7653e-08 8.1049e-01 3.0967e-03
3.2000e+00 4.0204e+02 4.0160e+02 4.0204e+02 8.0188e-01 3.0535e-03 3.7858e-08 7.9989e-01 3.0521e-03
3.2100e+00 4.0204e+02 4.0160e+02 4.0204e+02 7.9162e-01 3.0050e-03 3.8062e-08 7.8962e-01 3.0036e-03
3.2200e+00 4.0204e+02 4.0161e+02 4.0204e+02 7.8177e-01 2.9600e-03 3.8266e-08 7.7977e-01 2.9586e-03
3.2300e+00 4.0204e+02 4.0161e+02 4.0204e+02 7.7239e-01 2.9286e-03 3.8470e-08 7.7040e-01 2.9272e-03
3.2400e+00 4.0204e+02 4.0162e+02 4.0204e+02 7.6353e-01 2.9296e-03 3.8673e-08 7.6154e-01 2.9282e-03
3.2500e+00 4.0204e+02 4.0163e+02 4.0204e+02 7.5521e-01 2.9658e-03 3.8875e-08 7.5322e-01 2.9668e-03
3.2600e+00 4.0204e+02 4.0163e+02 4.0204e+02 7.4741e-01 3.3965e-03 3.9077e-08 7.4542e-01 3.3976e-03
3.2700e+00 4.0204e+02 4.0164e+02 4.0204e+02 7.4006e-01 4.3326e-03 3.9279e-08 7.3807e-01 4.3337e-03
3.2800e+00 4.0204e+02 4.0165e+02 4.0204e+02 7.3302e-01 4.4457e-03 3.9479e-08 7.3103e-01 4.4468e-03
3.2900e+00 4.0204e+02 4.0166e+02 4.0204e+02 7.2606e-01 4.4068e-03 3.9680e-08 7.2407e-01 4.4079e-03
3.3000e+00 4.0204e+02 4.0166e+02 4.0204e+02 7.1878e-01 4.5602e-03 3.9881e-08 7.1679e-01 4.5613e-03
3.3100e+00 4.0204e+02 4.0167e+02 4.0204e+02 7.1059e-01 4.6372e-03 4.0080e-08 7.0860e-01 4.6383e-03
3.3200e+00 4.0204e+02 4.0168e+02 4.0204e+02 7.0065e-01 6.3024e-03 4.0280e-08 6.9865e-01 6.3015e-03
3.3300e+00 4.0204e+02 4.0170e+02 4.0204e+02 6.8774e-01 6.6168e-03 4.0478e-08 6.8574e-01 6.6159e-03
3.3400e+00 4.0204e+02 4.0171e+02 4.0203e+02 6.7032e-01 6.8509e-03 4.0676e-08 6.6832e-01 6.8501e-03
3.3500e+00 4.0204e+02 4.0173e+02 4.0203e+02 6.4658e-01 6.8914e-03 4.0875e-08 6.4459e-01 6.8906e-03
3.3600e+00 4.0204e+02 4.0175e+02 4.0203e+02 6.1485e-01 6.8810e-03 4.1072e-08 6.1286e-01 6.8819e-03
3.3700e+00 4.0204e+02 4.0177e+02 4.0203e+02 5.7425e-01 6.8727e-03 4.1270e-08 5.7226e-01 6.8736e-03
3.3800e+00 4.0204e+02 4.0180e+02 4.0203e+02 5.2573e-01 6.8583e-03 4.1466e-08 5.2374e-01 6.8591e-03
3.3900e+00 4.0204e+02 4.0183e+02 4.0203e+02 4.7266e-01 6.8594e-03 4.1662e-08 4.7066e-01 6.8602e-03
3.4000e+00 4.0204e+02 4.0186e+02 4.0203e+02 4.2041e-01 6.8823e-03 4.1858e-08 4.1842e-01 6.8831e-03
3.4100e+00 4.0204e+02 4.0189e+02 4.0203e+02 3.7468e-01 6.9108e-03 4.2053e-08 3.7268e-01 6.9117e-03
3.4200e+00 4.0204e+02 4.0190e+02 4.0203e+02 3.4177e-01 6.9753e-03 4.2248e-08 3.4026e-01 6.9761e-03
3.4300e+00 4.0204e+02 4.0192e+02 4.0203e+02 3.3352e-01 7.0490e-03 4.2443e-08 3.3201e-01 7.0499e-03
3.4400e+00 4.0204e+02 4.0192e+02 4.0203e+02 3.2874e-01 7.2493e-03 4.2636e-08 3.2722e-01 7.2501e-03
3.4500e+00 4.0204e+02 4.0192e+02 4.0203e+02 3.2718e-01 7.4819e-03 4.2830e-08 3.2567e-01 7.4828e-03
3.4600e+00 4.0204e+02 4.0192e+02 4.0203e+02 3.2850e-01 7.7663e-03 4.3023e-08 3.2699e-01 7.7672e-03
3.4700e+00 4.0204e+02 4.0192e+02 4.0203e+02 3.3239e-01 8.1555e-03 4.3216e-08 3.3088e-01 8.1563e-03
3.4800e+00 4.0204e+02 4.0192e+02 4.0203e+02 3.3866e-01 8.6228e-03 4.3412e-08 3.3715e-01 8.6237e-03
3.4900e+00 4.0204e+02 4.0191e+02 4.0203e+02 3.4724e-01 9.1763e-03 4.3608e-08 3.4572e-01 9.1772e-03
3.5000e+00 4.0204e+02 4.0191e+02 4.0203e+02 3.6507e-01 9.8628e-03 4.3803e-08 3.6308e-01 9.8636e-03
3.5100e+00 4.0204e+02 4.0190e+02 4.0203e+02 3.8783e-01 1.0618e-02 4.3998e-08 3.8584e-01 1.0619e-02
3.5200e+00 4.0204e+02 4.0189e+02 4.0203e+02 4.1363e-01 1.1413e-02 4.4193e-08 4.1164e-01 1.1414e-02
3.5300e+00 4.0204e+02 4.0189e+02 4.0203e+02 4.4281e-01 1.2254e-02 4.4387e-08 4.4082e-01 1.2255e-02
3.5400e+00 4.0204e+02 4.0188e+02 4.0203e+02 4.7590e-01 1.3104e-02 4.4581e-08 4.7391e-01 1.3105e-02
3.5500e+00 4.0204e+02 4.0187e+02 4.0203e+02 5.1356e-01 1.3930e-02 4.4774e-08 5.1157e-01 1.3930e-02
3.5600e+00 4.0204e+02 4.0186e+02 4.0203e+02 5.5661e-01 1.4608e-02 4.4967e-08 5.5462e-01 1.4609e-02
3.5700e+00 4.0204e+02 4.0185e+02 4.0203e+02 6.0597e-01 1.5100e-02 4.5160e-08 6.0398e-01 1.5101e-02
3.5800e+00 4.0204e+02 4.0184e+02 4.0203e+02 6.6269e-01 1.5337e-02 4.5352e-08 6.6069e-01 1.5338e-02
3.5900e+00 4.0204e+02 4.0183e+02 4.0203e+02 7.2785e-01 1.5509e-02 4.5543e-08 7.2586e-01 1.5510e-02
3.6000e+00 4.0204e+02 4.0182e+02 4.0203e+02 8.0252e-01 1.5597e-02 4.5734e-08 8.0053e-01 1.5597e-02
3.6100e+00 4.0204e+02 4.0180e+02 4.0203e+02 8.8750e-01 1.5824e-02 4.5925e-08 8.8551e-01 1.5825e-02
3.6200e+00 4.0204e+02 4.0178e+02 4.0203e+02 9.8300e-01 1.6014e-02 4.6115e-08 9.8100e-01 1.6015e-02
3.6300e+00 4.0204e+02 4.0176e+02 4.0203e+02 1.0879e+00 1.6330e-02 4.6305e-08 1.0859e+00 1.6331e-02
3.6400e+00 4.0204e+02 4.0173e+02 4.0203e+02 1.1984e+00 1.5759e-02 4.6494e-08 1.1964e+00 1.5760e-02
3.6500e+00 4.0204e+02 4.0171e+02 4.0203e+02 1.3059e+00 1.4742e-02 4.6682e-08 1.3039e+00 1.4743e-02
3.6600e+00 4.0204e+02 4.0168e+02 4.0203e+02 1.3938e+00 1.3704e-02 4.6871e-08 1.3918e+00 1.3704e-02
3.6700e+00 4.0204e+02 4.0166e+02 4.0203e+02 1.4330e+00 1.3007e-02 4.7059e-08 1.4310e+00 1.3008e-02
3.6800e+00 4.0204e+02 4.0165e+02 4.0203e+02 1.3818e+00 1.2415e-02 4.7246e-08 1.3798e+00 1.2416e-02
3.6900e+00 4.0204e+02 4.0166e+02 4.0203e+02 1.1965e+00 1.1344e-02 4.7433e-08 1.1945e+00 1.1345e-02
3.7000e+00 4.0204e+02 4.0170e+02 4.0203e+02 8.6410e-01 1.0072e-02 4.7620e-08 8.6210e-01 1.0073e-02
3.7100e+00 4.0204e+02 4.0176e+02 4.0203e+02 4.3631e-01 8.6883e-03 4.7806e-08 4.3432e-01 8.6892e-03
3.7200e+00 4.0204e+02 4.0184e+02 4.0203e+02 2.7263e-01 7.7111e-03 4.7992e-08 2.6632e-01 7.7119e-03
3.7300e+00 4.0204e+02 4.0190e+02 4.0203e+02 4.3064e-01 6.8540e-03 4.8177e-08 4.2245e-01 6.8551e-03
3.7400e+00 4.0204e+02 4.0195e+02 4.0204e+02 5.9071e-01 6.2721e-03 4.8361e-08 5.8251e-01 6.2732e-03
3.7500e+00 4.0204e+02 4.0199e+02 4.0204e+02 6.6659e-01 5.7137e-03 4.8546e-08 6.5840e-01 5.7128e-03
3.7600e+00 4.0204e+02 4.0200e+02 4.0204e+02 6.8317e-01 5.3573e-03 4.8730e-08 6.7498e-01 5.3565e-03
3.7700e+00 4.0204e+02 4.0201e+02 4.0204e+02 6.6310e-01 5.0502e-03 4.8914e-08 6.5491e-01 5.0494e-03
3.7800e+00 4.0204e+02 4.0201e+02 4.0204e+02 6.2264e-01 4.8333e-03 4.9097e-08 6.1445e-01 4.8325e-03
3.7900e+00 4.0204e+02 4.0201e+02 4.0204e+02 5.7226e-01 4.6421e-03 4.9280e-08 5.6407e-01 4.6413e-03
3.8000e+00 4.0204e+02 4.0200e+02 4.0204e+02 5.1831e-01 4.4705e-03 4.9462e-08 5.1012e-01 4.4696e-03
3.8100e+00 4.0204e+02 4.0199e+02 4.0204e+02 4.6448e-01 4.3322e-03 4.9644e-08 4.5629e-01 4.3333e-03
3.8200e+00 4.0204e+02 4.0198e+02 4.0204e+02 4.1282e-01 4.2921e-03 4.9826e-08 4.0462e-01 4.2931e-03
3.8300e+00 4.0204e+02 4.0198e+02 4.0204e+02 3.6438e-01 4.2606e-03 5.0007e-08 3.5619e-01 4.2617e-03
3.8400e+00 4.0204e+02 4.0197e+02 4.0204e+02 3.1963e-01 4.2373e-03 5.0187e-08 3.1144e-01 4.2383e-03
3.8500e+00 4.0204e+02 4.0196e+02 4.0204e+02 2.8171e-01 4.2219e-03 5.0368e-08 2.7540e-01 4.2229e-03
3.8600e+00 4.0204e+02 4.0195e+02 4.0204e+02 2.6621e-01 4.2162e-03 5.0547e-08 2.5990e-01 4.2172e-03
3.8700e+00 4.0204e+02 4.0194e+02 4.0204e+02 2.5306e-01 4.2101e-03 5.0727e-08 2.4675e-01 4.2112e-03
3.8800e+00 4.0204e+02 4.0194e+02 4.0204e+02 2.4202e-01 4.2071e-03 5.0906e-08 2.3570e-01 4.2081e-03
3.8900e+00 4.0204e+02 4.0193e+02 4.0204e+02 2.3284e-01 4.2117e-03 5.1085e-08 2.2653e-01 4.2128e-03
3.9000e+00 4.0204e+02 4.0192e+02 4.0204e+02 2.2530e-01 4.2103e-03 5.1263e-08 2.1899e-01 4.2114e-03
3.9100e+00 4.0204e+02 4.0192e+02 4.0204e+02 2.1918e-01 4.2062e-03 5.1441e-08 2.1475e-01 4.2073e-03
3.9200e+00 4.0204e+02 4.0191e+02 4.0204e+02 2.1427e-01 4.1956e-03 5.1618e-08 2.1321e-01 4.1967e-03
3.9300e+00 4.0204e+02 4.0191e+02 4.0204e+02 2.1954e-01 4.2011e-03 5.1795e-08 2.1755e-01 4.2022e-03
3.9400e+00 4.0204e+02 4.0190e+02 4.0204e+02 2.3943e-01 4.1891e-03 5.1972e-08 2.3743e-01 4.1902e-03
3.9500e+00 4.0204e+02 4.0190e+02 4.0204e+02 2.5729e-01 4.1727e-03 5.2149e-08 2.5530e-01 4.1738e-03
3.9600e+00 4.0204e+02 4.0189e+02 4.0204e+02 2.7337e-01 4.1412e-03 5.2324e-08 2.7138e-01 4.1422e-03
3.9700e+00 4.0204e+02 4.0189e+02 4.0204e+02 2.8787e-01 4.1163e-03 5.2500e-08 2.8588e-01 4.1173e-03
3.9800e+00 4.0204e+02 4.0189e+02 4.0204e+02 3.0099e-01 4.0962e-03 5.2675e-08 2.9899e-01 4.0973e-03
3.9900e+00 4.0204e+02 4.0189e+02 4.0204e+02 3.1288e-01 4.0675e-03 5.2849e-08 3.1089e-01 4.0685e-03
4.0000e+00 4.0204e+02 4.0188e+02 4.0204e+02 3.2371e-01 4.0313e-03 5.3024e-08 3.2171e-01 4.0324e-03
4.0100e+00 4.0204e+02 4.0188e+02 4.0204e+02 3.3359e-01 3.9784e-03 5.3197e-08 3.3160e-01 3.9794e-03
4.0200e+00 4.0204e+02 4.0188e+02 4.0204e+02 3.4266e-01 3.9484e-03 5.3371e-08 3.4067e-01 3.9494e-03
4.0300e+00 4.0204e+02 4.0188e+02 4.0204e+02 3.5102e-01 3.9120e-03 5.3544e-08 3.4902e-01 3.9130e-03
4.0400e+00 4.0204e+02 4.0188e+02 4.0204e+02 3.5875e-01 3.8836e-03 5.3717e-08 3.5676e-01 3.8847e-03
4.0500e+00 4.0204e+02 4.0188e+02 4.0204e+02 3.6595e-01 3.8550e-03 5.3889e-08 3.6395e-01 3.8560e-03
4.0600e+00 4.0204e+02 4.0188e+02 4.0204e+02 3.7268e-01 3.8132e-03 5.4061e-08 3.7068e-01 3.8143e-03
4.0700e+00 4.0204e+02 4.0188e+02 4.0204e+02 3.7900e-01 3.7566e-03 5.4233e-08 3.7701e-01 3.7577e-03
4.0800e+00 4.0204e+02 4.0188e+02 4.0204e+02 3.8497e-01 3.6905e-03 5.4404e-08 3.8298e-01 3.6916e-03
4.0900e+00 4.0204e+02 4.0188e+02 4.0204e+02 3.9064e-01 3.6299e-03 5.4575e-08 3.8864e-01 3.6309e-03
4.1000e+00 4.0204e+02 4.0188e+02 4.0204e+02 3.9602e-01 3.4987e-03 5.4745e-08 3.9403e-01 3.4998e-03
4.1100e+00 4.0204e+02 4.0188e+02 4.0204e+02 4.0116e-01 3.4484e-03 5.4916e-08 3.9917e-01 3.4494e-03
4.1200e+00 4.0204e+02 4.0188e+02 4.0204e+02 4.0607e-01 3.3793e-03 5.5085e-08 4.0408e-01 3.3803e-03
4.1300e+00 4.0204e+02 4.0189e+02 4.0204e+02 4.1076e-01 3.2353e-03 5.5254e-08 4.0877e-01 3.2364e-03
4.1400e+00 4.0204e+02 4.0189e+02 4.0204e+02 4.1523e-01 3.1907e-03 5.5423e-08 4.1324e-01 3.1918e-03
4.1500e+00 4.0204e+02 4.0189e+02 4.0204e+02 4.1947e-01 2.7066e-03 5.5592e-08 4.1748e-01 2.7077e-03
4.1600e+00 4.0204e+02 4.0190e+02 4.0204e+02 4.2348e-01 3.3363e-03 5.5760e-08 4.2148e-01 3.3373e-03
4.1700e+00 4.0204e+02 4.0190e+02 4.0204e+02 4.2723e-01 3.3239e-03 5.5928e-08 4.2524e-01 3.3250e-03
4.1800e+00 4.0204e+02 4.0190e+02 4.0204e+02 4.3070e-01 3.1155e-03 5.6095e-08 4.2871e-01 3.1166e-03
4.1900e+00 4.0204e+02 4.0191e+02 4.0204e+02 4.3388e-01 3.0816e-03 5.6262e-08 4.3189e-01 3.0827e-03
4.2000e+00 4.0204e+02 4.0191e+02 4.0204e+02 4.3673e-01 3.0797e-03 5.6429e-08 4.3473e-01 3.0807e-03
4.2100e+00 4.0204e+02 4.0192e+02 4.0204e+02 4.3922e-01 3.0575e-03 5.6595e-08 4.3723e-01 3.0585e-03
4.2200e+00 4.0204e+02 4.0192e+02 4.0204e+02 4.4134e-01 3.0475e-03 5.6761e-08 4.3935e-01 3.0485e-03
4.2300e+00 4.0204e+02 4.0192e+02 4.0204e+02 4.4307e-01 3.0368e-03 5.6927e-08 4.4107e-01 3.0378e-03
4.2400e+00 4.0204e+02 4.0193e+02 4.0204e+02 4.4439e-01 3.0697e-03 5.7092e-08 4.4240e-01 3.0708e-03
4.2500e+00 4.0204e+02 4.0193e+02 4.0204e+02 4.4532e-01 3.1174e-03 5.7257e-08 4.4332e-01 3.1184e-03
4.2600e+00 4.0204e+02 4.0193e+02 4.0204e+02 4.4585e-01 3.1342e-03 5.7422e-08 4.4386e-01 3.1352e-03
4.2700e+00 4.0204e+02 4.0193e+02 4.0204e+02 4.4601e-01 3.1808e-03 5.7585e-08 4.4402e-01 3.1819e-03
4.2800e+00 4.0204e+02 4.0194e+02 4.0204e+02 4.4586e-01 3.1924e-03 5.7750e-08 4.4387e-01 3.1935e-03
4.2900e+00 4.0204e+02 4.0194e+02 4.0204e+02 4.4543e-01 3.2389e-03 5.7913e-08 4.4344e-01 3.2399e-03
4.3000e+00 4.0204e+02 4.0194e+02 4.0204e+02 4.4482e-01 3.2405e-03 5.8076e-08 4.4283e-01 3.2416e-03
4.3100e+00 4.0204e+02 4.0194e+02 4.0204e+02 4.4412e-01 3.5774e-03 5.8239e-08 4.4212e-01 3.5784e-03
4.3200e+00 4.0204e+02 4.0194e+02 4.0204e+02 4.4345e-01 3.6722e-03 5.8401e-08 4.4145e-01 3.6733e-03
4.3300e+00 4.0204e+02 4.0193e+02 4.0204e+02 4.4296e-01 3.6967e-03 5.8563e-08 4.4966e-01 3.6978e-03
4.3400e+00 4.0204e+02 4.0193e+02 4.0204e+02 4.4911e-01 3.5917e-03 5.8725e-08 4.5730e-01 3.5927e-03
4.3500e+00 4.0204e+02 4.0193e+02 4.0204e+02 4.5527e-01 3.3511e-03 5.8886e-08 4.6346e-01 3.3522e-03
4.3600e+00 4.0204e+02 4.0192e+02 4.0204e+02 4.5984e-01 3.2805e-03 5.9047e-08 4.6803e-01 3.2819e-03
4.3700e+00 4.0204e+02 4.0191e+02 4.0204e+02 4.6267e-01 3.3556e-03 5.9207e-08 4.7086e-01 3.3570e-03
4.3800e+00 4.0204e+02 4.0191e+02 4.0204e+02 4.6341e-01 3.4723e-03 5.9368e-08 4.7160e-01 3.4737e-03
4.3900e+00 4.0204e+02 4.0190e+02 4.0204e+02 4.6141e-01 3.6546e-03 5.9528e-08 4.6961e-01 3.6560e-03
4.4000e+00 4.0204e+02 4.0189e+02 4.0204e+02 4.6468e-01 4.2117e-03 5.9687e-08 4.6360e-01 4.2109e-03
4.4100e+00 4.0204e+02 4.0189e+02 4.0204e+02 4.7373e-01 5.7338e-03 5.9846e-08 4.7174e-01 5.7329e-03
4.4200e+00 4.0204e+02 4.0189e+02 4.0204e+02 4.8515e-01 6.5218e-03 6.0006e-08 4.8268e-01 6.5210e-03
4.4300e+00 4.0204e+02 4.0191e+02 4.0204e+02 5.0787e-01 7.1037e-03 6.0164e-08 5.0540e-01 7.1028e-03
4.4400e+00 4.0204e+02 4.0196e+02 4.0204e+02 5.2072e-01 7.2875e-03 6.0322e-08 5.1825e-01 7.2867e-03
4.4500e+00 4.0204e+02 4.0201e+02 4.0204e+02 6.0656e-01 7.3677e-03 6.0480e-08 6.0361e-01 7.3668e-03
4.4600e+00 4.0204e+02 4.0205e+02 4.0204e+02 6.4295e-01 6.6159e-03 6.0638e-08 6.4001e-01 6.6150e-03
4.4700e+00 4.0204e+02 4.0206e+02 4.0204e+02 6.2855e-01 6.3807e-03 6.0795e-08 6.2560e-01 6.3798e-03
4.4800e+00 4.0204e+02 4.0205e+02 4.0204e+02 5.9226e-01 5.3599e-03 6.0951e-08 5.8931e-01 5.3590e-03
4.4900e+00 4.0204e+02 4.0203e+02 4.0204e+02 5.5531e-01 3.8385e-03 6.1108e-08 5.5236e-01 3.8376e-03
4.5000e+00 4.0204e+02 4.0200e+02 4.0204e+02 5.2658e-01 3.0251e-03 6.1264e-08 5.2363e-01 3.0243e-03
4.5100e+00 4.0204e+02 4.0197e+02 4.0204e+02 5.0853e-01 2.7774e-03 6.1421e-08 5.0558e-01 2.7788e-03
4.5200e+00 4.0204e+02 4.0194e+02 4.0204e+02 5.0143e-01 2.8218e-03 6.1576e-08 4.9848e-01 2.8232e-03
4.5300e+00 4.0204e+02 4.0191e+02 4.0204e+02 5.0506e-01 2.8049e-03 6.1731e-08 5.0211e-01 2.8063e-03
4.5400e+00 4.0204e+02 4.0187e+02 4.0204e+02 5.1931e-01 2.9137e-03 6.1886e-08 5.1636e-01 2.9151e-03
4.5500e+00 4.0204e+02 4.0183e+02 4.0204e+02 5.4415e-01 2.8828e-03 6.2040e-08 5.4120e-01 2.8842e-03
4.5600e+00 4.0204e+02 4.0178e+02 4.0204e+02 5.7941e-01 2.8628e-03 6.2194e-08 5.7646e-01 2.8642e-03
4.5700e+00 4.0204e+02 4.0174e+02 4.0204e+02 6.2429e-01 2.8454e-03 6.2349e-08 6.2134e-01 2.8468e-03
4.5800e+00 4.0204e+02 4.0170e+02 4.0204e+02 6.7668e-01 2.8490e-03 6.2502e-08 6.7373e-01 2.8504e-03
4.5900e+00 4.0204e+02 4.0167e+02 4.0204e+02 7.3215e-01 2.8475e-03 6.2655e-08 7.2920e-01 2.8489e-03
4.6000e+00 4.0204e+02 4.0166e+02 4.0204e+02 7.8297e-01 2.9164e-03 6.2808e-08 7.8002e-01 2.9178e-03
4.6100e+00 4.0204e+02 4.0167e+02 4.0204e+02 8.1799e-01 3.0083e-03 6.2961e-08 8.1504e-01 3.0097e-03
4.6200e+00 4.0204e+02 4.0172e+02 4.0204e+02 8.2466e-01 3.0651e-03 6.3113e-08 8.2171e-01 3.0665e-03
4.6300e+00 4.0204e+02 4.0181e+02 4.0204e+02 7.9403e-01 3.1320e-03 6.3265e-08 7.9108e-01 3.1334e-03
4.6400e+00 4.0204e+02 4.0192e+02 4.0204e+02 7.2655e-01 3.1915e-03 6.3416e-08 7.2360e-01 3.1929e-03
4.6500e+00 4.0204e+02 4.0204e+02 4.0204e+02 6.3355e-01 3.3236e-03 6.3568e-08 6.3060e-01 3.3250e-03
4.6600e+00 4.0204e+02 4.0215e+02 4.0204e+02 5.3209e-01 3.4604e-03 6.3719e-08 5.2914e-01 3.4618e-03
4.6700e+00 4.0204e+02 4.0223e+02 4.0204e+02 4.6108e-01 3.5493e-03 6.3869e-08 4.6928e-01 3.5507e-03
4.6800e+00 4.0204e+02 4.0228e+02 4.0204e+02 4.4798e-01 3.6620e-03 6.4020e-08 4.5618e-01 3.6612e-03
4.6900e+00 4.0204e+02 4.0231e+02 4.0204e+02 4.2882e-01 3.9332e-03 6.4170e-08 4.3701e-01 3.9323e-03
4.7000e+00 4.0204e+02 4.0232e+02 4.0204e+02 4.0626e-01 4.1632e-03 6.4319e-08 4.1445e-01 4.1623e-03
4.7100e+00 4.0204e+02 4.0232e+02 4.0204e+02 3.8448e-01 4.4000e-03 6.4469e-08 3.9038e-01 4.3991e-03
4.7200e+00 4.0204e+02 4.0231e+02 4.0204e+02 3.7878e-01 4.7613e-03 6.4618e-08 3.7554e-01 4.7604e-03
4.7300e+00 4.0204e+02 4.0229e+02 4.0204e+02 3.6339e-01 5.0216e-03 6.4767e-08 3.6015e-01 5.0208e-03
4.7400e+00 4.0204e+02 4.0227e+02 4.0204e+02 3.4195e-01 5.2828e-03 6.4916e-08 3.3871e-01 5.2819e-03
4.7500e+00 4.0204e+02 4.0225e+02 4.0204e+02 3.1702e-01 5.4880e-03 6.5063e-08 3.1378e-01 5.4872e-03
4.7600e+00 4.0204e+02 4.0222e+02 4.0204e+02 2.9039e-01 5.2608e-03 6.5211e-08 2.8715e-01 5.2600e-03
4.7700e+00 4.0204e+02 4.0220e+02 4.0204e+02 2.6324e-01 2.6973e-03 6.5358e-08 2.6000e-01 2.6987e-03
4.7800e+00 4.0204e+02 4.0218e+02 4.0204e+02 2.3637e-01 2.7834e-03 6.5506e-08 2.3447e-01 2.7813e-03
4.7900e+00 4.0204e+02 4.0216e+02 4.0204e+02 2.1029e-01 2.9539e-03 6.5652e-08 2.1555e-01 2.9518e-03
4.8000e+00 4.0204e+02 4.0214e+02 4.0204e+02 2.0880e-01 3.0173e-03 6.5799e-08 2.0585e-01 3.0152e-03
4.8100e+00 4.0204e+02 4.0212e+02 4.0204e+02 2.1506e-01 3.0590e-03 6.5946e-08 2.1211e-01 3.0569e-03
4.8200e+00 4.0204e+02 4.0210e+02 4.0204e+02 2.2120e-01 3.0939e-03 6.6092e-08 2.1825e-01 3.0919e-03
4.8300e+00 4.0204e+02 4.0208e+02 4.0204e+02 2.2708e-01 3.1178e-03 6.6237e-08 2.2413e-01 3.1157e-03
4.8400e+00 4.0204e+02 4.0207e+02 4.0204e+02 2.3257e-01 3.1426e-03 6.6383e-08 2.2962e-01 3.1406e-03
4.8500e+00 4.0204e+02 4.0205e+02 4.0204e+02 2.3756e-01 3.1677e-03 6.6528e-08 2.3623e-01 3.1656e-03
4.8600e+00 4.0204e+02 4.0204e+02 4.0204e+02 2.4932e-01 3.1870e-03 6.6673e-08 2.5201e-01 3.1850e-03
4.8700e+00 4.0204e+02 4.0203e+02 4.0204e+02 2.6461e-01 3.2202e-03 6.6817e-08 2.6731e-01 3.2182e-03
4.8800e+00 4.0204e+02 4.0202e+02 4.0204e+02 2.7939e-01 3.2556e-03 6.6961e-08 2.8208e-01 3.2536e-03
4.8900e+00 4.0204e+02 4.0201e+02 4.0204e+02 2.9459e-01 3.2840e-03 6.7105e-08 2.9780e-01 3.2819e-03
4.9000e+00 4.0204e+02 4.0200e+02 4.0204e+02 3.1435e-01 3.2753e-03 6.7249e-08 3.1756e-01 3.2733e-03
4.9100e+00 4.0204e+02 4.0199e+02 4.0204e+02 3.3336e-01 3.2646e-03 6.7391e-08 3.3657e-01 3.2626e-03
4.9200e+00 4.0204e+02 4.0198e+02 4.0204e+02 3.5162e-01 3.3244e-03 6.7534e-08 3.5483e-01 3.3223e-03
4.9300e+00 4.0204e+02 4.0197e+02 4.0204e+02 3.6914e-01 3.3385e-03 6.7677e-08 3.7236e-01 3.3364e-03
4.9400e+00 4.0204e+02 4.0197e+02 4.0204e+02 3.8597e-01 3.3328e-03 6.7819e-08 3.8918e-01 3.3308e-03
4.9500e+00 4.0204e+02 4.0196e+02 4.0204e+02 4.0215e-01 3.3996e-03 6.7961e-08 4.0536e-01 3.3975e-03
4.9600e+00 4.0204e+02 4.0195e+02 4.0204e+02 4.1778e-01 3.4783e-03 6.8103e-08 4.2099e-01 3.4762e-03
4.9700e+00 4.0204e+02 4.0195e+02 4.0204e+02 4.3296e-01 3.5509e-03 6.8244e-08 4.3618e-01 3.5488e-03
4.9800e+00 4.0204e+02 4.0194e+02 4.0204e+02 4.4783e-01 3.6326e-03 6.8386e-08 4.5104e-01 3.6306e-03
4.9900e+00 4.0204e+02 4.0193e+02 4.0204e+02 4.6253e-01 3.7056e-03 6.8527e-08 4.6574e-01 3.7035e-03
5.0000e+00 4.0204e+02 4.0193e+02 4.0204e+02 4.7720e-01 3.7782e-03 6.8667e-08 4.8042e-01 3.7761e-03
5.0100e+00 4.0204e+02 4.0192e+02 4.0204e+02 4.9197e-01 3.8426e-03 6.8808e-08 4.9518e-01 3.8406e-03
5.0200e+00 4.0204e+02 4.0191e+02 4.0204e+02 5.0690e-01 3.9118e-03 6.8947e-08 5.1012e-01 3.9098e-03
5.0300e+00 4.0204e+02 4.0191e+02 4.0204e+02 5.2201e-01 3.9706e-03 6.9087e-08 5.2522e-01 3.9685e-03
5.0400e+00 4.0204e+02 4.0190e+02 4.0204e+02 5.3718e-01 4.0364e-03 6.9227e-08 5.4040e-01 4.0343e-03
5.0500e+00 4.0204e+02 4.0190e+02 4.0204e+02 5.5219e-01 4.0781e-03 6.9366e-08 5.5541e-01 4.0760e-03
5.0600e+00 4.0204e+02 4.0189e+02 4.0204e+02 5.6666e-01 4.1288e-03 6.9504e-08 5.6988e-01 4.1267e-03
5.0700e+00 4.0204e+02 4.0189e+02 4.0204e+02 5.8006e-01 4.1899e-03 6.9643e-08 5.8327e-01 4.1879e-03
5.0800e+00 4.0204e+02 4.0189e+02 4.0204e+02 5.9169e-01 4.2377e-03 6.9782e-08 5.9491e-01 4.2356e-03
5.0900e+00 4.0204e+02 4.0189e+02 4.0204e+02 6.0075e-01 4.2787e-03 6.9920e-08 6.0397e-01 4.2767e-03
5.1000e+00 4.0204e+02 4.0189e+02 4.0204e+02 6.0633e-01 4.2950e-03 7.0057e-08 6.0954e-01 4.2930e-03
5.1100e+00 4.0204e+02 4.0190e+02 4.0204e+02 6.0748e-01 4.3244e-03 7.0194e-08 6.1070e-01 4.3224e-03
5.1200e+00 4.0204e+02 4.0191e+02 4.0204e+02 6.0333e-01 4.3429e-03 7.0331e-08 6.0655e-01 4.3408e-03
5.1300e+00 4.0204e+02 4.0192e+02 4.0204e+02 5.9312e-01 4.3746e-03 7.0468e-08 5.9633e-01 4.3726e-03
5.1400e+00 4.0204e+02 4.0193e+02 4.0204e+02 5.7633e-01 4.1324e-03 7.0605e-08 5.7955e-01 4.1304e-03
5.1500e+00 4.0204e+02 4.0195e+02 4.0204e+02 5.5276e-01 3.9515e-03 7.0741e-08 5.5597e-01 3.9494e-03
5.1600e+00 4.0204e+02 4.0197e+02 4.0204e+02 5.2256e-01 4.0263e-03 7.0877e-08 5.2578e-01 4.0242e-03
5.1700e+00 4.0204e+02 4.0199e+02 4.0204e+02 4.8628e-01 4.1127e-03 7.1013e-08 4.8950e-01 4.1106e-03
5.1800e+00 4.0204e+02 4.0201e+02 4.0204e+02 4.4480e-01 4.1802e-03 7.1148e-08 4.4801e-01 4.1782e-03
5.1900e+00 4.0204e+02 4.0203e+02 4.0204e+02 3.9925e-01 4.2501e-03 7.1284e-08 4.0247e-01 4.2480e-03
5.2000e+00 4.0204e+02 4.0205e+02 4.0204e+02 3.5093e-01 4.3164e-03 7.1419e-08 3.5415e-01 4.3143e-03
5.2100e+00 4.0204e+02 4.0206e+02 4.0204e+02 3.0115e-01 4.3691e-03 7.1553e-08 3.0437e-01 4.3671e-03
5.2200e+00 4.0204e+02 4.0208e+02 4.0204e+02 2.5112e-01 4.4031e-03 7.1688e-08 2.5434e-01 4.4010e-03
5.2300e+00 4.0204e+02 4.0210e+02 4.0204e+02 2.0187e-01 4.4262e-03 7.1824e-08 2.0509e-01 4.4241e-03
5.2400e+00 4.0204e+02 4.0211e+02 4.0204e+02 1.5420e-01 4.4249e-03 7.1961e-08 1.5741e-01 4.4228e-03
5.2500e+00 4.0204e+02 4.0213e+02 4.0204e+02 1.4223e-01 4.4184e-03 7.2098e-08 1.3898e-01 4.4163e-03
5.2600e+00 4.0204e+02 4.0214e+02 4.0204e+02 1.6825e-01 4.3863e-03 7.2236e-08 1.6501e-01 4.3842e-03
5.2700e+00 4.0204e+02 4.0215e+02 4.0204e+02 1.9215e-01 4.3637e-03 7.2372e-08 1.8891e-01 4.3616e-03
5.2800e+00 4.0204e+02 4.0216e+02 4.0204e+02 2.1423e-01 4.3095e-03 7.2509e-08 2.1099e-01 4.3075e-03
5.2900e+00 4.0204e+02 4.0217e+02 4.0204e+02 2.3484e-01 4.2546e-03 7.2644e-08 2.3160e-01 4.2525e-03
5.3000e+00 4.0204e+02 4.0218e+02 4.0204e+02 2.5438e-01 4.2391e-03 7.2780e-08 2.5114e-01 4.2382e-03
5.3100e+00 4.0204e+02 4.0219e+02 4.0204e+02 2.7327e-01 4.4825e-03 7.2916e-08 2.7003e-01 4.4817e-03
5.3200e+00 4.0204e+02 4.0220e+02 4.0204e+02 2.9193e-01 4.6986e-03 7.3052e-08 2.8869e-01 4.6977e-03
5.3300e+00 4.0204e+02 4.0221e+02 4.0204e+02 3.1077e-01 4.8693e-03 7.3187e-08 3.0753e-01 4.8685e-03
5.3400e+00 4.0204e+02 4.0222e+02 4.0204e+02 3.3019e-01 4.9839e-03 7.3322e-08 3.2695e-01 4.9830e-03
5.3500e+00 4.0204e+02 4.0223e+02 4.0204e+02 3.5054e-01 4.8588e-03 7.3456e-08 3.4730e-01 4.8579e-03
5.3600e+00 4.0204e+02 4.0224e+02 4.0204e+02 3.7215e-01 4.8114e-03 7.3591e-08 3.6891e-01 4.8106e-03
5.3700e+00 4.0204e+02 4.0226e+02 4.0204e+02 3.9530e-01 3.9856e-03 7.3725e-08 3.9206e-01 3.9848e-03
5.3800e+00 4.0204e+02 4.0227e+02 4.0204e+02 4.2016e-01 3.6060e-03 7.3859e-08 4.1692e-01 3.6107e-03
5.3900e+00 4.0204e+02 4.0229e+02 4.0204e+02 4.4682e-01 3.7603e-03 7.3993e-08 4.4358e-01 3.7650e-03
5.4000e+00 4.0204e+02 4.0231e+02 4.0204e+02 4.7517e-01 3.9344e-03 7.4126e-08 4.7193e-01 3.9391e-03
5.4100e+00 4.0204e+02 4.0233e+02 4.0204e+02 5.0486e-01 4.1502e-03 7.4259e-08 5.0161e-01 4.1548e-03
5.4200e+00 4.0204e+02 4.0235e+02 4.0204e+02 5.3505e-01 4.3572e-03 7.4393e-08 5.3181e-01 4.3618e-03
5.4300e+00 4.0204e+02 4.0237e+02 4.0204e+02 5.6653e-01 4.5531e-03 7.4525e-08 5.6332e-01 4.5577e-03
5.4400e+00 4.0204e+02 4.0239e+02 4.0204e+02 6.0269e-01 4.7210e-03 7.4658e-08 5.9947e-01 4.7257e-03
5.4500e+00 4.0204e+02 4.0241e+02 4.0204e+02 6.2309e-01 4.8589e-03 7.4790e-08 6.1987e-01 4.8636e-03
5.4600e+00 4.0204e+02 4.0241e+02 4.0204e+02 6.0382e-01 4.9394e-03 7.4923e-08 6.0061e-01 4.9441e-03
5.4700e+00 4.0204e+02 4.0236e+02 4.0204e+02 4.9755e-01 4.9896e-03 7.5054e-08 4.9430e-01 4.9942e-03
5.4800e+00 4.0204e+02 4.0220e+02 4.0204e+02 2.2129e-01 4.9969e-03 7.5186e-08 2.2948e-01 5.0016e-03
5.4900e+00 4.0204e+02 4.0179e+02 4.0204e+02 8.2794e-01 4.9799e-03 7.5318e-08 8.3116e-01 4.9846e-03
5.5000e+00 4.0204e+02 4.0148e+02 4.0204e+02 1.4383e+00 4.9359e-03 7.5449e-08 1.4415e+00 4.9405e-03
5.5100e+00 4.0204e+02 4.0161e+02 4.0204e+02 1.0824e+00 4.8548e-03 7.5580e-08 1.0856e+00 4.8594e-03
5.5200e+00 4.0204e+02 4.0180e+02 4.0204e+02 6.3349e-01 4.7854e-03 7.5710e-08 6.3671e-01 4.7901e-03
5.5300e+00 4.0204e+02 4.0193e+02 4.0204e+02 3.5006e-01 4.6650e-03 7.5841e-08 3.5328e-01 4.6697e-03
5.5400e+00 4.0204e+02 4.0201e+02 4.0204e+02 2.4232e-01 4.5251e-03 7.5972e-08 2.3985e-01 4.5298e-03
5.5500e+00 4.0204e+02 4.0206e+02 4.0204e+02 1.9090e-01 4.4708e-03 7.6102e-08 1.8843e-01 4.4755e-03
5.5600e+00 4.0204e+02 4.0209e+02 4.0204e+02 1.6208e-01 4.3740e-03 7.6232e-08 1.5961e-01 4.3732e-03
5.5700e+00 4.0204e+02 4.0211e+02 4.0204e+02 1.6631e-01 4.3762e-03 7.6361e-08 1.7271e-01 4.3753e-03
5.5800e+00 4.0204e+02 4.0211e+02 4.0204e+02 1.7424e-01 4.3738e-03 7.6491e-08 1.7985e-01 4.3729e-03
5.5900e+00 4.0204e+02 4.0212e+02 4.0204e+02 1.7512e-01 4.3571e-03 7.6620e-08 1.8194e-01 4.3563e-03
5.6000e+00 4.0204e+02 4.0212e+02 4.0204e+02 1.7248e-01 4.3378e-03 7.6749e-08 1.8067e-01 4.3369e-03
5.6100e+00 4.0204e+02 4.0212e+02 4.0204e+02 1.6897e-01 4.3153e-03 7.6878e-08 1.7716e-01 4.3144e-03
5.6200e+00 4.0204e+02 4.0212e+02 4.0204e+02 1.7150e-01 4.2942e-03 7.7006e-08 1.7222e-01 4.2934e-03
5.6300e+00 4.0204e+02 4.0211e+02 4.0204e+02 1.8064e-01 4.2583e-03 7.7135e-08 1.7770e-01 4.2574e-03
5.6400e+00 4.0204e+02 4.0211e+02 4.0204e+02 1.9005e-01 4.2505e-03 7.7263e-08 1.8710e-01 4.2496e-03
5.6500e+00 4.0204e+02 4.0210e+02 4.0204e+02 1.9955e-01 4.2360e-03 7.7391e-08 1.9660e-01 4.2351e-03
5.6600e+00 4.0204e+02 4.0210e+02 4.0204e+02 2.0906e-01 4.0822e-03 7.7519e-08 2.0611e-01 4.0813e-03
5.6700e+00 4.0204e+02 4.0210e+02 4.0204e+02 2.1854e-01 3.8855e-03 7.7646e-08 2.1559e-01 3.8846e-03
5.6800e+00 4.0204e+02 4.0209e+02 4.0204e+02 2.2796e-01 3.6498e-03 7.7773e-08 2.2501e-01 3.6490e-03
5.6900e+00 4.0204e+02 4.0209e+02 4.0204e+02 2.3735e-01 3.6635e-03 7.7900e-08 2.3440e-01 3.6627e-03
5.7000e+00 4.0204e+02 4.0209e+02 4.0204e+02 2.4671e-01 3.7335e-03 7.8028e-08 2.4376e-01 3.7326e-03
5.7100e+00 4.0204e+02 4.0209e+02 4.0204e+02 2.5608e-01 3.7973e-03 7.8154e-08 2.5313e-01 3.7964e-03
5.7200e+00 4.0204e+02 4.0209e+02 4.0204e+02 2.6549e-01 3.9824e-03 7.8281e-08 2.6254e-01 3.9871e-03
5.7300e+00 4.0204e+02 4.0209e+02 4.0204e+02 2.7498e-01 4.1961e-03 7.8407e-08 2.7203e-01 4.2008e-03
5.7400e+00 4.0204e+02 4.0208e+02 4.0204e+02 2.8458e-01 4.3584e-03 7.8533e-08 2.8164e-01 4.3631e-03
5.7500e+00 4.0204e+02 4.0208e+02 4.0204e+02 2.9434e-01 4.5411e-03 7.8658e-08 2.9139e-01 4.5458e-03
5.7600e+00 4.0204e+02 4.0209e+02 4.0204e+02 3.0427e-01 4.7330e-03 7.8785e-08 3.0132e-01 4.7377e-03
5.7700e+00 4.0204e+02 4.0209e+02 4.0204e+02 3.1442e-01 4.7483e-03 7.8909e-08 3.1147e-01 4.7530e-03
5.7800e+00 4.0204e+02 4.0209e+02 4.0204e+02 3.2480e-01 4.6957e-03 7.9035e-08 3.2185e-01 4.7003e-03
5.7900e+00 4.0204e+02 4.0209e+02 4.0204e+02 3.3545e-01 4.8850e-03 7.9160e-08 3.3250e-01 4.8897e-03
5.8000e+00 4.0204e+02 4.0209e+02 4.0204e+02 3.4637e-01 5.0646e-03 7.9285e-08 3.4343e-01 5.0692e-03
5.8100e+00 4.0204e+02 4.0210e+02 4.0204e+02 3.5758e-01 5.1484e-03 7.9409e-08 3.5463e-01 5.1531e-03
5.8200e+00 4.0204e+02 4.0210e+02 4.0204e+02 3.6905e-01 5.2007e-03 7.9533e-08 3.6610e-01 5.2054e-03
5.8300e+00 4.0204e+02 4.0211e+02 4.0204e+02 3.8077e-01 5.2386e-03 7.9658e-08 3.7783e-01 5.2433e-03
5.8400e+00 4.0204e+02 4.0211e+02 4.0204e+02 3.9270e-01 4.1406e-03 7.9782e-08 3.8975e-01 4.1452e-03
5.8500e+00 4.0204e+02 4.0212e+02 4.0204e+02 4.0477e-01 3.7362e-03 7.9906e-08 4.0182e-01 3.7409e-03
5.8600e+00 4.0204e+02 4.0212e+02 4.0204e+02 4.1689e-01 4.0511e-03 8.0029e-08 4.1394e-01 4.0557e-03
5.8700e+00 4.0204e+02 4.0213e+02 4.0204e+02 4.2893e-01 4.2629e-03 8.0153e-08 4.2598e-01 4.2676e-03
5.8800e+00 4.0204e+02 4.0213e+02 4.0204e+02 4.4073e-01 4.4344e-03 8.0275e-08 4.3778e-01 4.4391e-03
5.8900e+00 4.0204e+02 4.0214e+02 4.0204e+02 4.5207e-01 4.5874e-03 8.0399e-08 4.4913e-01 4.5921e-03
5.9000e+00 4.0204e+02 4.0214e+02 4.0204e+02 4.6272e-01 4.7165e-03 8.0522e-08 4.5978e-01 4.7212e-03
5.9100e+00 4.0204e+02 4.0214e+02 4.0204e+02 4.7239e-01 4.8449e-03 8.0644e-08 4.6944e-01 4.8496e-03
5.9200e+00 4.0204e+02 4.0214e+02 4.0204e+02 4.8074e-01 4.9573e-03 8.0767e-08 4.7779e-01 4.9620e-03
5.9300e+00 4.0204e+02 4.0214e+02 4.0204e+02 4.8745e-01 4.9856e-03 8.0889e-08 4.8450e-01 4.9903e-03
5.9400e+00 4.0204e+02 4.0214e+02 4.0204e+02 4.9217e-01 4.9929e-03 8.1011e-08 4.8922e-01 4.9975e-03
5.9500e+00 4.0204e+02 4.0213e+02 4.0204e+02 4.9459e-01 4.8639e-03 8.1133e-08 4.9165e-01 4.8686e-03
5.9600e+00 4.0204e+02 4.0212e+02 4.0204e+02 4.9449e-01 4.7313e-03 8.1255e-08 4.9154e-01 4.7359e-03
5.9700e+00 4.0204e+02 4.0211e+02 4.0204e+02 4.9172e-01 4.4730e-03 8.1376e-08 4.8877e-01 4.4777e-03
5.9800e+00 4.0204e+02 4.0209e+02 4.0204e+02 4.8628e-01 4.4683e-03 8.1498e-08 4.8333e-01 4.4729e-03
5.9900e+00 4.0204e+02 4.0207e+02 4.0204e+02 4.7829e-01 4.6133e-03 8.1619e-08 4.7534e-01 4.6180e-03
6.0000e+00 4.0204e+02 4.0205e+02 4.0204e+02 4.6805e-01 3.8222e-03 8.1740e-08 4.6510e-01 3.8269e-03
6.0100e+00 4.0204e+02 4.0202e+02 4.0204e+02 4.5593e-01 4.1207e-03 8.1860e-08 4.5298e-01 4.1196e-03
6.0200e+00 4.0204e+02 4.0199e+02 4.0204e+02 4.4329e-01 4.1967e-03 8.1981e-08 4.4082e-01 4.1910e-03
6.0300e+00 4.0204e+02 4.0196e+02 4.0204e+02 4.3753e-01 4.1740e-03 8.2102e-08 4.3506e-01 4.1684e-03
6.0400e+00 4.0204e+02 4.0193e+02 4.0204e+02 4.3120e-01 4.1255e-03 8.2222e-08 4.2873e-01 4.1199e-03
6.0500e+00 4.0204e+02 4.0190e+02 4.0204e+02 4.2460e-01 4.0894e-03 8.2342e-08 4.2213e-01 4.0911e-03
6.0600e+00 4.0204e+02 4.0186e+02 4.0204e+02 4.3392e-01 4.1238e-03 8.2462e-08 4.3714e-01 4.1255e-03
6.0700e+00 4.0204e+02 4.0183e+02 4.0204e+02 4.8495e-01 4.1583e-03 8.2581e-08 4.8817e-01 4.1600e-03
6.0800e+00 4.0204e+02 4.0180e+02 4.0204e+02 5.3822e-01 4.1983e-03 8.2701e-08 5.4143e-01 4.2000e-03
6.0900e+00 4.0204e+02 4.0177e+02 4.0204e+02 5.9313e-01 4.2439e-03 8.2820e-08 5.9635e-01 4.2456e-03
6.1000e+00 4.0204e+02 4.0174e+02 4.0204e+02 6.4921e-01 4.2977e-03 8.2939e-08 6.5242e-01 4.2994e-03
6.1100e+00 4.0204e+02 4.0170e+02 4.0204e+02 7.0606e-01 4.4224e-03 8.3059e-08 7.0928e-01 4.4234e-03
6.1200e+00 4.0204e+02 4.0167e+02 4.0204e+02 7.6337e-01 4.5948e-03 8.3177e-08 7.6658e-01 4.5959e-03
6.1300e+00 4.0204e+02 4.0164e+02 4.0204e+02 8.2083e-01 4.7638e-03 8.3296e-08 8.2405e-01 4.7648e-03
6.1400e+00 4.0204e+02 4.0161e+02 4.0204e+02 8.7815e-01 4.9284e-03 8.3415e-08 8.8137e-01 4.9295e-03
6.1500e+00 4.0204e+02 4.0158e+02 4.0204e+02 9.3492e-01 5.0954e-03 8.3533e-08 9.3813e-01 5.0965e-03
6.1600e+00 4.0204e+02 4.0155e+02 4.0204e+02 9.9056e-01 5.2638e-03 8.3651e-08 9.9377e-01 5.2648e-03
6.1700e+00 4.0204e+02 4.0153e+02 4.0204e+02 1.0442e+00 5.3762e-03 8.3770e-08 1.0474e+00 5.3773e-03
6.1800e+00 4.0204e+02 4.0150e+02 4.0204e+02 1.0943e+00 5.4572e-03 8.3887e-08 1.0976e+00 5.4583e-03
6.1900e+00 4.0204e+02 4.0147e+02 4.0204e+02 1.1387e+00 5.4674e-03 8.4005e-08 1.1419e+00 5.4685e-03
6.2000e+00 4.0204e+02 4.0145e+02 4.0204e+02 1.1734e+00 5.3973e-03 8.4123e-08 1.1766e+00 5.3983e-03
6.2100e+00 4.0204e+02 4.0143e+02 4.0204e+02 1.1919e+00 5.2069e-03 8.4240e-08 1.1951e+00 5.2080e-03
6.2200e+00 4.0204e+02 4.0142e+02 4.0204e+02 1.1833e+00 4.9758e-03 8.4357e-08 1.1865e+00 4.9769e-03
6.2300e+00 4.0204e+02 4.0143e+02 4.0204e+02 1.1286e+00 4.6653e-03 8.4475e-08 1.1318e+00 4.6663e-03
6.2400e+00 4.0204e+02 4.0147e+02 4.0204e+02 1.0306e+00 4.2620e-03 8.4592e-08 1.0242e+00 4.2631e-03
6.2500e+00 4.0204e+02 4.0157e+02 4.0204e+02 8.1656e-01 4.0409e-03 8.4709e-08 8.1025e-01 4.0419e-03
6.2600e+00 4.0204e+02 4.0176e+02 4.0204e+02 4.6249e-01 3.7468e-03 8.4825e-08 4.5429e-01 3.7478e-03
6.2700e+00 4.0204e+02 4.0208e+02 4.0204e+02 3.6413e-01 3.4230e-03 8.4942e-08 3.6091e-01 3.4241e-03
6.2800e+00 4.0204e+02 4.0247e+02 4.0204e+02 1.0986e+00 3.2663e-03 8.5058e-08 1.0954e+00 3.2674e-03
6.2900e+00 4.0204e+02 4.0278e+02 4.0204e+02 1.6005e+00 3.0563e-03 8.5175e-08 1.5973e+00 3.0573e-03
6.3000e+00 4.0204e+02 4.0289e+02 4.0204e+02 1.6724e+00 3.0140e-03 8.5291e-08 1.6691e+00 3.0150e-03
6.3100e+00 4.0204e+02 4.0284e+02 4.0204e+02 1.4253e+00 2.7802e-03 8.5407e-08 1.4221e+00 2.7813e-03
6.3200e+00 4.0204e+02 4.0271e+02 4.0204e+02 1.1420e+00 2.7153e-03 8.5522e-08 1.1502e+00 2.7164e-03
6.3300e+00 4.0204e+02 4.0258e+02 4.0204e+02 9.2371e-01 2.5179e-03 8.5638e-08 9.3190e-01 2.5189e-03
6.3400e+00 4.0204e+02 4.0246e+02 4.0204e+02 7.2624e-01 2.4752e-03 8.5754e-08 7.3443e-01 2.4763e-03
6.3500e+00 4.0204e+02 4.0236e+02 4.0204e+02 5.6193e-01 2.5521e-03 8.5870e-08 5.7012e-01 2.5507e-03
6.3600e+00 4.0204e+02 4.0229e+02 4.0204e+02 4.3057e-01 2.5771e-03 8.5985e-08 4.3876e-01 2.5757e-03
6.3700e+00 4.0204e+02 4.0224e+02 4.0204e+02 4.2884e-01 2.6582e-03 8.6100e-08 4.2589e-01 2.6568e-03
6.3800e+00 4.0204e+02 4.0219e+02 4.0204e+02 4.5166e-01 2.6879e-03 8.6215e-08 4.4871e-01 2.6865e-03
6.3900e+00 4.0204e+02 4.0217e+02 4.0204e+02 4.7277e-01 2.7201e-03 8.6330e-08 4.6982e-01 2.7187e-03
6.4000e+00 4.0204e+02 4.0215e+02 4.0204e+02 4.9308e-01 2.8119e-03 8.6445e-08 4.9013e-01 2.8105e-03
6.4100e+00 4.0204e+02 4.0213e+02 4.0204e+02 5.1313e-01 2.8797e-03 8.6560e-08 5.1018e-01 2.8783e-03
6.4200e+00 4.0204e+02 4.0213e+02 4.0204e+02 5.4765e-01 2.9381e-03 8.6674e-08 5.5087e-01 2.9367e-03
6.4300e+00 4.0204e+02 4.0212e+02 4.0204e+02 5.8556e-01 2.9909e-03 8.6789e-08 5.8878e-01 2.9895e-03
6.4400e+00 4.0204e+02 4.0212e+02 4.0204e+02 6.1743e-01 3.0503e-03 8.6903e-08 6.2065e-01 3.0490e-03
6.4500e+00 4.0204e+02 4.0212e+02 4.0204e+02 6.4524e-01 3.0476e-03 8.7017e-08 6.4845e-01 3.0462e-03
6.4600e+00 4.0204e+02 4.0213e+02 4.0204e+02 6.7054e-01 3.0052e-03 8.7132e-08 6.7376e-01 3.0038e-03
6.4700e+00 4.0204e+02 4.0213e+02 4.0204e+02 6.9454e-01 2.9566e-03 8.7245e-08 6.9775e-01 2.9553e-03
6.4800e+00 4.0204e+02 4.0213e+02 4.0204e+02 7.1808e-01 2.8917e-03 8.7359e-08 7.2130e-01 2.8903e-03
6.4900e+00 4.0204e+02 4.0213e+02 4.0204e+02 7.4176e-01 2.8266e-03 8.7473e-08 7.4497e-01 2.8252e-03
6.5000e+00 4.0204e+02 4.0213e+02 4.0204e+02 7.6591e-01 2.7377e-03 8.7586e-08 7.6912e-01 2.7364e-03
6.5100e+00 4.0204e+02 4.0213e+02 4.0204e+02 7.9069e-01 2.7302e-03 8.7701e-08 7.9390e-01 2.7349e-03
6.5200e+00 4.0204e+02 4.0213e+02 4.0204e+02 8.1611e-01 2.8087e-03 8.7814e-08 8.1933e-01 2.8134e-03
6.5300e+00 4.0204e+02 4.0212e+02 4.0204e+02 8.4209e-01 2.8672e-03 8.7927e-08 8.4530e-01 2.8719e-03
6.5400e+00 4.0204e+02 4.0212e+02 4.0204e+02 8.6845e-01 2.9301e-03 8.8040e-08 8.7167e-01 2.9348e-03
6.5500e+00 4.0204e+02 4.0211e+02 4.0204e+02 8.9501e-01 2.9782e-03 8.8154e-08 8.9822e-01 2.9829e-03
6.5600e+00 4.0204e+02 4.0211e+02 4.0204e+02 9.2153e-01 3.0470e-03 8.8266e-08 9.2475e-01 3.0517e-03
6.5700e+00 4.0204e+02 4.0210e+02 4.0204e+02 9.4781e-01 3.1077e-03 8.8379e-08 9.5102e-01 3.1124e-03
6.5800e+00 4.0204e+02 4.0209e+02 4.0204e+02 9.7362e-01 3.1782e-03 8.8492e-08 9.7684e-01 3.1829e-03
6.5900e+00 4.0204e+02 4.0208e+02 4.0204e+02 9.9880e-01 3.2482e-03 8.8605e-08 1.0020e+00 3.2529e-03
6.6000e+00 4.0204e+02 4.0207e+02 4.0204e+02 1.0232e+00 3.3030e-03 8.8718e-08 1.0264e+00 3.3077e-03
6.6100e+00 4.0204e+02 4.0205e+02 4.0204e+02 1.0466e+00 3.3766e-03 8.8830e-08 1.0498e+00 3.3813e-03
6.6200e+00 4.0204e+02 4.0204e+02 4.0204e+02 1.0690e+00 3.4373e-03 8.8943e-08 1.0722e+00 3.4419e-03
6.6300e+00 4.0204e+02 4.0203e+02 4.0204e+02 1.0902e+00 3.4986e-03 8.9055e-08 1.0934e+00 3.5033e-03
6.6400e+00 4.0204e+02 4.0201e+02 4.0204e+02 1.1103e+00 3.5717e-03 8.9167e-08 1.1135e+00 3.5763e-03
6.6500e+00 4.0204e+02 4.0200e+02 4.0204e+02 1.1291e+00 3.6264e-03 8.9280e-08 1.1324e+00 3.6311e-03
6.6600e+00 4.0204e+02 4.0198e+02 4.0204e+02 1.1468e+00 3.6745e-03 8.9392e-08 1.1500e+00 3.6792e-03
6.6700e+00 4.0204e+02 4.0197e+02 4.0204e+02 1.1632e+00 3.7626e-03 8.9504e-08 1.1664e+00 3.7672e-03
6.6800e+00 4.0204e+02 4.0195e+02 4.0204e+02 1.1785e+00 3.8596e-03 8.9616e-08 1.1817e+00 3.8643e-03
6.6900e+00 4.0204e+02 4.0194e+02 4.0204e+02 1.1926e+00 3.9711e-03 8.9728e-08 1.1958e+00 3.9758e-03
6.7000e+00 4.0204e+02 4.0192e+02 4.0204e+02 1.2055e+00 4.1189e-03 8.9839e-08 1.2087e+00 4.1235e-03
6.7100e+00 4.0204e+02 4.0190e+02 4.0204e+02 1.2174e+00 4.2991e-03 8.9951e-08 1.2206e+00 4.3037e-03
6.7200e+00 4.0204e+02 4.0189e+02 4.0204e+02 1.2283e+00 4.4777e-03 9.0063e-08 1.2315e+00 4.4824e-03
6.7300e+00 4.0204e+02 4.0187e+02 4.0204e+02 1.2382e+00 4.6788e-03 9.0174e-08 1.2414e+00 4.6835e-03
6.7400e+00 4.0204e+02 4.0186e+02 4.0204e+02 1.2471e+00 4.8867e-03 9.0286e-08 1.2503e+00 4.8914e-03
6.7500e+00 4.0204e+02 4.0184e+02 4.0204e+02 1.2550e+00 5.1029e-03 9.0397e-08 1.2582e+00 5.1076e-03
6.7600e+00 4.0204e+02 4.0183e+02 4.0204e+02 1.2619e+00 5.3138e-03 9.0508e-08 1.2651e+00 5.3185e-03
6.7700e+00 4.0204e+02 4.0182e+02 4.0204e+02 1.2677e+00 5.5176e-03 9.0620e-08 1.2709e+00 5.5222e-03
6.7800e+00 4.0204e+02 4.0182e+02 4.0204e+02 1.2724e+00 5.6797e-03 9.0730e-08 1.2757e+00 5.6843e-03
6.7900e+00 4.0204e+02 4.0183e+02 4.0204e+02 1.2762e+00 5.8335e-03 9.0841e-08 1.2794e+00 5.8382e-03
6.8000e+00 4.0204e+02 4.0185e+02 4.0204e+02 1.2795e+00 5.9487e-03 9.0952e-08 1.2827e+00 5.9534e-03
6.8100e+00 4.0204e+02 4.0190e+02 4.0204e+02 1.2837e+00 5.9910e-03 9.1063e-08 1.2870e+00 5.9957e-03
6.8200e+00 4.0204e+02 4.0198e+02 4.0204e+02 1.2924e+00 5.9911e-03 9.1174e-08 1.2956e+00 5.9958e-03
6.8300e+00 4.0204e+02 4.0209e+02 4.0204e+02 1.3113e+00 5.9310e-03 9.1284e-08 1.3145e+00 5.9357e-03
6.8400e+00 4.0204e+02 4.0222e+02 4.0204e+02 1.4578e+00 5.8139e-03 9.1395e-08 1.4548e+00 5.8186e-03
6.8500e+00 4.0204e+02 4.0233e+02 4.0204e+02 1.6373e+00 5.5784e-03 9.1505e-08 1.6344e+00 5.5831e-03
6.8600e+00 4.0204e+02 4.0237e+02 4.0204e+02 1.7388e+00 5.2738e-03 9.1616e-08 1.7358e+00 5.2785e-03
6.8700e+00 4.0204e+02 4.0236e+02 4.0204e+02 1.7527e+00 4.9128e-03 9.1726e-08 1.7498e+00 4.9175e-03
6.8800e+00 4.0204e+02 4.0230e+02 4.0204e+02 1.7053e+00 4.5179e-03 9.1836e-08 1.7024e+00 4.5226e-03
6.8900e+00 4.0204e+02 4.0223e+02 4.0204e+02 1.6277e+00 4.1668e-03 9.1947e-08 1.6247e+00 4.1715e-03
6.9000e+00 4.0204e+02 4.0215e+02 4.0204e+02 1.6473e+00 3.8182e-03 9.2057e-08 1.6505e+00 3.8229e-03
6.9100e+00 4.0204e+02 4.0208e+02 4.0204e+02 1.6631e+00 3.5296e-03 9.2166e-08 1.6663e+00 3.5343e-03
6.9200e+00 4.0204e+02 4.0201e+02 4.0204e+02 1.6685e+00 3.2905e-03 9.2276e-08 1.6717e+00 3.2952e-03
6.9300e+00 4.0204e+02 4.0195e+02 4.0204e+02 1.6642e+00 3.1163e-03 9.2386e-08 1.6674e+00 3.1210e-03
6.9400e+00 4.0204e+02 4.0190e+02 4.0204e+02 1.6509e+00 2.9489e-03 9.2496e-08 1.6541e+00 2.9536e-03
6.9500e+00 4.0204e+02 4.0185e+02 4.0204e+02 1.6291e+00 2.9240e-03 9.2606e-08 1.6323e+00 2.9226e-03
6.9600e+00 4.0204e+02 4.0181e+02 4.0204e+02 1.5998e+00 2.9190e-03 9.2715e-08 1.6030e+00 2.9176e-03
6.9700e+00 4.0204e+02 4.0178e+02 4.0204e+02 1.5640e+00 2.8949e-03 9.2824e-08 1.5672e+00 2.8935e-03
6.9800e+00 4.0204e+02 4.0175e+02 4.0204e+02 1.5227e+00 2.8748e-03 9.2933e-08 1.5259e+00 2.8734e-03
6.9900e+00 4.0204e+02 4.0172e+02 4.0204e+02 1.4771e+00 2.8440e-03 9.3043e-08 1.4803e+00 2.8427e-03
7.0000e+00 4.0204e+02 4.0170e+02 4.0204e+02 1.4283e+00 2.7703e-03 9.3152e-08 1.4315e+00 2.7689e-03
7.0100e+00 4.0204e+02 4.0168e+02 4.0204e+02 1.3774e+00 2.7402e-03 9.3261e-08 1.3806e+00 2.7388e-03
7.0200e+00 4.0204e+02 4.0166e+02 4.0204e+02 1.3253e+00 2.6401e-03 9.3370e-08 1.3285e+00 2.6387e-03
7.0300e+00 4.0204e+02 4.0165e+02 4.0204e+02 1.2728e+00 2.5981e-03 9.3479e-08 1.2760e+00 2.5967e-03
7.0400e+00 4.0204e+02 4.0164e+02 4.0204e+02 1.2207e+00 2.5218e-03 9.3588e-08 1.2239e+00 2.5205e-03
7.0500e+00 4.0204e+02 4.0163e+02 4.0204e+02 1.1696e+00 2.4499e-03 9.3697e-08 1.1728e+00 2.4486e-03
7.0600e+00 4.0204e+02 4.0162e+02 4.0204e+02 1.1201e+00 2.4798e-03 9.3805e-08 1.1233e+00 2.4836e-03
7.0700e+00 4.0204e+02 4.0161e+02 4.0204e+02 1.0727e+00 2.5290e-03 9.3913e-08 1.0759e+00 2.5327e-03
7.0800e+00 4.0204e+02 4.0160e+02 4.0204e+02 1.0278e+00 2.5822e-03 9.4022e-08 1.0310e+00 2.5860e-03
7.0900e+00 4.0204e+02 4.0159e+02 4.0204e+02 9.8605e-01 2.6433e-03 9.4130e-08 9.8926e-01 2.6470e-03
7.1000e+00 4.0204e+02 4.0158e+02 4.0204e+02 9.4792e-01 2.7111e-03 9.4239e-08 9.5113e-01 2.7149e-03
7.1100e+00 4.0204e+02 4.0157e+02 4.0204e+02 9.1399e-01 2.7709e-03 9.4347e-08 9.1720e-01 2.7746e-03
7.1200e+00 4.0204e+02 4.0156e+02 4.0204e+02 8.8491e-01 2.8364e-03 9.4455e-08 8.8813e-01 2.8401e-03
7.1300e+00 4.0204e+02 4.0155e+02 4.0204e+02 8.6143e-01 2.8900e-03 9.4562e-08 8.6465e-01 2.8937e-03
7.1400e+00 4.0204e+02 4.0154e+02 4.0204e+02 8.4442e-01 2.9564e-03 9.4670e-08 8.4763e-01 2.9601e-03
7.1500e+00 4.0204e+02 4.0152e+02 4.0204e+02 8.5279e-01 3.0429e-03 9.4778e-08 8.4648e-01 3.0409e-03
7.1600e+00 4.0204e+02 4.0150e+02 4.0204e+02 8.7136e-01 3.1452e-03 9.4886e-08 8.6505e-01 3.1431e-03
7.1700e+00 4.0204e+02 4.0147e+02 4.0204e+02 8.9937e-01 3.2457e-03 9.4993e-08 8.9306e-01 3.2437e-03
7.1800e+00 4.0204e+02 4.0144e+02 4.0204e+02 9.3865e-01 3.3400e-03 9.5101e-08 9.3234e-01 3.3379e-03
7.1900e+00 4.0204e+02 4.0141e+02 4.0204e+02 9.9136e-01 3.4219e-03 9.5208e-08 9.8505e-01 3.4198e-03
7.2000e+00 4.0204e+02 4.0136e+02 4.0204e+02 1.0601e+00 3.4313e-03 9.5315e-08 1.0573e+00 3.4292e-03
7.2100e+00 4.0204e+02 4.0131e+02 4.0204e+02 1.1478e+00 3.4513e-03 9.5422e-08 1.1486e+00 3.4493e-03
7.2200e+00 4.0204e+02 4.0124e+02 4.0204e+02 1.2582e+00 3.4767e-03 9.5529e-08 1.2598e+00 3.4746e-03
7.2300e+00 4.0204e+02 4.0116e+02 4.0204e+02 1.3956e+00 3.4904e-03 9.5636e-08 1.3951e+00 3.4884e-03
7.2400e+00 4.0204e+02 4.0107e+02 4.0204e+02 1.5651e+00 3.4559e-03 9.5743e-08 1.5589e+00 3.4538e-03
7.2500e+00 4.0204e+02 4.0095e+02 4.0204e+02 1.7726e+00 3.3974e-03 9.5850e-08 1.7663e+00 3.3953e-03
7.2600e+00 4.0204e+02 4.0081e+02 4.0204e+02 2.0245e+00 3.3252e-03 9.5957e-08 2.0182e+00 3.3231e-03
7.2700e+00 4.0204e+02 4.0064e+02 4.0204e+02 2.3271e+00 3.2147e-03 9.6063e-08 2.3208e+00 3.2127e-03
7.2800e+00 4.0204e+02 4.0044e+02 4.0204e+02 2.6832e+00 3.1428e-03 9.6169e-08 2.6769e+00 3.1466e-03
7.2900e+00 4.0204e+02 4.0021e+02 4.0204e+02 3.0844e+00 3.1111e-03 9.6276e-08 3.0780e+00 3.1149e-03
7.3000e+00 4.0204e+02 3.9996e+02 4.0204e+02 3.4868e+00 3.0702e-03 9.6382e-08 3.4805e+00 3.0740e-03
7.3100e+00 4.0204e+02 3.9977e+02 4.0204e+02 3.7467e+00 3.2529e-03 9.6488e-08 3.7403e+00 3.2576e-03
7.3200e+00 4.0204e+02 3.9982e+02 4.0204e+02 3.4599e+00 3.5618e-03 9.6594e-08 3.4536e+00 3.5665e-03
7.3300e+00 4.0204e+02 4.0058e+02 4.0204e+02 2.9835e+00 3.8424e-03 9.6700e-08 2.9890e+00 3.8471e-03
7.3400e+00 4.0204e+02 4.0252e+02 4.0204e+02 4.5344e+00 4.0750e-03 9.6806e-08 4.5413e+00 4.0797e-03
7.3500e+00 4.0204e+02 4.0483e+02 4.0204e+02 6.4852e+00 4.3125e-03 9.6911e-08 6.4820e+00 4.3172e-03
7.3600e+00 4.0204e+02 4.0597e+02 4.0204e+02 8.1062e+00 4.4596e-03 9.7017e-08 8.1030e+00 4.4643e-03
7.3700e+00 4.0204e+02 4.0602e+02 4.0204e+02 7.8434e+00 4.6298e-03 9.7123e-08 7.8497e+00 4.6345e-03
7.3800e+00 4.0204e+02 4.0565e+02 4.0204e+02 7.0293e+00 4.7130e-03 9.7229e-08 7.0356e+00 4.7177e-03
7.3900e+00 4.0204e+02 4.0522e+02 4.0204e+02 6.1456e+00 4.8120e-03 9.7334e-08 6.1519e+00 4.8167e-03
7.4000e+00 4.0204e+02 4.0482e+02 4.0204e+02 5.3595e+00 4.8268e-03 9.7439e-08 5.3658e+00 4.8315e-03
7.4100e+00 4.0204e+02 4.0447e+02 4.0204e+02 4.6949e+00 4.9318e-03 9.7545e-08 4.7012e+00 4.9365e-03
7.4200e+00 4.0204e+02 4.0418e+02 4.0204e+02 4.1389e+00 4.8275e-03 9.7649e-08 4.1452e+00 4.8322e-03
7.4300e+00 4.0204e+02 4.0393e+02 4.0204e+02 3.6727e+00 4.8155e-03 9.7754e-08 3.6790e+00 4.8202e-03
7.4400e+00 4.0204e+02 4.0371e+02 4.0204e+02 3.2806e+00 4.8788e-03 9.7859e-08 3.2869e+00 4.8835e-03
7.4500e+00 4.0204e+02 4.0352e+02 4.0204e+02 2.9505e+00 4.6258e-03 9.7965e-08 2.9568e+00 4.6305e-03
7.4600e+00 4.0204e+02 4.0335e+02 4.0204e+02 2.6909e+00 4.6254e-03 9.8070e-08 2.6877e+00 4.6300e-03
7.4700e+00 4.0204e+02 4.0320e+02 4.0204e+02 2.5374e+00 4.6338e-03 9.8174e-08 2.5342e+00 4.6385e-03
7.4800e+00 4.0204e+02 4.0307e+02 4.0204e+02 2.4461e+00 4.4451e-03 9.8279e-08 2.4429e+00 4.4498e-03
7.4900e+00 4.0204e+02 4.0295e+02 4.0204e+02 2.4192e+00 4.4407e-03 9.8383e-08 2.4159e+00 4.4454e-03
7.5000e+00 4.0204e+02 4.0284e+02 4.0204e+02 2.4595e+00 4.2244e-03 9.8488e-08 2.4563e+00 4.2291e-03
7.5100e+00 4.0204e+02 4.0274e+02 4.0204e+02 2.5686e+00 4.2899e-03 9.8592e-08 2.5654e+00 4.2890e-03
7.5200e+00 4.0204e+02 4.0267e+02 4.0204e+02 2.7431e+00 4.3672e-03 9.8697e-08 2.7399e+00 4.3663e-03
7.5300e+00 4.0204e+02 4.0261e+02 4.0204e+02 2.9711e+00 4.5166e-03 9.8801e-08 2.9678e+00 4.5157e-03
7.5400e+00 4.0204e+02 4.0256e+02 4.0204e+02 3.2297e+00 4.6381e-03 9.8905e-08 3.2265e+00 4.6373e-03
7.5500e+00 4.0204e+02 4.0254e+02 4.0204e+02 3.4869e+00 1.9617e-03 9.9009e-08 3.4837e+00 1.9626e-03
7.5600e+00 4.0204e+02 4.0253e+02 4.0203e+02 3.7085e+00 2.2453e-03 9.9113e-08 3.7053e+00 2.2416e-03
7.5700e+00 4.0204e+02 4.0254e+02 4.0203e+02 3.8687e+00 2.1917e-03 9.9217e-08 3.8655e+00 2.1879e-03
7.5800e+00 4.0204e+02 4.0256e+02 4.0203e+02 3.9568e+00 2.1873e-03 9.9321e-08 3.9536e+00 2.1862e-03
7.5900e+00 4.0204e+02 4.0258e+02 4.0203e+02 3.9779e+00 2.2656e-03 9.9425e-08 3.9747e+00 2.2645e-03
7.6000e+00 4.0204e+02 4.0260e+02 4.0203e+02 3.9475e+00 2.5086e-03 9.9529e-08 3.9443e+00 2.5075e-03
7.6100e+00 4.0204e+02 4.0261e+02 4.0203e+02 3.8845e+00 2.6895e-03 9.9633e-08 3.8813e+00 2.6884e-03
7.6200e+00 4.0204e+02 4.0263e+02 4.0203e+02 3.8065e+00 2.9995e-03 9.9736e-08 3.8033e+00 2.9984e-03
7.6300e+00 4.0204e+02 4.0265e+02 4.0203e+02 3.7278e+00 3.1790e-03 9.9840e-08 3.7246e+00 3.1780e-03
7.6400e+00 4.0204e+02 4.0267e+02 4.0203e+02 3.6591e+00 3.3520e-03 9.9943e-08 3.6559e+00 3.3509e-03
7.6500e+00 4.0204e+02 4.0269e+02 4.0203e+02 3.6084e+00 3.4838e-03 1.0005e-07 3.6052e+00 3.4828e-03
7.6600e+00 4.0204e+02 4.0272e+02 4.0203e+02 3.5823e+00 3.5080e-03 1.0015e-07 3.5791e+00 3.5069e-03
7.6700e+00 4.0204e+02 4.0276e+02 4.0203e+02 3.5869e+00 3.5044e-03 1.0025e-07 3.5836e+00 3.5034e-03
7.6800e+00 4.0204e+02 4.0280e+02 4.0203e+02 3.6290e+00 3.5177e-03 1.0036e-07 3.6257e+00 3.5166e-03
7.6900e+00 4.0204e+02 4.0285e+02 4.0203e+02 3.7179e+00 3.5211e-03 1.0046e-07 3.7147e+00 3.5201e-03
7.7000e+00 4.0204e+02 4.0293e+02 4.0203e+02 3.8675e+00 3.5001e-03 1.0056e-07 3.8643e+00 3.4991e-03
7.7100e+00 4.0204e+02 4.0302e+02 4.0203e+02 4.0994e+00 3.4904e-03 1.0067e-07 4.0962e+00 3.4893e-03
7.7200e+00 4.0204e+02 4.0316e+02 4.0203e+02 4.4495e+00 3.4710e-03 1.0077e-07 4.4462e+00 3.4699e-03
7.7300e+00 4.0204e+02 4.0335e+02 4.0203e+02 4.9798e+00 3.4531e-03 1.0087e-07 4.9766e+00 3.4520e-03
7.7400e+00 4.0204e+02 4.0361e+02 4.0203e+02 5.7969e+00 3.4390e-03 1.0098e-07 5.7937e+00 3.4379e-03
7.7500e+00 4.0204e+02 4.0397e+02 4.0203e+02 7.0274e+00 3.4323e-03 1.0108e-07 7.0242e+00 3.4313e-03
7.7600e+00 4.0204e+02 4.0405e+02 4.0203e+02 8.0243e+00 3.4257e-03 1.0118e-07 8.0211e+00 3.4246e-03
7.7700e+00 4.0204e+02 4.0125e+02 4.0203e+02 1.8689e+00 3.4257e-03 1.0128e-07 1.8657e+00 3.4247e-03
7.7800e+00 4.0204e+02 3.9894e+02 4.0203e+02 5.3419e+00 3.4375e-03 1.0139e-07 5.3355e+00 3.4365e-03
7.7900e+00 4.0204e+02 3.9965e+02 4.0203e+02 4.2182e+00 3.4608e-03 1.0149e-07 4.2119e+00 3.4570e-03
7.8000e+00 4.0204e+02 4.0029e+02 4.0203e+02 2.9428e+00 3.4429e-03 1.0159e-07 2.9365e+00 3.4391e-03
7.8100e+00 4.0204e+02 4.0069e+02 4.0203e+02 2.1191e+00 3.3594e-03 1.0169e-07 2.1128e+00 3.3557e-03
7.8200e+00 4.0204e+02 4.0095e+02 4.0203e+02 1.5775e+00 3.1974e-03 1.0179e-07 1.5712e+00 3.1963e-03
7.8300e+00 4.0204e+02 4.0113e+02 4.0203e+02 1.2324e+00 3.1970e-03 1.0190e-07 1.2356e+00 3.1959e-03
7.8400e+00 4.0204e+02 4.0126e+02 4.0203e+02 1.0259e+00 4.2485e-03 1.0200e-07 1.0292e+00 4.2496e-03
7.8500e+00 4.0204e+02 4.0136e+02 4.0204e+02 8.6994e-01 5.7618e-03 1.0210e-07 8.7319e-01 5.7609e-03
7.8600e+00 4.0204e+02 4.0143e+02 4.0204e+02 7.4779e-01 6.1205e-03 1.0220e-07 7.5103e-01 6.1196e-03
7.8700e+00 4.0204e+02 4.0150e+02 4.0204e+02 6.4903e-01 6.4385e-03 1.0230e-07 6.5227e-01 6.4376e-03
7.8800e+00 4.0204e+02 4.0155e+02 4.0204e+02 5.6687e-01 7.0236e-03 1.0240e-07 5.7011e-01 7.0227e-03
7.8900e+00 4.0204e+02 4.0159e+02 4.0204e+02 5.4712e-01 7.4500e-03 1.0250e-07 5.5265e-01 7.4491e-03
7.9000e+00 4.0204e+02 4.0163e+02 4.0204e+02 5.3899e-01 7.5287e-03 1.0261e-07 5.4452e-01 7.5278e-03
7.9100e+00 4.0204e+02 4.0167e+02 4.0204e+02 5.5529e-01 7.5398e-03 1.0271e-07 5.5259e-01 7.5389e-03
7.9200e+00 4.0204e+02 4.0170e+02 4.0204e+02 6.4339e-01 7.4879e-03 1.0281e-07 6.4070e-01 7.4870e-03
7.9300e+00 4.0204e+02 4.0173e+02 4.0204e+02 7.4657e-01 7.3212e-03 1.0291e-07 7.4335e-01 7.3204e-03
7.9400e+00 4.0204e+02 4.0176e+02 4.0204e+02 8.6647e-01 7.1459e-03 1.0301e-07 8.6325e-01 7.1451e-03
7.9500e+00 4.0204e+02 4.0179e+02 4.0204e+02 9.8925e-01 6.9591e-03 1.0311e-07 9.8603e-01 6.9582e-03
7.9600e+00 4.0204e+02 4.0181e+02 4.0204e+02 1.1163e+00 6.7638e-03 1.0321e-07 1.1131e+00 6.7629e-03
7.9700e+00 4.0204e+02 4.0184e+02 4.0204e+02 1.2488e+00 6.5825e-03 1.0331e-07 1.2456e+00 6.5816e-03
7.9800e+00 4.0204e+02 4.0187e+02 4.0204e+02 1.3877e+00 6.4023e-03 1.0340e-07 1.3845e+00 6.4014e-03
7.9900e+00 4.0204e+02 4.0191e+02 4.0204e+02 1.5339e+00 6.2263e-03 1.0350e-07 1.5307e+00 6.2254e-03
8.0000e+00 4.0204e+02 4.0194e+02 4.0204e+02 1.6879e+00 6.0589e-03 1.0360e-07 1.6847e+00 6.0580e-03
8.0100e+00 4.0204e+02 4.0198e+02 4.0204e+02 1.8500e+00 5.8861e-03 1.0370e-07 1.8468e+00 5.8853e-03
8.0200e+00 4.0204e+02 4.0202e+02 4.0204e+02 2.0203e+00 5.7231e-03 1.0380e-07 2.0171e+00 5.7223e-03
8.0300e+00 4.0204e+02 4.0206e+02 4.0204e+02 2.1986e+00 5.5633e-03 1.0390e-07 2.1954e+00 5.5624e-03
8.0400e+00 4.0204e+02 4.0210e+02 4.0204e+02 2.3844e+00 5.4010e-03 1.0399e-07 2.3812e+00 5.4001e-03
8.0500e+00 4.0204e+02 4.0215e+02 4.0204e+02 2.5768e+00 5.2461e-03 1.0409e-07 2.5736e+00 5.2452e-03
8.0600e+00 4.0204e+02 4.0220e+02 4.0204e+02 2.7748e+00 5.0839e-03 1.0419e-07 2.7716e+00 5.0830e-03
8.0700e+00 4.0204e+02 4.0226e+02 4.0204e+02 2.9769e+00 4.9409e-03 1.0428e-07 2.9737e+00 4.9400e-03
8.0800e+00 4.0204e+02 4.0231e+02 4.0204e+02 3.1816e+00 4.7661e-03 1.0438e-07 3.1784e+00 4.7652e-03
8.0900e+00 4.0204e+02 4.0237e+02 4.0204e+02 3.3872e+00 4.5261e-03 1.0448e-07 3.3840e+00 4.5252e-03
8.1000e+00 4.0204e+02 4.0243e+02 4.0204e+02 3.5920e+00 4.3498e-03 1.0457e-07 3.5888e+00 4.3489e-03
8.1100e+00 4.0204e+02 4.0249e+02 4.0204e+02 3.7944e+00 4.0789e-03 1.0467e-07 3.7912e+00 4.0780e-03
8.1200e+00 4.0204e+02 4.0256e+02 4.0204e+02 3.9928e+00 3.8826e-03 1.0476e-07 3.9896e+00 3.8815e-03
8.1300e+00 4.0204e+02 4.0262e+02 4.0204e+02 4.1859e+00 3.7295e-03 1.0486e-07 4.1826e+00 3.7284e-03
8.1400e+00 4.0204e+02 4.0268e+02 4.0204e+02 4.3721e+00 3.5687e-03 1.0495e-07 4.3689e+00 3.5676e-03
8.1500e+00 4.0204e+02 4.0274e+02 4.0204e+02 4.5500e+00 3.4255e-03 1.0504e-07 4.5467e+00 3.4244e-03
8.1600e+00 4.0204e+02 4.0280e+02 4.0204e+02 4.7175e+00 3.2878e-03 1.0514e-07 4.7142e+00 3.2867e-03
8.1700e+00 4.0204e+02 4.0285e+02 4.0204e+02 4.8716e+00 3.1614e-03 1.0523e-07 4.8684e+00 3.1603e-03
8.1800e+00 4.0204e+02 4.0290e+02 4.0204e+02 5.0078e+00 3.0510e-03 1.0532e-07 5.0046e+00 3.0499e-03
8.1900e+00 4.0204e+02 4.0294e+02 4.0204e+02 5.1193e+00 2.9765e-03 1.0541e-07 5.1161e+00 2.9754e-03
8.2000e+00 4.0204e+02 4.0298e+02 4.0204e+02 5.1970e+00 2.9277e-03 1.0551e-07 5.1938e+00 2.9265e-03
8.2100e+00 4.0204e+02 4.0301e+02 4.0204e+02 5.2303e+00 3.1474e-03 1.0560e-07 5.2271e+00 3.1462e-03
8.2200e+00 4.0204e+02 4.0303e+02 4.0204e+02 5.2102e+00 3.5567e-03 1.0569e-07 5.2070e+00 3.5555e-03
8.2300e+00 4.0204e+02 4.0306e+02 4.0204e+02 5.1337e+00 3.5165e-03 1.0578e-07 5.1305e+00 3.5153e-03
8.2400e+00 4.0204e+02 4.0309e+02 4.0204e+02 5.0084e+00 3.6022e-03 1.0587e-07 5.0052e+00 3.6011e-03
8.2500e+00 4.0204e+02 4.0312e+02 4.0204e+02 4.8521e+00 3.7187e-03 1.0596e-07 4.8489e+00 3.7176e-03
8.2600e+00 4.0204e+02 4.0316e+02 4.0204e+02 4.6875e+00 3.9159e-03 1.0604e-07 4.6842e+00 3.9150e-03
8.2700e+00 4.0204e+02 4.0321e+02 4.0204e+02 4.5342e+00 4.1699e-03 1.0613e-07 4.5310e+00 4.1691e-03
8.2800e+00 4.0204e+02 4.0326e+02 4.0204e+02 4.4042e+00 4.7987e-03 1.0622e-07 4.4010e+00 4.7978e-03
8.2900e+00 4.0204e+02 4.0330e+02 4.0204e+02 4.3012e+00 4.6543e-03 1.0630e-07 4.2980e+00 4.6534e-03
8.3000e+00 4.0204e+02 4.0335e+02 4.0204e+02 4.2236e+00 4.6568e-03 1.0639e-07 4.2204e+00 4.6559e-03
8.3100e+00 4.0204e+02 4.0338e+02 4.0204e+02 4.1672e+00 4.7412e-03 1.0648e-07 4.1640e+00 4.7403e-03
8.3200e+00 4.0204e+02 4.0342e+02 4.0204e+02 4.1274e+00 4.6660e-03 1.0656e-07 4.1242e+00 4.6707e-03
8.3300e+00 4.0204e+02 4.0344e+02 4.0204e+02 4.1005e+00 4.6576e-03 1.0665e-07 4.0972e+00 4.6623e-03
8.3400e+00 4.0204e+02 4.0347e+02 4.0204e+02 4.0833e+00 4.6397e-03 1.0673e-07 4.0800e+00 4.6444e-03
8.3500e+00 4.0204e+02 4.0348e+02 4.0204e+02 4.0739e+00 4.6195e-03 1.0681e-07 4.0707e+00 4.6242e-03
8.3600e+00 4.0204e+02 4.0349e+02 4.0204e+02 4.0712e+00 4.5715e-03 1.0689e-07 4.0680e+00 4.5762e-03
8.3700e+00 4.0204e+02 4.0350e+02 4.0204e+02 4.0750e+00 4.4900e-03 1.0698e-07 4.0718e+00 4.4947e-03
8.3800e+00 4.0204e+02 4.0350e+02 4.0204e+02 4.0853e+00 4.3622e-03 1.0706e-07 4.0821e+00 4.3669e-03
8.3900e+00 4.0204e+02 4.0350e+02 4.0204e+02 4.1029e+00 4.2424e-03 1.0714e-07 4.0997e+00 4.2471e-03
8.4000e+00 4.0204e+02 4.0350e+02 4.0204e+02 4.1290e+00 4.0957e-03 1.0722e-07 4.1258e+00 4.1004e-03
8.4100e+00 4.0204e+02 4.0350e+02 4.0204e+02 4.1648e+00 3.9355e-03 1.0730e-07 4.1616e+00 3.9402e-03
8.4200e+00 4.0204e+02 4.0349e+02 4.0204e+02 4.2122e+00 3.7691e-03 1.0738e-07 4.2090e+00 3.7738e-03
8.4300e+00 4.0204e+02 4.0349e+02 4.0204e+02 4.2731e+00 3.6253e-03 1.0745e-07 4.2699e+00 3.6244e-03
8.4400e+00 4.0204e+02 4.0349e+02 4.0204e+02 4.3496e+00 3.4834e-03 1.0753e-07 4.3463e+00 3.4825e-03
8.4500e+00 4.0204e+02 4.0349e+02 4.0204e+02 4.4440e+00 3.3541e-03 1.0761e-07 4.4408e+00 3.3532e-03
8.4600e+00 4.0204e+02 4.0350e+02 4.0204e+02 4.5588e+00 3.2460e-03 1.0769e-07 4.5556e+00 3.2469e-03
8.4700e+00 4.0204e+02 4.0351e+02 4.0204e+02 4.6962e+00 3.1883e-03 1.0776e-07 4.6930e+00 3.1891e-03
8.4800e+00 4.0204e+02 4.0353e+02 4.0204e+02 4.8585e+00 3.1436e-03 1.0784e-07 4.8553e+00 3.1445e-03
8.4900e+00 4.0204e+02 4.0355e+02 4.0204e+02 5.0473e+00 3.1055e-03 1.0791e-07 5.0441e+00 3.1064e-03
8.5000e+00 4.0204e+02 4.0359e+02 4.0204e+02 5.2631e+00 3.0762e-03 1.0799e-07 5.2599e+00 3.0770e-03
8.5100e+00 4.0204e+02 4.0364e+02 4.0204e+02 5.5051e+00 3.0544e-03 1.0806e-07 5.5018e+00 3.0553e-03
8.5200e+00 4.0204e+02 4.0369e+02 4.0204e+02 5.7698e+00 3.0359e-03 1.0813e-07 5.7666e+00 3.0368e-03
8.5300e+00 4.0204e+02 4.0376e+02 4.0204e+02 6.0507e+00 3.0199e-03 1.0820e-07 6.0475e+00 3.0207e-03
8.5400e+00 4.0204e+02 4.0383e+02 4.0204e+02 6.3373e+00 2.9993e-03 1.0827e-07 6.3341e+00 3.0002e-03
8.5500e+00 4.0204e+02 4.0390e+02 4.0204e+02 6.6152e+00 2.9734e-03 1.0834e-07 6.6120e+00 2.9743e-03
8.5600e+00 4.0204e+02 4.0396e+02 4.0204e+02 6.8669e+00 2.9314e-03 1.0842e-07 6.8637e+00 2.9322e-03
8.5700e+00 4.0204e+02 4.0400e+02 4.0204e+02 7.0748e+00 2.8725e-03 1.0848e-07 7.0716e+00 2.8734e-03
8.5800e+00 4.0204e+02 4.0403e+02 4.0204e+02 7.2247e+00 2.8050e-03 1.0855e-07 7.2215e+00 2.8058e-03
8.5900e+00 4.0204e+02 4.0402e+02 4.0204e+02 7.3098e+00 2.7360e-03 1.0862e-07 7.3066e+00 2.7368e-03
8.6000e+00 4.0204e+02 4.0399e+02 4.0204e+02 7.3333e+00 2.6685e-03 1.0869e-07 7.3301e+00 2.6693e-03
8.6100e+00 4.0204e+02 4.0393e+02 4.0204e+02 7.3080e+00 2.6033e-03 1.0876e-07 7.3048e+00 2.6041e-03
8.6200e+00 4.0204e+02 4.0385e+02 4.0204e+02 7.2536e+00 2.5458e-03 1.0882e-07 7.2504e+00 2.5467e-03
8.6300e+00 4.0204e+02 4.0375e+02 4.0204e+02 7.1929e+00 2.4887e-03 1.0889e-07 7.1897e+00 2.4895e-03
8.6400e+00 4.0204e+02 4.0364e+02 4.0204e+02 7.1477e+00 2.4355e-03 1.0895e-07 7.1445e+00 2.4364e-03
8.6500e+00 4.0204e+02 4.0353e+02 4.0204e+02 7.1372e+00 2.3770e-03 1.0902e-07 7.1340e+00 2.3779e-03
8.6600e+00 4.0204e+02 4.0343e+02 4.0204e+02 7.1766e+00 2.3183e-03 1.0908e-07 7.1734e+00 2.3191e-03
8.6700e+00 4.0204e+02 4.0333e+02 4.0204e+02 7.2778e+00 2.2799e-03 1.0915e-07 7.2746e+00 2.2808e-03
8.6800e+00 4.0204e+02 4.0323e+02 4.0204e+02 7.4497e+00 2.2359e-03 1.0921e-07 7.4464e+00 2.2368e-03
8.6900e+00 4.0204e+02 4.0315e+02 4.0204e+02 7.6980e+00 2.1874e-03 1.0927e-07 7.6947e+00 2.1882e-03
8.7000e+00 4.0204e+02 4.0308e+02 4.0204e+02 8.0248e+00 2.1266e-03 1.0934e-07 8.0216e+00 2.1274e-03
8.7100e+00 4.0204e+02 4.0302e+02 4.0204e+02 8.4251e+00 2.0995e-03 1.0940e-07 8.4219e+00 2.0988e-03
8.7200e+00 4.0204e+02 4.0298e+02 4.0204e+02 8.8793e+00 2.0995e-03 1.0946e-07 8.8761e+00 2.1009e-03
8.7300e+00 4.0204e+02 4.0294e+02 4.0204e+02 9.3375e+00 2.1262e-03 1.0952e-07 9.3343e+00 2.1241e-03
8.7400e+00 4.0204e+02 4.0292e+02 4.0204e+02 9.6884e+00 2.1487e-03 1.0958e-07 9.6852e+00 2.1467e-03
8.7500e+00 4.0204e+02 4.0290e+02 4.0204e+02 9.7062e+00 2.1658e-03 1.0964e-07 9.7030e+00 2.1637e-03
8.7600e+00 4.0204e+02 4.0286e+02 4.0204e+02 8.9862e+00 2.1769e-03 1.0970e-07 8.9830e+00 2.1748e-03
8.7700e+00 4.0204e+02 4.0279e+02 4.0204e+02 6.9616e+00 2.1816e-03 1.0976e-07 6.9584e+00 2.1796e-03
8.7800e+00 4.0204e+02 4.0265e+02 4.0204e+02 3.2384e+00 2.1791e-03 1.0982e-07 3.2352e+00 2.1771e-03
8.7900e+00 4.0204e+02 4.0243e+02 4.0204e+02 1.7704e+00 2.1705e-03 1.0987e-07 1.7731e+00 2.1684e-03
8.8000e+00 4.0204e+02 4.0218e+02 4.0204e+02 6.4481e+00 2.1558e-03 1.0993e-07 6.4513e+00 2.1537e-03
8.8100e+00 4.0204e+02 4.0196e+02 4.0204e+02 9.7469e+00 2.1400e-03 1.0999e-07 9.7501e+00 2.1414e-03
8.8200e+00 4.0204e+02 4.0180e+02 4.0204e+02 1.1443e+01 2.1264e-03 1.1005e-07 1.1446e+01 2.1277e-03
8.8300e+00 4.0204e+02 4.0169e+02 4.0204e+02 1.2010e+01 2.1105e-03 1.1010e-07 1.2013e+01 2.1119e-03
8.8400e+00 4.0204e+02 4.0161e+02 4.0204e+02 1.1952e+01 2.0927e-03 1.1016e-07 1.1955e+01 2.0941e-03
8.8500e+00 4.0204e+02 4.0156e+02 4.0204e+02 1.1606e+01 2.0728e-03 1.1022e-07 1.1609e+01 2.0742e-03
8.8600e+00 4.0204e+02 4.0152e+02 4.0204e+02 1.1153e+01 2.0509e-03 1.1027e-07 1.1157e+01 2.0523e-03
8.8700e+00 4.0204e+02 4.0149e+02 4.0204e+02 1.0685e+01 2.0260e-03 1.1033e-07 1.0688e+01 2.0274e-03
8.8800e+00 4.0204e+02 4.0147e+02 4.0204e+02 1.0243e+01 1.9982e-03 1.1038e-07 1.0246e+01 1.9996e-03
8.8900e+00 4.0204e+02 4.0144e+02 4.0204e+02 9.8431e+00 1.9662e-03 1.1044e-07 9.8463e+00 1.9676e-03
8.9000e+00 4.0204e+02 4.0142e+02 4.0204e+02 9.4905e+00 2.0026e-03 1.1049e-07 9.4938e+00 2.0036e-03
8.9100e+00 4.0204e+02 4.0140e+02 4.0204e+02 9.1845e+00 2.0434e-03 1.1054e-07 9.1877e+00 2.0444e-03
8.9200e+00 4.0204e+02 4.0137e+02 4.0204e+02 8.9221e+00 2.0823e-03 1.1060e-07 8.9254e+00 2.0833e-03
8.9300e+00 4.0204e+02 4.0135e+02 4.0204e+02 8.6996e+00 2.1113e-03 1.1065e-07 8.7029e+00 2.1124e-03
8.9400e+00 4.0204e+02 4.0133e+02 4.0204e+02 8.5131e+00 2.1372e-03 1.1070e-07 8.5163e+00 2.1382e-03
8.9500e+00 4.0204e+02 4.0130e+02 4.0204e+02 8.3588e+00 2.1527e-03 1.1076e-07 8.3620e+00 2.1537e-03
8.9600e+00 4.0204e+02 4.0128e+02 4.0204e+02 8.2327e+00 2.1606e-03 1.1081e-07 8.2360e+00 2.1617e-03
8.9700e+00 4.0204e+02 4.0125e+02 4.0204e+02 8.1308e+00 2.1626e-03 1.1086e-07 8.1340e+00 2.1637e-03
8.9800e+00 4.0204e+02 4.0122e+02 4.0204e+02 8.0480e+00 2.1570e-03 1.1091e-07 8.0512e+00 2.1581e-03
8.9900e+00 4.0204e+02 4.0118e+02 4.0204e+02 7.9774e+00 2.1396e-03 1.1097e-07 7.9806e+00 2.1407e-03
9.0000e+00 4.0204e+02 4.0114e+02 4.0204e+02 7.9092e+00 2.1173e-03 1.1102e-07 7.9125e+00 2.1183e-03
9.0100e+00 4.0204e+02 4.0108e+02 4.0204e+02 7.8287e+00 2.2120e-03 1.1107e-07 7.8319e+00 2.2107e-03
9.0200e+00 4.0204e+02 4.0102e+02 4.0204e+02 7.7139e+00 2.3348e-03 1.1112e-07 7.7171e+00 2.3334e-03
9.0300e+00 4.0204e+02 4.0095e+02 4.0204e+02 7.5341e+00 2.4620e-03 1.1117e-07 7.5373e+00 2.4607e-03
9.0400e+00 4.0204e+02 4.0086e+02 4.0204e+02 7.2508e+00 2.5825e-03 1.1123e-07 7.2540e+00 2.5811e-03
9.0500e+00 4.0204e+02 4.0077e+02 4.0204e+02 6.8253e+00 2.6769e-03 1.1128e-07 6.8285e+00 2.6755e-03
9.0600e+00 4.0204e+02 4.0068e+02 4.0204e+02 6.2361e+00 2.7701e-03 1.1133e-07 6.2393e+00 2.7688e-03
9.0700e+00 4.0204e+02 4.0061e+02 4.0204e+02 5.5023e+00 2.8594e-03 1.1138e-07 5.5055e+00 2.8580e-03
9.0800e+00 4.0204e+02 4.0056e+02 4.0204e+02 4.6925e+00 2.9440e-03 1.1143e-07 4.6957e+00 2.9426e-03
9.0900e+00 4.0204e+02 4.0056e+02 4.0204e+02 3.9038e+00 3.0216e-03 1.1148e-07 3.9070e+00 3.0203e-03
9.1000e+00 4.0204e+02 4.0058e+02 4.0204e+02 3.2193e+00 3.0975e-03 1.1153e-07 3.2225e+00 3.0961e-03
9.1100e+00 4.0204e+02 4.0063e+02 4.0204e+02 2.7972e+00 3.1707e-03 1.1158e-07 2.7909e+00 3.1694e-03
9.1200e+00 4.0204e+02 4.0069e+02 4.0204e+02 2.5424e+00 3.2395e-03 1.1163e-07 2.5361e+00 3.2382e-03
9.1300e+00 4.0204e+02 4.0075e+02 4.0204e+02 2.3413e+00 3.3052e-03 1.1168e-07 2.3350e+00 3.3038e-03
9.1400e+00 4.0204e+02 4.0082e+02 4.0204e+02 2.1844e+00 3.3682e-03 1.1173e-07 2.1781e+00 3.3668e-03
9.1500e+00 4.0204e+02 4.0088e+02 4.0204e+02 2.0611e+00 3.4338e-03 1.1179e-07 2.0548e+00 3.4324e-03
9.1600e+00 4.0204e+02 4.0093e+02 4.0204e+02 1.9622e+00 3.4863e-03 1.1184e-07 1.9559e+00 3.4849e-03
9.1700e+00 4.0204e+02 4.0098e+02 4.0204e+02 1.8806e+00 3.5304e-03 1.1189e-07 1.8743e+00 3.5291e-03
9.1800e+00 4.0204e+02 4.0102e+02 4.0204e+02 1.8110e+00 8.9167e-03 1.1194e-07 1.8047e+00 8.9214e-03
9.1900e+00 4.0204e+02 4.0106e+02 4.0204e+02 1.7497e+00 8.7091e-03 1.1199e-07 1.7434e+00 8.7138e-03
9.2000e+00 4.0204e+02 4.0110e+02 4.0204e+02 1.6941e+00 8.4906e-03 1.1204e-07 1.6878e+00 8.4953e-03
9.2100e+00 4.0204e+02 4.0114e+02 4.0204e+02 1.6423e+00 8.2761e-03 1.1209e-07 1.6360e+00 8.2808e-03
9.2200e+00 4.0204e+02 4.0117e+02 4.0204e+02 1.5931e+00 8.0253e-03 1.1214e-07 1.5868e+00 8.0300e-03
9.2300e+00 4.0204e+02 4.0120e+02 4.0204e+02 1.5455e+00 7.7518e-03 1.1219e-07 1.5392e+00 7.7565e-03
9.2400e+00 4.0204e+02 4.0123e+02 4.0203e+02 1.4989e+00 7.4642e-03 1.1224e-07 1.4926e+00 7.4689e-03
9.2500e+00 4.0204e+02 4.0126e+02 4.0203e+02 1.4527e+00 7.1667e-03 1.1229e-07 1.4464e+00 7.1714e-03
9.2600e+00 4.0204e+02 4.0129e+02 4.0203e+02 1.4066e+00 6.8936e-03 1.1234e-07 1.4003e+00 6.8983e-03
9.2700e+00 4.0204e+02 4.0132e+02 4.0203e+02 1.3602e+00 6.7781e-03 1.1239e-07 1.3538e+00 6.7838e-03
9.2800e+00 4.0204e+02 4.0134e+02 4.0203e+02 1.3131e+00 6.7331e-03 1.1244e-07 1.3068e+00 6.7387e-03
9.2900e+00 4.0204e+02 4.0137e+02 4.0203e+02 1.2650e+00 6.6929e-03 1.1250e-07 1.2587e+00 6.6986e-03
9.3000e+00 4.0204e+02 4.0139e+02 4.0203e+02 1.2156e+00 6.6574e-03 1.1255e-07 1.2093e+00 6.6631e-03
9.3100e+00 4.0204e+02 4.0142e+02 4.0203e+02 1.1643e+00 6.6492e-03 1.1260e-07 1.1580e+00 6.6548e-03
9.3200e+00 4.0204e+02 4.0145e+02 4.0203e+02 1.1106e+00 6.6419e-03 1.1265e-07 1.1043e+00 6.6476e-03
9.3300e+00 4.0204e+02 4.0147e+02 4.0203e+02 1.0538e+00 6.6447e-03 1.1270e-07 1.0475e+00 6.6504e-03
9.3400e+00 4.0204e+02 4.0150e+02 4.0203e+02 9.9302e-01 6.6187e-03 1.1275e-07 9.8671e-01 6.6244e-03
9.3500e+00 4.0204e+02 4.0153e+02 4.0203e+02 9.2710e-01 6.5889e-03 1.1281e-07 9.2079e-01 6.5945e-03
9.3600e+00 4.0204e+02 4.0155e+02 4.0203e+02 8.7771e-01 6.5206e-03 1.1286e-07 8.6952e-01 6.5263e-03
9.3700e+00 4.0204e+02 4.0158e+02 4.0203e+02 8.2705e-01 6.4779e-03 1.1291e-07 8.1886e-01 6.4835e-03
9.3800e+00 4.0204e+02 4.0161e+02 4.0203e+02 7.7105e-01 6.4000e-03 1.1296e-07 7.6285e-01 6.4057e-03
9.3900e+00 4.0204e+02 4.0164e+02 4.0203e+02 7.0998e-01 6.3576e-03 1.1301e-07 7.0311e-01 6.3632e-03
9.4000e+00 4.0204e+02 4.0167e+02 4.0203e+02 7.7818e-01 6.2939e-03 1.1307e-07 7.8113e-01 6.2995e-03
9.4100e+00 4.0204e+02 4.0170e+02 4.0203e+02 8.8967e-01 6.2209e-03 1.1312e-07 8.9262e-01 6.2266e-03
9.4200e+00 4.0204e+02 4.0173e+02 4.0203e+02 1.0331e+00 6.1574e-03 1.1317e-07 1.0361e+00 6.1630e-03
9.4300e+00 4.0204e+02 4.0177e+02 4.0203e+02 1.2171e+00 6.1288e-03 1.1323e-07 1.2200e+00 6.1345e-03
9.4400e+00 4.0204e+02 4.0181e+02 4.0203e+02 1.4518e+00 6.1371e-03 1.1328e-07 1.4547e+00 6.1428e-03
9.4500e+00 4.0204e+02 4.0185e+02 4.0203e+02 1.7646e+00 6.1982e-03 1.1333e-07 1.7614e+00 6.2038e-03
9.4600e+00 4.0204e+02 4.0190e+02 4.0203e+02 2.4243e+00 6.2828e-03 1.1339e-07 2.4211e+00 6.2885e-03
9.4700e+00 4.0204e+02 4.0195e+02 4.0203e+02 3.2304e+00 6.3646e-03 1.1344e-07 3.2272e+00 6.3703e-03
9.4800e+00 4.0204e+02 4.0202e+02 4.0203e+02 4.1918e+00 6.4484e-03 1.1349e-07 4.1886e+00 6.4541e-03
9.4900e+00 4.0204e+02 4.0209e+02 4.0203e+02 5.2943e+00 6.5015e-03 1.1355e-07 5.2910e+00 6.5071e-03
9.5000e+00 4.0204e+02 4.0217e+02 4.0203e+02 6.4853e+00 6.4942e-03 1.1360e-07 6.4821e+00 6.4999e-03
9.5100e+00 4.0204e+02 4.0224e+02 4.0203e+02 7.6636e+00 6.4458e-03 1.1366e-07 7.6604e+00 6.4515e-03
9.5200e+00 4.0204e+02 4.0231e+02 4.0203e+02 8.6884e+00 6.3662e-03 1.1371e-07 8.6851e+00 6.3719e-03
9.5300e+00 4.0204e+02 4.0237e+02 4.0203e+02 9.4184e+00 6.2882e-03 1.1377e-07 9.4152e+00 6.2939e-03
9.5400e+00 4.0204e+02 4.0240e+02 4.0203e+02 9.7665e+00 6.2515e-03 1.1382e-07 9.7633e+00 6.2572e-03
9.5500e+00 4.0204e+02 4.0241e+02 4.0203e+02 9.7326e+00 6.2489e-03 1.1388e-07 9.7294e+00 6.2545e-03
9.5600e+00 4.0204e+02 4.0241e+02 4.0203e+02 9.3929e+00 6.2667e-03 1.1393e-07 9.3896e+00 6.2723e-03
9.5700e+00 4.0204e+02 4.0239e+02 4.0203e+02 8.8572e+00 6.3250e-03 1.1399e-07 8.8540e+00 6.3306e-03
9.5800e+00 4.0204e+02 4.0236e+02 4.0203e+02 8.2297e+00 6.4281e-03 1.1405e-07 8.2264e+00 6.4338e-03
9.5900e+00 4.0204e+02 4.0233e+02 4.0203e+02 7.5875e+00 6.5241e-03 1.1410e-07 7.5843e+00 6.5298e-03
9.6000e+00 4.0204e+02 4.0230e+02 4.0203e+02 6.9791e+00 6.5938e-03 1.1416e-07 6.9758e+00 6.5995e-03
9.6100e+00 4.0204e+02 4.0227e+02 4.0203e+02 6.4294e+00 6.6512e-03 1.1422e-07 6.4262e+00 6.6569e-03
9.6200e+00 4.0204e+02 4.0225e+02 4.0203e+02 5.9485e+00 6.5903e-03 1.1427e-07 5.9453e+00 6.5960e-03
9.6300e+00 4.0204e+02 4.0223e+02 4.0203e+02 5.5375e+00 6.6668e-03 1.1433e-07 5.5343e+00 6.6688e-03
9.6400e+00 4.0204e+02 4.0222e+02 4.0203e+02 5.1929e+00 6.7810e-03 1.1439e-07 5.1897e+00 6.7831e-03
9.6500e+00 4.0204e+02 4.0220e+02 4.0203e+02 4.9091e+00 6.9173e-03 1.1444e-07 4.9059e+00 6.9193e-03
9.6600e+00 4.0204e+02 4.0220e+02 4.0203e+02 4.6802e+00 7.0030e-03 1.1450e-07 4.6770e+00 7.0050e-03
9.6700e+00 4.0204e+02 4.0219e+02 4.0203e+02 4.5004e+00 7.2403e-03 1.1456e-07 4.4972e+00 7.2423e-03
9.6800e+00 4.0204e+02 4.0219e+02 4.0203e+02 4.3645e+00 7.4274e-03 1.1462e-07 4.3613e+00 7.4294e-03
9.6900e+00 4.0204e+02 4.0220e+02 4.0203e+02 4.2679e+00 7.6305e-03 1.1468e-07 4.2646e+00 7.6326e-03
9.7000e+00 4.0204e+02 4.0221e+02 4.0203e+02 4.2064e+00 7.8155e-03 1.1474e-07 4.2032e+00 7.8175e-03
9.7100e+00 4.0204e+02 4.0222e+02 4.0203e+02 4.1767e+00 7.8205e-03 1.1480e-07 4.1735e+00 7.8225e-03
9.7200e+00 4.0204e+02 4.0224e+02 4.0203e+02 4.1758e+00 7.9526e-03 1.1485e-07 4.1726e+00 7.9546e-03
9.7300e+00 4.0204e+02 4.0226e+02 4.0203e+02 4.2009e+00 7.9769e-03 1.1491e-07 4.1977e+00 7.9789e-03
9.7400e+00 4.0204e+02 4.0228e+02 4.0203e+02 4.2494e+00 8.1240e-03 1.1497e-07 4.2462e+00 8.1260e-03
9.7500e+00 4.0204e+02 4.0231e+02 4.0203e+02 4.3190e+00 8.2538e-03 1.1503e-07 4.3158e+00 8.2559e-03
9.7600e+00 4.0204e+02 4.0235e+02 4.0203e+02 4.4071e+00 8.3141e-03 1.1509e-07 4.4039e+00 8.3161e-03
9.7700e+00 4.0204e+02 4.0239e+02 4.0203e+02 4.5110e+00 8.3683e-03 1.1515e-07 4.5078e+00 8.3704e-03
9.7800e+00 4.0204e+02 4.0243e+02 4.0203e+02 4.6278e+00 8.3264e-03 1.1521e-07 4.6246e+00 8.3285e-03
9.7900e+00 4.0204e+02 4.0248e+02 4.0203e+02 4.7541e+00 8.3548e-03 1.1527e-07 4.7508e+00 8.3568e-03
9.8000e+00 4.0204e+02 4.0253e+02 4.0203e+02 4.8860e+00 8.2251e-03 1.1533e-07 4.8828e+00 8.2272e-03
9.8100e+00 4.0204e+02 4.0258e+02 4.0203e+02 5.0193e+00 8.2388e-03 1.1540e-07 5.0161e+00 8.2408e-03
9.8200e+00 4.0204e+02 4.0264e+02 4.0203e+02 5.1493e+00 8.2051e-03 1.1546e-07 5.1461e+00 8.2071e-03
9.8300e+00 4.0204e+02 4.0270e+02 4.0203e+02 5.2708e+00 8.2242e-03 1.1552e-07 5.2676e+00 8.2262e-03
9.8400e+00 4.0204e+02 4.0277e+02 4.0203e+02 5.3784e+00 8.2768e-03 1.1558e-07 5.3752e+00 8.2788e-03
9.8500e+00 4.0204e+02 4.0283e+02 4.0203e+02 5.4669e+00 8.4352e-03 1.1564e-07 5.4637e+00 8.4372e-03
9.8600e+00 4.0204e+02 4.0289e+02 4.0202e+02 5.5313e+00 1.7679e-02 1.1570e-07 5.5281e+00 1.7681e-02
9.8700e+00 4.0204e+02 4.0295e+02 4.0202e+02 5.5676e+00 1.7658e-02 1.1576e-07 5.5643e+00 1.7660e-02
9.8800e+00 4.0204e+02 4.0301e+02 4.0202e+02 5.5725e+00 1.7617e-02 1.1583e-07 5.5693e+00 1.7619e-02
9.8900e+00 4.0204e+02 4.0306e+02 4.0202e+02 5.5444e+00 1.7557e-02 1.1589e-07 5.5411e+00 1.7559e-02
9.9000e+00 4.0204e+02 4.0311e+02 4.0202e+02 5.4831e+00 1.7478e-02 1.1595e-07 5.4799e+00 1.7480e-02
9.9100e+00 4.0204e+02 4.0315e+02 4.0202e+02 5.3902e+00 1.7379e-02 1.1601e-07 5.3870e+00 1.7381e-02
9.9200e+00 4.0204e+02 4.0319e+02 4.0202e+02 5.2688e+00 1.7263e-02 1.1608e-07 5.2656e+00 1.7265e-02
9.9300e+00 4.0204e+02 4.0322e+02 4.0202e+02 5.1231e+00 1.7167e-02 1.1614e-07 5.1199e+00 1.7169e-02
9.9400e+00 4.0204e+02 4.0324e+02 4.0203e+02 4.9586e+00 1.7042e-02 1.1620e-07 4.9554e+00 1.7044e-02
9.9500e+00 4.0204e+02 4.0326e+02 4.0203e+02 4.7810e+00 1.6919e-02 1.1626e-07 4.7778e+00 1.6921e-02
9.9600e+00 4.0204e+02 4.0328e+02 4.0203e+02 4.5965e+00 1.6982e-02 1.1633e-07 4.5933e+00 1.6988e-02
9.9700e+00 4.0204e+02 4.0329e+02 4.0203e+02 4.4113e+00 1.7109e-02 1.1639e-07 4.4081e+00 1.7114e-02
9.9800e+00 4.0204e+02 4.0330e+02 4.0203e+02 4.2312e+00 1.7122e-02 1.1645e-07 4.2280e+00 1.7128e-02
9.9900e+00 4.0204e+02 4.0331e+02 4.0203e+02 4.0615e+00 9.9393e-03 1.1652e-07 4.0583e+00 9.9413e-03
1.0000e+01 4.0204e+02 4.0332e+02 4.0203e+02 3.9072e+00 9.7800e-03 1.1658e-07 3.9040e+00 9.7820e-03


==> 2DSWE_sigma0p1_errbeta.txt <==
t ep ebna esena betana eba esea betaa
0.0000e+00 1.1835e-06 1.9039e+00 1.6813e-04 6.2160e-07 2.2876e-05 1.4373e-06 5.1733e-02
1.0000e-02 1.2139e-06 1.8367e+00 2.8753e-03 6.6090e-07 2.3381e-05 1.3786e-06 5.1917e-02
2.0000e-02 1.3431e-06 3.3841e-01 1.2674e-02 3.9688e-06 2.5868e-05 1.5513e-06 5.1921e-02
3.0000e-02 1.7019e-06 6.6536e-01 7.5853e-03 2.5578e-06 3.2779e-05 2.0064e-06 5.1920e-02
4.0000e-02 2.4651e-06 1.2533e+00 5.5290e-03 1.9669e-06 4.7494e-05 2.9253e-06 5.1905e-02
5.0000e-02 3.6245e-06 1.9877e+00 5.1132e-03 1.8234e-06 6.9869e-05 4.3343e-06 5.1876e-02
6.0000e-02 4.9065e-06 2.8029e+00 5.6675e-03 1.7505e-06 9.4652e-05 5.9631e-06 5.1837e-02
7.0000e-02 6.2187e-06 3.6647e+00 6.5747e-03 1.6969e-06 1.2006e-04 7.4383e-06 5.1798e-02
8.0000e-02 7.5258e-06 4.5537e+00 6.7987e-03 1.6527e-06 1.4538e-04 8.6102e-06 5.1765e-02
9.0000e-02 8.7260e-06 5.3917e+00 5.7927e-03 1.6184e-06 1.6865e-04 1.0155e-05 5.1741e-02
1.0000e-01 9.8702e-06 6.1734e+00 3.0929e-03 1.5988e-06 1.9083e-04 1.1759e-05 5.1724e-02
1.1000e-01 1.1008e-05 6.8776e+00 3.9875e-03 1.6005e-06 2.1286e-04 1.4058e-05 5.1713e-02
1.2000e-01 1.2176e-05 7.4662e+00 1.2148e-02 1.6309e-06 2.3549e-04 1.6555e-05 5.1706e-02
1.3000e-01 1.3414e-05 7.9067e+00 2.2565e-02 1.6965e-06 2.5944e-04 1.9267e-05 5.1703e-02
1.4000e-01 1.5209e-05 8.4410e+00 3.3868e-02 1.8018e-06 2.9416e-04 2.2146e-05 5.1702e-02
1.5000e-01 1.7145e-05 8.8009e+00 4.4700e-02 1.9481e-06 3.3160e-04 2.5263e-05 5.1704e-02
1.6000e-01 1.9233e-05 9.0134e+00 5.4131e-02 2.1338e-06 3.7195e-04 2.8637e-05 5.1707e-02
1.7000e-01 2.1480e-05 9.1230e+00 6.1836e-02 2.3545e-06 4.1538e-04 3.2203e-05 5.1712e-02
1.8000e-01 2.3897e-05 9.1766e+00 6.7957e-02 2.6041e-06 4.6206e-04 3.6029e-05 5.1718e-02
1.9000e-01 2.6492e-05 9.2149e+00 7.2867e-02 2.8749e-06 5.1216e-04 4.0077e-05 5.1725e-02
2.0000e-01 2.9274e-05 9.2710e+00 7.7001e-02 3.1576e-06 5.6586e-04 4.4380e-05 5.1733e-02
2.1000e-01 3.2253e-05 9.3723e+00 8.0770e-02 3.4414e-06 6.2334e-04 4.8915e-05 5.1742e-02
2.2000e-01 3.5440e-05 9.5440e+00 8.4544e-02 3.7133e-06 6.8480e-04 5.4746e-05 5.1752e-02
2.3000e-01 3.8844e-05 9.8132e+00 8.8668e-02 3.9583e-06 7.5042e-04 5.9203e-05 5.1763e-02
2.4000e-01 4.2474e-05 1.0214e+01 9.3497e-02 4.1585e-06 8.2038e-04 6.4323e-05 5.1773e-02
2.5000e-01 4.6337e-05 1.0792e+01 9.9437e-02 4.2937e-06 8.9482e-04 7.0093e-05 5.1784e-02
2.6000e-01 5.0439e-05 1.1617e+01 1.0701e-01 4.3416e-06 9.7382e-04 7.5808e-05 5.1795e-02
2.7000e-01 5.4777e-05 1.2799e+01 1.1695e-01 4.2798e-06 1.0574e-03 8.1916e-05 5.1805e-02
2.8000e-01 5.9340e-05 1.4516e+01 1.3033e-01 4.0879e-06 1.1452e-03 8.8162e-05 5.1815e-02
2.9000e-01 6.4107e-05 1.7081e+01 1.4867e-01 3.7532e-06 1.2370e-03 9.4325e-05 5.1824e-02
3.0000e-01 6.9035e-05 2.1043e+01 1.7488e-01 3.2807e-06 1.3319e-03 9.9728e-05 5.1831e-02
3.1000e-01 7.4058e-05 2.7278e+01 2.0763e-01 2.7149e-06 1.4287e-03 1.0428e-04 5.1836e-02
3.2000e-01 7.9079e-05 3.6049e+01 2.3266e-01 2.1937e-06 1.5255e-03 1.0842e-04 5.1839e-02
3.3000e-01 8.3968e-05 4.1441e+01 2.3902e-01 2.0262e-06 1.6198e-03 1.0984e-04 5.1839e-02
3.4000e-01 8.8564e-05 3.5803e+01 2.3990e-01 2.4737e-06 1.7086e-03 1.1206e-04 5.1835e-02
3.5000e-01 9.2688e-05 2.7597e+01 2.0268e-01 3.3587e-06 1.7883e-03 1.1451e-04 5.1829e-02
3.6000e-01 9.6168e-05 2.1841e+01 1.6396e-01 4.4030e-06 1.8558e-03 1.1702e-04 5.1820e-02
3.7000e-01 9.8871e-05 1.8168e+01 1.3617e-01 5.4419e-06 1.9083e-03 1.2125e-04 5.1811e-02
3.8000e-01 1.0073e-04 1.5781e+01 1.1760e-01 6.3833e-06 1.9446e-03 1.3062e-04 5.1803e-02
3.9000e-01 1.0178e-04 1.4184e+01 1.0551e-01 7.1757e-06 1.9651e-03 1.3203e-04 5.1796e-02
4.0000e-01 1.0212e-04 1.3099e+01 9.7983e-02 7.7957e-06 1.9717e-03 1.5090e-04 5.1793e-02
4.1000e-01 1.0190e-04 1.2367e+01 9.3835e-02 8.2397e-06 1.9674e-03 1.5204e-04 5.1795e-02
4.2000e-01 1.0131e-04 1.1893e+01 9.2357e-02 8.5186e-06 1.9558e-03 1.5486e-04 5.1801e-02
4.3000e-01 1.0054e-04 1.1617e+01 9.3120e-02 8.6542e-06 1.9404e-03 1.5897e-04 5.1811e-02
4.4000e-01 9.9741e-05 1.1492e+01 9.5835e-02 8.6794e-06 1.9246e-03 1.6644e-04 5.1825e-02
4.5000e-01 9.9071e-05 1.1463e+01 1.0019e-01 8.6428e-06 1.9110e-03 1.7396e-04 5.1842e-02
4.6000e-01 9.8643e-05 1.1444e+01 1.0562e-01 8.6196e-06 1.9021e-03 1.7639e-04 5.1861e-02
4.7000e-01 9.8540e-05 1.1289e+01 1.1095e-01 8.7287e-06 1.8993e-03 1.8508e-04 5.1883e-02
4.8000e-01 9.8809e-05 1.0798e+01 1.1422e-01 9.1502e-06 1.9036e-03 1.9824e-04 5.1906e-02
4.9000e-01 9.9451e-05 9.8186e+00 1.1318e-01 1.0129e-05 1.9150e-03 2.0892e-04 5.1934e-02
5.0000e-01 1.0042e-04 8.4052e+00 1.0691e-01 1.1948e-05 1.9325e-03 2.2947e-04 5.1967e-02
5.1000e-01 1.0164e-04 6.8216e+00 9.6803e-02 1.4900e-05 1.9547e-03 2.5610e-04 5.1999e-02
5.2000e-01 1.0299e-04 5.3408e+00 8.5320e-02 1.9285e-05 1.9798e-03 2.6885e-04 5.2023e-02
5.3000e-01 1.0436e-04 4.1137e+00 7.4349e-02 2.5369e-05 2.0053e-03 2.8331e-04 5.2042e-02
5.4000e-01 1.0563e-04 3.1893e+00 6.4733e-02 3.3121e-05 2.0290e-03 3.1038e-04 5.2060e-02
5.5000e-01 1.0673e-04 2.5723e+00 5.6629e-02 4.1493e-05 2.0496e-03 3.2309e-04 5.2075e-02
5.6000e-01 1.0762e-04 2.2457e+00 4.9897e-02 4.7922e-05 2.0660e-03 3.3274e-04 5.2089e-02
5.7000e-01 1.0827e-04 2.1593e+00 4.4315e-02 5.0142e-05 2.0780e-03 3.4761e-04 5.2103e-02
5.8000e-01 1.0869e-04 2.2323e+00 3.9921e-02 4.8691e-05 2.0857e-03 3.5489e-04 5.2114e-02
5.9000e-01 1.0890e-04 2.3883e+00 3.6480e-02 4.5599e-05 2.0892e-03 3.3983e-04 5.2125e-02
6.0000e-01 1.0892e-04 2.5775e+00 3.3659e-02 4.2259e-05 2.0891e-03 2.9245e-04 5.2139e-02
6.1000e-01 1.0878e-04 2.7739e+00 3.1351e-02 3.9214e-05 2.0858e-03 2.5248e-04 5.2151e-02
6.2000e-01 1.0849e-04 2.9653e+00 2.9476e-02 3.6586e-05 2.0798e-03 2.1331e-04 5.2163e-02
6.3000e-01 1.0807e-04 3.1465e+00 2.7972e-02 3.4347e-05 2.0714e-03 1.9854e-04 5.2175e-02
6.4000e-01 1.0755e-04 3.3157e+00 2.6793e-02 3.2437e-05 2.0609e-03 1.8122e-04 5.2187e-02
6.5000e-01 1.0693e-04 3.4724e+00 2.5904e-02 3.0795e-05 2.0485e-03 1.6885e-04 5.2200e-02
6.6000e-01 1.0623e-04 3.6167e+00 2.5279e-02 2.9372e-05 2.0345e-03 1.5841e-04 5.2213e-02
6.7000e-01 1.0545e-04 3.7489e+00 2.4899e-02 2.8128e-05 2.0190e-03 1.4406e-04 5.2227e-02
6.8000e-01 1.0459e-04 3.8689e+00 2.4746e-02 2.7035e-05 2.0021e-03 1.4255e-04 5.2241e-02
6.9000e-01 1.0367e-04 3.9767e+00 2.4808e-02 2.6070e-05 1.9840e-03 1.3826e-04 5.2256e-02
7.0000e-01 1.0269e-04 4.0723e+00 2.5071e-02 2.5217e-05 1.9646e-03 1.3372e-04 5.2271e-02
7.1000e-01 1.0165e-04 4.1552e+00 2.5522e-02 2.4462e-05 1.9440e-03 1.3068e-04 5.2287e-02
7.2000e-01 1.0054e-04 4.2253e+00 2.6150e-02 2.3795e-05 1.9224e-03 1.2872e-04 5.2302e-02
7.3000e-01 9.9384e-05 4.2822e+00 2.6938e-02 2.3209e-05 1.8996e-03 1.2666e-04 5.2317e-02
7.4000e-01 9.8171e-05 4.3256e+00 2.7874e-02 2.2695e-05 1.8759e-03 1.2443e-04 5.2334e-02
7.5000e-01 9.6905e-05 4.3553e+00 2.8938e-02 2.2250e-05 1.8511e-03 1.1985e-04 5.2350e-02
7.6000e-01 9.5589e-05 4.3713e+00 3.0116e-02 2.1867e-05 1.8254e-03 1.1697e-04 5.2368e-02
7.7000e-01 9.4225e-05 4.3736e+00 3.1387e-02 2.1544e-05 1.7987e-03 1.1426e-04 5.2385e-02
7.8000e-01 9.2813e-05 4.3622e+00 3.2734e-02 2.1277e-05 1.7712e-03 1.1208e-04 5.2402e-02
7.9000e-01 9.1357e-05 4.3376e+00 3.4137e-02 2.1061e-05 1.7428e-03 1.0992e-04 5.2420e-02
8.0000e-01 8.9858e-05 4.3002e+00 3.5578e-02 2.0896e-05 1.7136e-03 1.0800e-04 5.2438e-02
8.1000e-01 8.8319e-05 4.2505e+00 3.7038e-02 2.0779e-05 1.6837e-03 1.0603e-04 5.2456e-02
8.2000e-01 8.6743e-05 4.1892e+00 3.8499e-02 2.0707e-05 1.6530e-03 1.0408e-04 5.2475e-02
8.3000e-01 8.5132e-05 4.1170e+00 3.9945e-02 2.0678e-05 1.6218e-03 1.0327e-04 5.2493e-02
8.4000e-01 8.5206e-05 4.1179e+00 4.1360e-02 2.0692e-05 1.6226e-03 1.0415e-04 5.2512e-02
8.5000e-01 8.6102e-05 4.1504e+00 4.2729e-02 2.0746e-05 1.6391e-03 1.0499e-04 5.2531e-02
8.6000e-01 8.6997e-05 4.1747e+00 4.4040e-02 2.0839e-05 1.6555e-03 1.0607e-04 5.2550e-02
8.7000e-01 8.7888e-05 4.1909e+00 4.5280e-02 2.0971e-05 1.6718e-03 1.0698e-04 5.2570e-02
8.8000e-01 8.8771e-05 4.1990e+00 4.6441e-02 2.1141e-05 1.6880e-03 1.0785e-04 5.2589e-02
8.9000e-01 8.9645e-05 4.1992e+00 4.7513e-02 2.1348e-05 1.7040e-03 1.0881e-04 5.2609e-02
9.0000e-01 9.0506e-05 4.1915e+00 4.8489e-02 2.1592e-05 1.7197e-03 1.1000e-04 5.2629e-02
9.1000e-01 9.1351e-05 4.1762e+00 4.9363e-02 2.1874e-05 1.7351e-03 1.1063e-04 5.2648e-02
9.2000e-01 9.2178e-05 4.1534e+00 5.0130e-02 2.2193e-05 1.7502e-03 1.1154e-04 5.2668e-02
9.3000e-01 9.2984e-05 4.1233e+00 5.0786e-02 2.2551e-05 1.7648e-03 1.1232e-04 5.2688e-02
9.4000e-01 9.3768e-05 4.0861e+00 5.1329e-02 2.2948e-05 1.7790e-03 1.1299e-04 5.2708e-02
9.5000e-01 9.4527e-05 4.0420e+00 5.1756e-02 2.3386e-05 1.7927e-03 1.1377e-04 5.2728e-02
9.6000e-01 9.5260e-05 3.9912e+00 5.2066e-02 2.3868e-05 1.8060e-03 1.1500e-04 5.2748e-02
9.7000e-01 9.5966e-05 3.9339e+00 5.2259e-02 2.4395e-05 1.8187e-03 1.1542e-04 5.2768e-02
9.8000e-01 9.6643e-05 3.8702e+00 5.2333e-02 2.4971e-05 1.8308e-03 1.1613e-04 5.2787e-02
9.9000e-01 9.7291e-05 3.8002e+00 5.2290e-02 2.5601e-05 1.8424e-03 1.1740e-04 5.2807e-02
1.0000e+00 9.7908e-05 3.7243e+00 5.2129e-02 2.6289e-05 1.8534e-03 1.1723e-04 5.2827e-02
1.0100e+00 9.8494e-05 3.6423e+00 5.1852e-02 2.7041e-05 1.8638e-03 1.1829e-04 5.2846e-02
1.0200e+00 9.9050e-05 3.5546e+00 5.1460e-02 2.7865e-05 1.8736e-03 1.1886e-04 5.2866e-02
1.0300e+00 9.9574e-05 3.4613e+00 5.0954e-02 2.8768e-05 1.8829e-03 1.1932e-04 5.2885e-02
1.0400e+00 1.0007e-04 3.3624e+00 5.0336e-02 2.9761e-05 1.8915e-03 1.1965e-04 5.2903e-02
1.0500e+00 1.0053e-04 3.2582e+00 4.9609e-02 3.0855e-05 1.8996e-03 1.2042e-04 5.2921e-02
1.0600e+00 1.0097e-04 3.1488e+00 4.8777e-02 3.2065e-05 1.9072e-03 1.2080e-04 5.2939e-02
1.0700e+00 1.0137e-04 3.0344e+00 4.7842e-02 3.3407e-05 1.9143e-03 1.2162e-04 5.2957e-02
1.0800e+00 1.0175e-04 2.9154e+00 4.6809e-02 3.4902e-05 1.9208e-03 1.2232e-04 5.2975e-02
1.0900e+00 1.0339e-04 2.8270e+00 4.5685e-02 3.6572e-05 1.9509e-03 1.2175e-04 5.2995e-02
1.1000e+00 1.0552e-04 2.7447e+00 4.4477e-02 3.8446e-05 1.9905e-03 1.2082e-04 5.3014e-02
1.1100e+00 1.0756e-04 2.6521e+00 4.3194e-02 4.0554e-05 2.0281e-03 1.2123e-04 5.3032e-02
1.1200e+00 1.0948e-04 2.5498e+00 4.1847e-02 4.2936e-05 2.0638e-03 1.2377e-04 5.3048e-02
1.1300e+00 1.1129e-04 2.4387e+00 4.0449e-02 4.5633e-05 2.0972e-03 1.2629e-04 5.3064e-02
1.1400e+00 1.1297e-04 2.3199e+00 4.0916e-02 4.8696e-05 2.1283e-03 1.2875e-04 5.3080e-02
1.1500e+00 1.1452e-04 2.1949e+00 4.1465e-02 5.2176e-05 2.1569e-03 1.3141e-04 5.3096e-02
1.1600e+00 1.1593e-04 2.0656e+00 4.1925e-02 5.6127e-05 2.1829e-03 1.3303e-04 5.3111e-02
1.1700e+00 1.1720e-04 1.9341e+00 4.2289e-02 6.0598e-05 2.2061e-03 1.3482e-04 5.3126e-02
1.1800e+00 1.1832e-04 1.8031e+00 4.2552e-02 6.5620e-05 2.2266e-03 1.3632e-04 5.3140e-02
1.1900e+00 1.1928e-04 1.6757e+00 4.2709e-02 7.1185e-05 2.2442e-03 1.3854e-04 5.3153e-02
1.2000e+00 1.2009e-04 1.5552e+00 4.2754e-02 7.7220e-05 2.2587e-03 1.4138e-04 5.3166e-02
1.2100e+00 1.2073e-04 1.4452e+00 4.2686e-02 8.3543e-05 2.2703e-03 1.4801e-04 5.3180e-02
1.2200e+00 1.2122e-04 1.3494e+00 4.2504e-02 8.9831e-05 2.2788e-03 1.5233e-04 5.3193e-02
1.2300e+00 1.2154e-04 1.2711e+00 4.2210e-02 9.5614e-05 2.2844e-03 1.5982e-04 5.3205e-02
1.2400e+00 1.2170e-04 1.2129e+00 4.1807e-02 1.0034e-04 2.2870e-03 1.6263e-04 5.3215e-02
1.2500e+00 1.2170e-04 1.1758e+00 4.1303e-02 1.0350e-04 2.2867e-03 1.6247e-04 5.3224e-02
1.2600e+00 1.2156e-04 1.1597e+00 4.0706e-02 1.0482e-04 2.2836e-03 1.6065e-04 5.3231e-02
1.2700e+00 1.2126e-04 1.1626e+00 4.0026e-02 1.0430e-04 2.2778e-03 1.5770e-04 5.3237e-02
1.2800e+00 1.2209e-04 1.1944e+00 3.9276e-02 1.0222e-04 2.2932e-03 1.5397e-04 5.3242e-02
1.2900e+00 1.2315e-04 1.2443e+00 3.8470e-02 9.8974e-05 2.3127e-03 1.5083e-04 5.3251e-02
1.3000e+00 1.2425e-04 1.3086e+00 3.7622e-02 9.4953e-05 2.3331e-03 1.5075e-04 5.3257e-02
1.3100e+00 1.2539e-04 1.3862e+00 3.6748e-02 9.0455e-05 2.3545e-03 1.4976e-04 5.3257e-02
1.3200e+00 1.2657e-04 1.4773e+00 3.5861e-02 8.5677e-05 2.3769e-03 1.5225e-04 5.3253e-02
1.3300e+00 1.2827e-04 1.5888e+00 3.5239e-02 8.0735e-05 2.4089e-03 1.5598e-04 5.3247e-02
1.3400e+00 1.3023e-04 1.7206e+00 3.6862e-02 7.5689e-05 2.4464e-03 1.5825e-04 5.3234e-02
1.3500e+00 1.3219e-04 1.8731e+00 3.8675e-02 7.0572e-05 2.4838e-03 1.6196e-04 5.3220e-02
1.3600e+00 1.3410e-04 2.0503e+00 4.0723e-02 6.5405e-05 2.5209e-03 1.6711e-04 5.3194e-02
1.3700e+00 1.3592e-04 2.2575e+00 4.3075e-02 6.0210e-05 2.5569e-03 1.7186e-04 5.3160e-02
1.3800e+00 1.3762e-04 2.5018e+00 4.5830e-02 5.5011e-05 2.5916e-03 1.7862e-04 5.3104e-02
1.3900e+00 1.3915e-04 2.7924e+00 4.9877e-02 4.9831e-05 2.6241e-03 1.8482e-04 5.3027e-02
1.4000e+00 1.4044e-04 3.1423e+00 5.4960e-02 4.4694e-05 2.6538e-03 1.9191e-04 5.2922e-02
1.4100e+00 1.4147e-04 3.5708e+00 6.1338e-02 3.9618e-05 2.6802e-03 1.9817e-04 5.2783e-02
1.4200e+00 1.4218e-04 4.1076e+00 6.9547e-02 3.4614e-05 2.7028e-03 2.0459e-04 5.2605e-02
1.4300e+00 1.4254e-04 4.8017e+00 8.0461e-02 2.9686e-05 2.7217e-03 2.1139e-04 5.2373e-02
1.4400e+00 1.4456e-04 5.8217e+00 9.5607e-02 2.4831e-05 2.7728e-03 2.1362e-04 5.2134e-02
1.4500e+00 1.4667e-04 7.3186e+00 1.1955e-01 2.0040e-05 2.8308e-03 2.1720e-04 5.1810e-02
1.4600e+00 1.4838e-04 9.6952e+00 1.5829e-01 1.5304e-05 2.8852e-03 2.1787e-04 5.1428e-02
1.4700e+00 1.4969e-04 1.4095e+01 2.3034e-01 1.0620e-05 2.9376e-03 2.2099e-04 5.0956e-02
1.4800e+00 1.5060e-04 2.5028e+01 4.0620e-01 6.0171e-06 2.9459e-03 2.1696e-04 5.1121e-02
1.4900e+00 1.5112e-04 7.6216e+01 1.0245e+00 1.9828e-06 2.8934e-03 2.9448e-04 5.2228e-02
1.5000e+00 1.5128e-04 3.8217e+01 6.2777e-01 3.9584e-06 2.8951e-03 3.1408e-04 5.2253e-02
1.5100e+00 1.5110e-04 1.7932e+01 3.0835e-01 8.4262e-06 2.8915e-03 3.0929e-04 5.2255e-02
1.5200e+00 1.5061e-04 1.1593e+01 2.0311e-01 1.2991e-05 2.8822e-03 2.9755e-04 5.2257e-02
1.5300e+00 1.4986e-04 8.5626e+00 1.5214e-01 1.7502e-05 2.8677e-03 2.8914e-04 5.2258e-02
1.5400e+00 1.4887e-04 6.8059e+00 1.2218e-01 2.1874e-05 2.8488e-03 2.8112e-04 5.2259e-02
1.5500e+00 1.4791e-04 5.6852e+00 1.0245e-01 2.6017e-05 2.8304e-03 2.7774e-04 5.2259e-02
1.5600e+00 1.4864e-04 4.9832e+00 8.8441e-02 2.9828e-05 2.8442e-03 2.7372e-04 5.2260e-02
1.5700e+00 1.4929e-04 4.4973e+00 7.7952e-02 3.3196e-05 2.8568e-03 2.7104e-04 5.2259e-02
1.5800e+00 1.4988e-04 4.1607e+00 6.9772e-02 3.6023e-05 2.8681e-03 2.7148e-04 5.2258e-02
1.5900e+00 1.5041e-04 3.9335e+00 6.3186e-02 3.8238e-05 2.8784e-03 2.7175e-04 5.2254e-02
1.6000e+00 1.5088e-04 3.7897e+00 5.7744e-02 3.9812e-05 2.8876e-03 2.7255e-04 5.2249e-02
1.6100e+00 1.5129e-04 3.7116e+00 5.3149e-02 4.0761e-05 2.8958e-03 2.7287e-04 5.2243e-02
1.6200e+00 1.5164e-04 3.6859e+00 4.9197e-02 4.1141e-05 2.9030e-03 2.7232e-04 5.2236e-02
1.6300e+00 1.5194e-04 3.7028e+00 4.5746e-02 4.1033e-05 2.9090e-03 2.6698e-04 5.2231e-02
1.6400e+00 1.5217e-04 3.7546e+00 4.2692e-02 4.0530e-05 2.9123e-03 2.5540e-04 5.2252e-02
1.6500e+00 1.5235e-04 3.8355e+00 3.9960e-02 3.9722e-05 2.9138e-03 2.3626e-04 5.2288e-02
1.6600e+00 1.5248e-04 3.9409e+00 3.7494e-02 3.8691e-05 2.9151e-03 2.3680e-04 5.2305e-02
1.6700e+00 1.5254e-04 4.0672e+00 3.5967e-02 3.7505e-05 2.9156e-03 2.3683e-04 5.2319e-02
1.6800e+00 1.5254e-04 4.2118e+00 3.4724e-02 3.6219e-05 2.9100e-03 3.3064e-04 5.2420e-02
1.6900e+00 1.5249e-04 4.3727e+00 3.3580e-02 3.4874e-05 2.9082e-03 3.3800e-04 5.2436e-02
1.7000e+00 1.5238e-04 4.5484e+00 3.2520e-02 3.3502e-05 2.9053e-03 3.4128e-04 5.2449e-02
1.7100e+00 1.5222e-04 4.7380e+00 3.1534e-02 3.2127e-05 2.9007e-03 3.8475e-04 5.2475e-02
1.7200e+00 1.5200e-04 4.9408e+00 3.0615e-02 3.0763e-05 2.8954e-03 4.1836e-04 5.2496e-02
1.7300e+00 1.5172e-04 5.1566e+00 2.9760e-02 2.9423e-05 2.8896e-03 4.1989e-04 5.2507e-02
1.7400e+00 1.5140e-04 5.3855e+00 2.8973e-02 2.8113e-05 2.8829e-03 4.1708e-04 5.2517e-02
1.7500e+00 1.5103e-04 5.6277e+00 2.9029e-02 2.6837e-05 2.8753e-03 4.2089e-04 5.2527e-02
1.7600e+00 1.5062e-04 5.8840e+00 3.0926e-02 2.5598e-05 2.8669e-03 4.2286e-04 5.2537e-02
1.7700e+00 1.5081e-04 6.1818e+00 3.2997e-02 2.4396e-05 2.8700e-03 4.2370e-04 5.2547e-02
1.7800e+00 1.5285e-04 6.5797e+00 3.5253e-02 2.3230e-05 2.9082e-03 4.2510e-04 5.2557e-02
1.7900e+00 1.5571e-04 7.0460e+00 3.7713e-02 2.2099e-05 2.9622e-03 4.2666e-04 5.2567e-02
1.8000e+00 1.5855e-04 7.5498e+00 4.0399e-02 2.1001e-05 3.0156e-03 4.2754e-04 5.2578e-02
1.8100e+00 1.6136e-04 8.0956e+00 4.3341e-02 1.9932e-05 3.0685e-03 4.2912e-04 5.2587e-02
1.8200e+00 1.6413e-04 8.6891e+00 4.6578e-02 1.8890e-05 3.1207e-03 4.3134e-04 5.2596e-02
1.8300e+00 1.6685e-04 9.3377e+00 5.0157e-02 1.7869e-05 3.1719e-03 4.3321e-04 5.2604e-02
1.8400e+00 1.6951e-04 1.0051e+01 5.4139e-02 1.6864e-05 3.2219e-03 4.3543e-04 5.2611e-02
1.8500e+00 1.7210e-04 1.0844e+01 5.9609e-02 1.5870e-05 3.2707e-03 4.4303e-04 5.2619e-02
1.8600e+00 1.7461e-04 1.1736e+01 6.5998e-02 1.4879e-05 3.3180e-03 4.4824e-04 5.2627e-02
1.8700e+00 1.7704e-04 1.2754e+01 7.3312e-02 1.3881e-05 3.3636e-03 4.5449e-04 5.2634e-02
1.8800e+00 1.7938e-04 1.3942e+01 8.1758e-02 1.2866e-05 3.4076e-03 4.6123e-04 5.2640e-02
1.8900e+00 1.8161e-04 1.5363e+01 9.1605e-02 1.1821e-05 3.4498e-03 4.6682e-04 5.2645e-02
1.9000e+00 1.8374e-04 1.7117e+01 1.0320e-01 1.0734e-05 3.4900e-03 4.7165e-04 5.2649e-02
1.9100e+00 1.8576e-04 1.9359e+01 1.1696e-01 9.5954e-06 3.5281e-03 4.7543e-04 5.2652e-02
1.9200e+00 1.8766e-04 2.2330e+01 1.3333e-01 8.4041e-06 3.5641e-03 4.7661e-04 5.2653e-02
1.9300e+00 1.8944e-04 2.6387e+01 1.5686e-01 7.1795e-06 3.5979e-03 4.7659e-04 5.2653e-02
1.9400e+00 1.9110e-04 3.2000e+01 1.8623e-01 5.9718e-06 3.6294e-03 4.7469e-04 5.2653e-02
1.9500e+00 1.9263e-04 3.9548e+01 2.1626e-01 4.8708e-06 3.6580e-03 4.7016e-04 5.2661e-02
1.9600e+00 1.9403e-04 4.8566e+01 2.3858e-01 3.9952e-06 3.6779e-03 5.2490e-04 5.2757e-02
1.9700e+00 1.9530e-04 5.6629e+01 2.4892e-01 3.4488e-06 3.7012e-03 5.2706e-04 5.2768e-02
1.9800e+00 1.9645e-04 6.0583e+01 2.7062e-01 3.2426e-06 3.7224e-03 5.2213e-04 5.2774e-02
1.9900e+00 1.9746e-04 6.0339e+01 2.7817e-01 3.2725e-06 3.7411e-03 5.1523e-04 5.2780e-02
2.0000e+00 1.9834e-04 5.8245e+01 2.7412e-01 3.4053e-06 3.7576e-03 5.0564e-04 5.2785e-02
2.0100e+00 1.9910e-04 5.6023e+01 2.6460e-01 3.5539e-06 3.7716e-03 4.9178e-04 5.2790e-02
2.0200e+00 1.9974e-04 5.4265e+01 2.5377e-01 3.6809e-06 3.7834e-03 4.7768e-04 5.2794e-02
2.0300e+00 2.0027e-04 5.3024e+01 2.4329e-01 3.7769e-06 3.7927e-03 4.3452e-04 5.2803e-02
2.0400e+00 2.0068e-04 5.2196e+01 2.3354e-01 3.8447e-06 3.7994e-03 4.1708e-04 5.2819e-02
2.0500e+00 2.0099e-04 5.1667e+01 2.2444e-01 3.8901e-06 3.8039e-03 4.1114e-04 5.2837e-02
2.0600e+00 2.0120e-04 5.1349e+01 2.1582e-01 3.9184e-06 3.8066e-03 4.0848e-04 5.2857e-02
2.0700e+00 2.0133e-04 5.1189e+01 2.0756e-01 3.9330e-06 3.8076e-03 4.0755e-04 5.2875e-02
2.0800e+00 2.0137e-04 5.1169e+01 1.9958e-01 3.9354e-06 3.8070e-03 4.0640e-04 5.2894e-02
2.0900e+00 2.0134e-04 5.1298e+01 1.9191e-01 3.9250e-06 3.8052e-03 4.0606e-04 5.2913e-02
2.1000e+00 2.0126e-04 5.1608e+01 1.8457e-01 3.8998e-06 3.8023e-03 4.0599e-04 5.2931e-02
2.1100e+00 2.0177e-04 5.2317e+01 1.7764e-01 3.8567e-06 3.8107e-03 4.0618e-04 5.2948e-02
2.1200e+00 2.0297e-04 5.3524e+01 1.7115e-01 3.7922e-06 3.8323e-03 4.0654e-04 5.2964e-02
2.1300e+00 2.0427e-04 5.5159e+01 1.6512e-01 3.7032e-06 3.8556e-03 4.0702e-04 5.2980e-02
2.1400e+00 2.0565e-04 5.7331e+01 1.5945e-01 3.5871e-06 3.8811e-03 4.0641e-04 5.2988e-02
2.1500e+00 2.0714e-04 6.0160e+01 1.5391e-01 3.4431e-06 3.9082e-03 4.0745e-04 5.3001e-02
2.1600e+00 2.0872e-04 6.3765e+01 1.4800e-01 3.2733e-06 3.9380e-03 4.0717e-04 5.3003e-02
2.1700e+00 2.1042e-04 6.8215e+01 1.4073e-01 3.0846e-06 3.9692e-03 4.0830e-04 5.3012e-02
2.1800e+00 2.1222e-04 7.3421e+01 1.3039e-01 2.8904e-06 4.0040e-03 4.0761e-04 5.3002e-02
2.1900e+00 2.1412e-04 7.8905e+01 1.1444e-01 2.7137e-06 4.0396e-03 4.0877e-04 5.3007e-02
2.2000e+00 2.1613e-04 8.3519e+01 9.0529e-02 2.5878e-06 4.0795e-03 4.0765e-04 5.2980e-02
2.2100e+00 2.1824e-04 8.5484e+01 6.2126e-02 2.5530e-06 4.1192e-03 4.0882e-04 5.2980e-02
2.2200e+00 2.2043e-04 8.3415e+01 5.5258e-02 2.6426e-06 4.1637e-03 4.0778e-04 5.2942e-02
2.2300e+00 2.2271e-04 7.7671e+01 7.3416e-02 2.8674e-06 4.2100e-03 4.0695e-04 5.2901e-02
2.2400e+00 2.2507e-04 7.0094e+01 8.8550e-02 3.2110e-06 4.2569e-03 4.0700e-04 5.2872e-02
2.2500e+00 2.2749e-04 6.2478e+01 9.4705e-02 3.6411e-06 4.3072e-03 4.1013e-04 5.2816e-02
2.2600e+00 2.2996e-04 5.5775e+01 9.4993e-02 4.1230e-06 4.3571e-03 4.1424e-04 5.2778e-02
2.2700e+00 2.3247e-04 5.0254e+01 9.2301e-02 4.6260e-06 4.4108e-03 4.1871e-04 5.2706e-02
2.2800e+00 2.3502e-04 4.5858e+01 8.8410e-02 5.1250e-06 4.4631e-03 4.2326e-04 5.2658e-02
2.2900e+00 2.3758e-04 4.2419e+01 8.4250e-02 5.6008e-06 4.5191e-03 4.2821e-04 5.2573e-02
2.3000e+00 2.4015e-04 3.9764e+01 8.0263e-02 6.0393e-06 4.5731e-03 4.3343e-04 5.2512e-02
2.3100e+00 2.4270e-04 3.7744e+01 7.6637e-02 6.4303e-06 4.6308e-03 4.3914e-04 5.2411e-02
2.3200e+00 2.4524e-04 3.6239e+01 7.3436e-02 6.7674e-06 4.6893e-03 4.4535e-04 5.2299e-02
2.3300e+00 2.4775e-04 3.5156e+01 7.0669e-02 7.0470e-06 4.7416e-03 4.5223e-04 5.2250e-02
2.3400e+00 2.5021e-04 3.4428e+01 6.8320e-02 7.2678e-06 4.8010e-03 4.6002e-04 5.2117e-02
2.3500e+00 2.5262e-04 3.4001e+01 6.6364e-02 7.4299e-06 4.8612e-03 4.6885e-04 5.1967e-02
2.3600e+00 2.5496e-04 3.3837e+01 6.4776e-02 7.5350e-06 4.9223e-03 4.7899e-04 5.1798e-02
2.3700e+00 2.5723e-04 3.3912e+01 6.3532e-02 7.5853e-06 4.9803e-03 4.9068e-04 5.1649e-02
2.3800e+00 2.5941e-04 3.4207e+01 6.2616e-02 7.5836e-06 5.0440e-03 5.0451e-04 5.1430e-02
2.3900e+00 2.6150e-04 3.4714e+01 6.2013e-02 7.5329e-06 5.0999e-03 5.1956e-04 5.1276e-02
2.4000e+00 2.6348e-04 3.5432e+01 6.2530e-02 7.4363e-06 5.1680e-03 5.3866e-04 5.0983e-02
2.4100e+00 2.6535e-04 3.6364e+01 6.3600e-02 7.2971e-06 5.2288e-03 5.5798e-04 5.0749e-02
2.4200e+00 2.6711e-04 3.7525e+01 6.5077e-02 7.1181e-06 5.3063e-03 5.8449e-04 5.0337e-02
2.4300e+00 2.6874e-04 3.8933e+01 6.6978e-02 6.9024e-06 5.3595e-03 6.0052e-04 5.0142e-02
2.4400e+00 2.7023e-04 4.0618e+01 6.9325e-02 6.6530e-06 5.4492e-03 6.3483e-04 4.9591e-02
2.4500e+00 2.7160e-04 4.2618e+01 7.2134e-02 6.3729e-06 5.5067e-03 6.4765e-04 4.9322e-02
2.4600e+00 2.7282e-04 4.4980e+01 7.5721e-02 6.0655e-06 5.6073e-03 6.8570e-04 4.8655e-02
2.4700e+00 2.7391e-04 4.7764e+01 8.0173e-02 5.7347e-06 5.6562e-03 6.9048e-04 4.8426e-02
2.4800e+00 2.7486e-04 5.1034e+01 8.5053e-02 5.3857e-06 5.7035e-03 6.9063e-04 4.8190e-02
2.4900e+00 2.7566e-04 5.4848e+01 9.0044e-02 5.0259e-06 5.8125e-03 7.3437e-04 4.7425e-02
2.5000e+00 2.7632e-04 5.9219e+01 9.4437e-02 4.6661e-06 5.8291e-03 7.2427e-04 4.7404e-02
2.5100e+00 2.7684e-04 6.4036e+01 9.6800e-02 4.3232e-06 5.9107e-03 7.5234e-04 4.6837e-02
2.5200e+00 2.7723e-04 6.8898e+01 9.4663e-02 4.0237e-06 5.9592e-03 7.6378e-04 4.6521e-02
2.5300e+00 2.7748e-04 7.2879e+01 8.4977e-02 3.8074e-06 5.9986e-03 7.7222e-04 4.6257e-02
2.5400e+00 2.7760e-04 7.4455e+01 6.7526e-02 3.7284e-06 6.0302e-03 7.7777e-04 4.6035e-02
2.5500e+00 2.7760e-04 7.2137e+01 5.2804e-02 3.8482e-06 6.0909e-03 7.9969e-04 4.5576e-02
2.5600e+00 2.7747e-04 6.5782e+01 5.6261e-02 4.2181e-06 6.0963e-03 7.9596e-04 4.5515e-02
2.5700e+00 2.7724e-04 5.6941e+01 6.7685e-02 4.8688e-06 6.1328e-03 8.0854e-04 4.5206e-02
2.5800e+00 2.7689e-04 4.7581e+01 7.4067e-02 5.8194e-06 6.1412e-03 8.0889e-04 4.5088e-02
2.5900e+00 2.7645e-04 3.8948e+01 7.4289e-02 7.0979e-06 6.1360e-03 8.0425e-04 4.5053e-02
2.6000e+00 2.7591e-04 3.1496e+01 7.0723e-02 8.7601e-06 6.1185e-03 7.9511e-04 4.5094e-02
2.6100e+00 2.7528e-04 2.5251e+01 6.5474e-02 1.0902e-05 6.1031e-03 7.8972e-04 4.5105e-02
2.6200e+00 2.7457e-04 2.0090e+01 6.0940e-02 1.3667e-05 6.0639e-03 7.7319e-04 4.5279e-02
2.6300e+00 2.7379e-04 1.5885e+01 5.6467e-02 1.7236e-05 6.0368e-03 7.6665e-04 4.5353e-02
2.6400e+00 2.7294e-04 1.2544e+01 5.2331e-02 2.1758e-05 5.9835e-03 7.4590e-04 4.5615e-02
2.6500e+00 2.7203e-04 1.0026e+01 4.8654e-02 2.7131e-05 5.9495e-03 7.3959e-04 4.5722e-02
2.6600e+00 2.7106e-04 8.3257e+00 4.5476e-02 3.2558e-05 5.8897e-03 7.1763e-04 4.6023e-02
2.6700e+00 2.7006e-04 7.4098e+00 4.2776e-02 3.6446e-05 5.8493e-03 7.0958e-04 4.6170e-02
2.6800e+00 2.6902e-04 7.1168e+00 4.0493e-02 3.7801e-05 5.8024e-03 6.9773e-04 4.6363e-02
2.6900e+00 2.6795e-04 7.1754e+00 3.8541e-02 3.7343e-05 5.7435e-03 6.7783e-04 4.6653e-02
2.7000e+00 2.6687e-04 7.3648e+00 3.6831e-02 3.6236e-05 5.7059e-03 6.7279e-04 4.6771e-02
2.7100e+00 2.6578e-04 7.5682e+00 3.5285e-02 3.5118e-05 5.6514e-03 6.5546e-04 4.7028e-02
2.7200e+00 2.6469e-04 7.7389e+00 3.3844e-02 3.4203e-05 5.6210e-03 6.5507e-04 4.7089e-02
2.7300e+00 2.6361e-04 7.8651e+00 3.2472e-02 3.3517e-05 5.5708e-03 6.3998e-04 4.7320e-02
2.7400e+00 2.6256e-04 7.9497e+00 3.1144e-02 3.3027e-05 5.5367e-03 6.3524e-04 4.7422e-02
2.7500e+00 2.6154e-04 8.0007e+00 2.9849e-02 3.2690e-05 5.4934e-03 6.2271e-04 4.7610e-02
2.7600e+00 2.6057e-04 8.0261e+00 2.8583e-02 3.2465e-05 5.4651e-03 6.1984e-04 4.7678e-02
2.7700e+00 2.5965e-04 8.0328e+00 2.8093e-02 3.2324e-05 5.4284e-03 6.0907e-04 4.7832e-02
2.7800e+00 2.5881e-04 8.0259e+00 2.7587e-02 3.2246e-05 5.4064e-03 6.0727e-04 4.7870e-02
2.7900e+00 2.5804e-04 8.0092e+00 2.7054e-02 3.2218e-05 5.3761e-03 5.9735e-04 4.7997e-02
2.8000e+00 2.5736e-04 7.9850e+00 2.6496e-02 3.2231e-05 5.3505e-03 5.8822e-04 4.8101e-02
2.8100e+00 2.5679e-04 7.9549e+00 2.5916e-02 3.2281e-05 5.3293e-03 5.7964e-04 4.8184e-02
2.8200e+00 2.5633e-04 7.9197e+00 2.5317e-02 3.2366e-05 5.3123e-03 5.7139e-04 4.8252e-02
2.8300e+00 2.5599e-04 7.8800e+00 2.4700e-02 3.2486e-05 5.2994e-03 5.6329e-04 4.8306e-02
2.8400e+00 2.5578e-04 7.8363e+00 2.4603e-02 3.2641e-05 5.2904e-03 5.5521e-04 4.8348e-02
2.8500e+00 2.5571e-04 7.7886e+00 2.4841e-02 3.2832e-05 5.2855e-03 5.4705e-04 4.8381e-02
2.8600e+00 2.5579e-04 7.7372e+00 2.5052e-02 3.3060e-05 5.2810e-03 5.3652e-04 4.8437e-02
2.8700e+00 2.5602e-04 7.6822e+00 2.5237e-02 3.3327e-05 5.2708e-03 5.1988e-04 4.8574e-02
2.8800e+00 2.5641e-04 7.6237e+00 2.5394e-02 3.3633e-05 5.2788e-03 5.1735e-04 4.8573e-02
2.8900e+00 2.5695e-04 7.5619e+00 2.5524e-02 3.3980e-05 5.2792e-03 5.0973e-04 4.8673e-02
2.9000e+00 2.5766e-04 7.4969e+00 2.5626e-02 3.4369e-05 4.6695e-03 5.3951e-04 5.5179e-02
2.9100e+00 2.5853e-04 7.4287e+00 2.5701e-02 3.4801e-05 4.6799e-03 5.4373e-04 5.5243e-02
2.9200e+00 2.5956e-04 7.3575e+00 2.5748e-02 3.5278e-05 4.6951e-03 5.3848e-04 5.5282e-02
2.9300e+00 2.6074e-04 7.2834e+00 2.5768e-02 3.5799e-05 4.7137e-03 5.3259e-04 5.5316e-02
2.9400e+00 2.6208e-04 7.2065e+00 2.5761e-02 3.6367e-05 4.7355e-03 5.2536e-04 5.5343e-02
2.9500e+00 2.6356e-04 7.1267e+00 2.5728e-02 3.6982e-05 4.7599e-03 5.1768e-04 5.5372e-02
2.9600e+00 2.6519e-04 7.0442e+00 2.5670e-02 3.7646e-05 4.7874e-03 5.1054e-04 5.5393e-02
2.9700e+00 2.6695e-04 6.9591e+00 2.5586e-02 3.8359e-05 4.8176e-03 5.0369e-04 5.5411e-02
2.9800e+00 2.6883e-04 6.8712e+00 2.5478e-02 3.9124e-05 4.8501e-03 4.9757e-04 5.5427e-02
2.9900e+00 2.7082e-04 6.7808e+00 2.5347e-02 3.9940e-05 4.8847e-03 4.9191e-04 5.5443e-02
3.0000e+00 2.7292e-04 6.6878e+00 2.5193e-02 4.0809e-05 4.9213e-03 4.8740e-04 5.5458e-02
3.0100e+00 2.7511e-04 6.5922e+00 2.5018e-02 4.1733e-05 4.9594e-03 4.8328e-04 5.5472e-02
3.0200e+00 2.7738e-04 6.4942e+00 2.4823e-02 4.2712e-05 4.9958e-03 4.7550e-04 5.5523e-02
3.0300e+00 2.7972e-04 6.3939e+00 2.4609e-02 4.3748e-05 5.0359e-03 4.7320e-04 5.5546e-02
3.0400e+00 2.8212e-04 6.2914e+00 2.4378e-02 4.4842e-05 5.0768e-03 4.6910e-04 5.5570e-02
3.0500e+00 2.8456e-04 6.1868e+00 2.4131e-02 4.5994e-05 5.1184e-03 4.6956e-04 5.5595e-02
3.0600e+00 2.8703e-04 6.0803e+00 2.3869e-02 4.7206e-05 5.1602e-03 4.6855e-04 5.5623e-02
3.0700e+00 2.8952e-04 5.9722e+00 2.3596e-02 4.8477e-05 5.2022e-03 4.6853e-04 5.5653e-02
3.0800e+00 2.9202e-04 5.8628e+00 2.3312e-02 4.9809e-05 5.2439e-03 4.6467e-04 5.5687e-02
3.0900e+00 2.9451e-04 5.7522e+00 2.3019e-02 5.1200e-05 5.2863e-03 4.6683e-04 5.5713e-02
3.1000e+00 2.9699e-04 5.6409e+00 2.2720e-02 5.2650e-05 5.3265e-03 4.5898e-04 5.5758e-02
3.1100e+00 2.9945e-04 5.5293e+00 2.2417e-02 5.4156e-05 5.3680e-03 4.6268e-04 5.5784e-02
3.1200e+00 3.0187e-04 5.4178e+00 2.2112e-02 5.5718e-05 5.4091e-03 4.5979e-04 5.5808e-02
3.1300e+00 3.0424e-04 5.3068e+00 2.1808e-02 5.7331e-05 5.4434e-03 4.5453e-04 5.5892e-02
3.1400e+00 3.0656e-04 5.1969e+00 2.1507e-02 5.8990e-05 5.4803e-03 4.6183e-04 5.5939e-02
3.1500e+00 3.0882e-04 5.0885e+00 2.1212e-02 6.0690e-05 5.5185e-03 4.6351e-04 5.5961e-02
3.1600e+00 3.1101e-04 4.9825e+00 2.0926e-02 6.2420e-05 5.5565e-03 4.6574e-04 5.5972e-02
3.1700e+00 3.1312e-04 4.8795e+00 2.0650e-02 6.4170e-05 5.5938e-03 4.6894e-04 5.5976e-02
3.1800e+00 3.1514e-04 4.7803e+00 2.0388e-02 6.5925e-05 5.6315e-03 4.7122e-04 5.5961e-02
3.1900e+00 3.1708e-04 4.6861e+00 2.0142e-02 6.7663e-05 5.6701e-03 4.7235e-04 5.5921e-02
3.2000e+00 3.1892e-04 4.5982e+00 1.9916e-02 6.9356e-05 5.7079e-03 4.7549e-04 5.5872e-02
3.2100e+00 3.2065e-04 4.5184e+00 1.9711e-02 7.0966e-05 5.7466e-03 4.7783e-04 5.5799e-02
3.2200e+00 3.2229e-04 4.4491e+00 1.9530e-02 7.2439e-05 5.7858e-03 4.7924e-04 5.5703e-02
3.2300e+00 3.2381e-04 4.3935e+00 1.9375e-02 7.3702e-05 5.8246e-03 4.8169e-04 5.5593e-02
3.2400e+00 3.2522e-04 4.3563e+00 1.9249e-02 7.4655e-05 5.8605e-03 4.8519e-04 5.5494e-02
3.2500e+00 3.2652e-04 4.3435e+00 1.9154e-02 7.5174e-05 5.8929e-03 4.8459e-04 5.5410e-02
3.2600e+00 3.2771e-04 4.3620e+00 1.9092e-02 7.5127e-05 5.9166e-03 4.8562e-04 5.5387e-02
3.2700e+00 3.2878e-04 4.4181e+00 1.9064e-02 7.4416e-05 5.9293e-03 4.8634e-04 5.5450e-02
3.2800e+00 3.2973e-04 4.5154e+00 1.9070e-02 7.3023e-05 5.9436e-03 4.7546e-04 5.5476e-02
3.2900e+00 3.3056e-04 4.6542e+00 1.9110e-02 7.1025e-05 5.9558e-03 4.6849e-04 5.5503e-02
3.3000e+00 3.3128e-04 4.8322e+00 1.9181e-02 6.8557e-05 5.9646e-03 4.6294e-04 5.5541e-02
3.3100e+00 3.3188e-04 5.0463e+00 1.9277e-02 6.5768e-05 5.9705e-03 4.5321e-04 5.5587e-02
3.3200e+00 3.3237e-04 5.2928e+00 1.9389e-02 6.2797e-05 5.9540e-03 4.0747e-04 5.5823e-02
3.3300e+00 3.3275e-04 5.5672e+00 1.9498e-02 5.9771e-05 5.9288e-03 4.2071e-04 5.6125e-02
3.3400e+00 3.3302e-04 5.8618e+00 1.9578e-02 5.6812e-05 5.9150e-03 4.3358e-04 5.6302e-02
3.3500e+00 3.3319e-04 6.1646e+00 1.9593e-02 5.4049e-05 5.9120e-03 4.3848e-04 5.6358e-02
3.3600e+00 3.3325e-04 6.4571e+00 1.9495e-02 5.1611e-05 5.9084e-03 4.4130e-04 5.6404e-02
3.3700e+00 3.3322e-04 6.7140e+00 1.9234e-02 4.9631e-05 5.9038e-03 4.4417e-04 5.6442e-02
3.3800e+00 3.3310e-04 6.9067e+00 1.8774e-02 4.8228e-05 5.8984e-03 4.4738e-04 5.6472e-02
3.3900e+00 3.3289e-04 7.0106e+00 1.8109e-02 4.7483e-05 5.8920e-03 4.5138e-04 5.6498e-02
3.4000e+00 3.3259e-04 7.0149e+00 1.7277e-02 4.7412e-05 5.8843e-03 4.5626e-04 5.6522e-02
3.4100e+00 3.3222e-04 6.9284e+00 1.6353e-02 4.7951e-05 5.8763e-03 4.6174e-04 5.6536e-02
3.4200e+00 3.3179e-04 6.7766e+00 1.5426e-02 4.8961e-05 5.8683e-03 4.6860e-04 5.6539e-02
3.4300e+00 3.3129e-04 6.5924e+00 1.4572e-02 5.0253e-05 5.8604e-03 4.7687e-04 5.6530e-02
3.4400e+00 3.3073e-04 6.4063e+00 1.3840e-02 5.1626e-05 5.8504e-03 4.8826e-04 5.6532e-02
3.4500e+00 3.3013e-04 6.2400e+00 1.3247e-02 5.2906e-05 5.8387e-03 5.0244e-04 5.6542e-02
3.4600e+00 3.2949e-04 6.1058e+00 1.2794e-02 5.3964e-05 5.8288e-03 5.1936e-04 5.6528e-02
3.4700e+00 3.2882e-04 6.0084e+00 1.2467e-02 5.4726e-05 5.8182e-03 5.4071e-04 5.6516e-02
3.4800e+00 3.2813e-04 5.9476e+00 1.2250e-02 5.5169e-05 5.8075e-03 5.6651e-04 5.6500e-02
3.4900e+00 3.2742e-04 5.9203e+00 1.2129e-02 5.5304e-05 5.7971e-03 5.9683e-04 5.6479e-02
3.5000e+00 3.2670e-04 5.9226e+00 1.2095e-02 5.5162e-05 5.7858e-03 6.3333e-04 5.6467e-02
3.5100e+00 3.2599e-04 5.9503e+00 1.2143e-02 5.4785e-05 5.7745e-03 6.7467e-04 5.6454e-02
3.5200e+00 3.2529e-04 5.9997e+00 1.2336e-02 5.4218e-05 5.7639e-03 7.1835e-04 5.6435e-02
3.5300e+00 3.2461e-04 6.0676e+00 1.2985e-02 5.3499e-05 5.7529e-03 7.6607e-04 5.6426e-02
3.5400e+00 3.2396e-04 6.1520e+00 1.3750e-02 5.2658e-05 5.7417e-03 8.1677e-04 5.6422e-02
3.5500e+00 3.2334e-04 6.2522e+00 1.4595e-02 5.1717e-05 5.7283e-03 8.7239e-04 5.6447e-02
3.5600e+00 3.2277e-04 6.3695e+00 1.5526e-02 5.0675e-05 5.7168e-03 9.1851e-04 5.6461e-02
3.5700e+00 3.2226e-04 6.5101e+00 1.6547e-02 4.9501e-05 5.7001e-03 9.5954e-04 5.6536e-02
3.5800e+00 3.2180e-04 6.6894e+00 1.7664e-02 4.8107e-05 5.6775e-03 9.9301e-04 5.6681e-02
3.5900e+00 3.2142e-04 6.9427e+00 1.8881e-02 4.6295e-05 5.6579e-03 1.0124e-03 5.6808e-02
3.6000e+00 3.2110e-04 7.3409e+00 2.0200e-02 4.3742e-05 5.6399e-03 1.0290e-03 5.6934e-02
3.6100e+00 3.2087e-04 7.9852e+00 2.1612e-02 4.0183e-05 5.6266e-03 1.0472e-03 5.7028e-02
3.6200e+00 3.2072e-04 8.9557e+00 2.3100e-02 3.5812e-05 5.6197e-03 1.0680e-03 5.7072e-02
3.6300e+00 3.2067e-04 1.0292e+01 2.4733e-02 3.1158e-05 5.6180e-03 1.0980e-03 5.7079e-02
3.6400e+00 3.2070e-04 1.2031e+01 2.7350e-02 2.6656e-05 5.6254e-03 1.1306e-03 5.7009e-02
3.6500e+00 3.2084e-04 1.4231e+01 2.9991e-02 2.2546e-05 5.6395e-03 1.1625e-03 5.6891e-02
3.6600e+00 3.2186e-04 1.6988e+01 3.2297e-02 1.8946e-05 5.6692e-03 1.1855e-03 5.6772e-02
3.6700e+00 3.2365e-04 2.0338e+01 3.3660e-02 1.5913e-05 5.6878e-03 1.1793e-03 5.6902e-02
3.6800e+00 3.2539e-04 2.4157e+01 3.3242e-02 1.3470e-05 5.6975e-03 1.1628e-03 5.7111e-02
3.6900e+00 3.2710e-04 2.8158e+01 3.0343e-02 1.1617e-05 5.7237e-03 1.1408e-03 5.7149e-02
3.7000e+00 3.2876e-04 3.1821e+01 2.5379e-02 1.0331e-05 5.7478e-03 1.1088e-03 5.7197e-02
3.7100e+00 3.3037e-04 3.4562e+01 2.0988e-02 9.5587e-06 5.7738e-03 1.0687e-03 5.7218e-02
3.7200e+00 3.3192e-04 3.6037e+01 2.0391e-02 9.2108e-06 5.8133e-03 1.0375e-03 5.7098e-02
3.7300e+00 3.3343e-04 3.6316e+01 2.2632e-02 9.1813e-06 5.8536e-03 1.0018e-03 5.6961e-02
3.7400e+00 3.3488e-04 3.5746e+01 2.5093e-02 9.3685e-06 5.8925e-03 9.6488e-04 5.6831e-02
3.7500e+00 3.3628e-04 3.4698e+01 2.6390e-02 9.6915e-06 5.9248e-03 9.2768e-04 5.6758e-02
3.7600e+00 3.3762e-04 3.3448e+01 2.6468e-02 1.0094e-05 5.9545e-03 8.9233e-04 5.6700e-02
3.7700e+00 3.3890e-04 3.2159e+01 2.5756e-02 1.0538e-05 5.9816e-03 8.5920e-04 5.6657e-02
3.7800e+00 3.4013e-04 3.0912e+01 2.4629e-02 1.1003e-05 6.0181e-03 8.3174e-04 5.6518e-02
3.7900e+00 3.4130e-04 2.9744e+01 2.3343e-02 1.1475e-05 6.0542e-03 8.0587e-04 5.6374e-02
3.8000e+00 3.4241e-04 2.8667e+01 2.2060e-02 1.1945e-05 6.0889e-03 7.8191e-04 5.6236e-02
3.8100e+00 3.4347e-04 2.7680e+01 2.0873e-02 1.2409e-05 6.1218e-03 7.5991e-04 5.6107e-02
3.8200e+00 3.4448e-04 2.6779e+01 1.9832e-02 1.2864e-05 6.1527e-03 7.3978e-04 5.5988e-02
3.8300e+00 3.4543e-04 2.5957e+01 1.8959e-02 1.3307e-05 6.1820e-03 7.2154e-04 5.5877e-02
3.8400e+00 3.4632e-04 2.5207e+01 1.8259e-02 1.3739e-05 6.2095e-03 7.0501e-04 5.5773e-02
3.8500e+00 3.4717e-04 2.4522e+01 1.7724e-02 1.4158e-05 6.2355e-03 6.9005e-04 5.5676e-02
3.8600e+00 3.4797e-04 2.3895e+01 1.7340e-02 1.4562e-05 6.2592e-03 6.7656e-04 5.5593e-02
3.8700e+00 3.4871e-04 2.3323e+01 1.7182e-02 1.4952e-05 6.2823e-03 6.6438e-04 5.5507e-02
3.8800e+00 3.4941e-04 2.2799e+01 1.7225e-02 1.5326e-05 6.3041e-03 6.5366e-04 5.5427e-02
3.8900e+00 3.5007e-04 2.2320e+01 1.7342e-02 1.5684e-05 6.3232e-03 6.4844e-04 5.5363e-02
3.9000e+00 3.5147e-04 2.1932e+01 1.7515e-02 1.6025e-05 6.3566e-03 6.4381e-04 5.5293e-02
3.9100e+00 3.5320e-04 2.1604e+01 1.7728e-02 1.6349e-05 6.3967e-03 6.3995e-04 5.5216e-02
3.9200e+00 3.5491e-04 2.1310e+01 1.7969e-02 1.6654e-05 6.4370e-03 6.3650e-04 5.5136e-02
3.9300e+00 3.5660e-04 2.1049e+01 1.8229e-02 1.6941e-05 6.4737e-03 6.3282e-04 5.5084e-02
3.9400e+00 3.5825e-04 2.0819e+01 1.8500e-02 1.7208e-05 6.5106e-03 6.2935e-04 5.5026e-02
3.9500e+00 3.5986e-04 2.0618e+01 1.8777e-02 1.7454e-05 6.5500e-03 6.2691e-04 5.4941e-02
3.9600e+00 3.6144e-04 2.0444e+01 1.9055e-02 1.7679e-05 6.5891e-03 6.2411e-04 5.4853e-02
3.9700e+00 3.6296e-04 2.0297e+01 1.9332e-02 1.7883e-05 6.6290e-03 6.2187e-04 5.4753e-02
3.9800e+00 3.6443e-04 2.0176e+01 1.9605e-02 1.8063e-05 6.6637e-03 6.1803e-04 5.4689e-02
3.9900e+00 3.6585e-04 2.0080e+01 1.9872e-02 1.8220e-05 6.6984e-03 6.1423e-04 5.4617e-02
4.0000e+00 3.6720e-04 2.0008e+01 2.0132e-02 1.8352e-05 6.7348e-03 6.1018e-04 5.4523e-02
4.0100e+00 3.6849e-04 1.9961e+01 2.0384e-02 1.8460e-05 6.7721e-03 6.0614e-04 5.4413e-02
4.0200e+00 3.6971e-04 1.9939e+01 2.0628e-02 1.8542e-05 6.7996e-03 5.9952e-04 5.4372e-02
4.0300e+00 3.7086e-04 1.9940e+01 2.0862e-02 1.8599e-05 6.8285e-03 5.9305e-04 5.4311e-02
4.0400e+00 3.7194e-04 1.9966e+01 2.1086e-02 1.8629e-05 6.8545e-03 5.8635e-04 5.4262e-02
4.0500e+00 3.7294e-04 2.0016e+01 2.1299e-02 1.8632e-05 6.8793e-03 5.7953e-04 5.4212e-02
4.0600e+00 3.7386e-04 2.0090e+01 2.1502e-02 1.8609e-05 6.9029e-03 5.7188e-04 5.4160e-02
4.0700e+00 3.7471e-04 2.0189e+01 2.1693e-02 1.8560e-05 6.9182e-03 5.6159e-04 5.4163e-02
4.0800e+00 3.7547e-04 2.0313e+01 2.1872e-02 1.8484e-05 6.9521e-03 5.5779e-04 5.4009e-02
4.0900e+00 3.7616e-04 2.0462e+01 2.2037e-02 1.8383e-05 6.9854e-03 5.5395e-04 5.3849e-02
4.1000e+00 3.7677e-04 2.0637e+01 2.2189e-02 1.8256e-05 7.0015e-03 5.4378e-04 5.3812e-02
4.1100e+00 3.7729e-04 2.0839e+01 2.2327e-02 1.8105e-05 7.0319e-03 5.4061e-04 5.3655e-02
4.1200e+00 3.7774e-04 2.1067e+01 2.2448e-02 1.7930e-05 7.0583e-03 5.3588e-04 5.3517e-02
4.1300e+00 3.7810e-04 2.1323e+01 2.2553e-02 1.7732e-05 7.0669e-03 5.2606e-04 5.3503e-02
4.1400e+00 3.7839e-04 2.1607e+01 2.2640e-02 1.7512e-05 7.0729e-03 5.2407e-04 5.3498e-02
4.1500e+00 3.7860e-04 2.1921e+01 2.2708e-02 1.7271e-05 6.9892e-03 5.0223e-04 5.4170e-02
4.1600e+00 3.7874e-04 2.2266e+01 2.2757e-02 1.7010e-05 6.7275e-03 5.1080e-04 5.6297e-02
4.1700e+00 3.7880e-04 2.2644e+01 2.2784e-02 1.6729e-05 6.6901e-03 5.1417e-04 5.6621e-02
4.1800e+00 3.7880e-04 2.3058e+01 2.2789e-02 1.6428e-05 6.6649e-03 5.1241e-04 5.6835e-02
4.1900e+00 3.7873e-04 2.3510e+01 2.2772e-02 1.6109e-05 6.6537e-03 5.1539e-04 5.6919e-02
4.2000e+00 3.7859e-04 2.4005e+01 2.2732e-02 1.5771e-05 6.6498e-03 5.1844e-04 5.6933e-02
4.2100e+00 3.7839e-04 2.4547e+01 2.2670e-02 1.5415e-05 6.6460e-03 5.2088e-04 5.6935e-02
4.2200e+00 3.7814e-04 2.5142e+01 2.2585e-02 1.5040e-05 6.6441e-03 5.2333e-04 5.6914e-02
4.2300e+00 3.7783e-04 2.5799e+01 2.2478e-02 1.4645e-05 6.6429e-03 5.2552e-04 5.6878e-02
4.2400e+00 3.7748e-04 2.6527e+01 2.2352e-02 1.4230e-05 6.6462e-03 5.3042e-04 5.6797e-02
4.2500e+00 3.7708e-04 2.7338e+01 2.2209e-02 1.3793e-05 6.6443e-03 5.3541e-04 5.6753e-02
4.2600e+00 3.7664e-04 2.8246e+01 2.2052e-02 1.3334e-05 6.6442e-03 5.4064e-04 5.6688e-02
4.2700e+00 3.7617e-04 2.9270e+01 2.1884e-02 1.2852e-05 6.6418e-03 5.4675e-04 5.6638e-02
4.2800e+00 3.7567e-04 3.0432e+01 2.1713e-02 1.2345e-05 6.6374e-03 5.5231e-04 5.6599e-02
4.2900e+00 3.7515e-04 3.1759e+01 2.1545e-02 1.1812e-05 6.6347e-03 5.5931e-04 5.6543e-02
4.3000e+00 3.7460e-04 3.3288e+01 2.1390e-02 1.1253e-05 6.6351e-03 5.6691e-04 5.6457e-02
4.3100e+00 3.7404e-04 3.5060e+01 2.1258e-02 1.0669e-05 6.5803e-03 5.7203e-04 5.6843e-02
4.3200e+00 3.7348e-04 3.7132e+01 2.2317e-02 1.0058e-05 6.5344e-03 5.7868e-04 5.7156e-02
4.3300e+00 3.7291e-04 3.9572e+01 2.3533e-02 9.4235e-06 6.5095e-03 5.8798e-04 5.7287e-02
4.3400e+00 3.7234e-04 4.2472e+01 2.4784e-02 8.7667e-06 6.4848e-03 5.9503e-04 5.7418e-02
4.3500e+00 3.7179e-04 4.5949e+01 2.6055e-02 8.0913e-06 6.4470e-03 5.9834e-04 5.7668e-02
4.3600e+00 3.7125e-04 5.0156e+01 2.7313e-02 7.4018e-06 6.4171e-03 5.9933e-04 5.7852e-02
4.3700e+00 3.7163e-04 5.5430e+01 2.8496e-02 6.7045e-06 6.4235e-03 6.0163e-04 5.7854e-02
4.3800e+00 3.7251e-04 6.2008e+01 2.9483e-02 6.0075e-06 6.4336e-03 6.0576e-04 5.7901e-02
4.3900e+00 3.7343e-04 7.0171e+01 3.0033e-02 5.3217e-06 6.4399e-03 6.1617e-04 5.7986e-02
4.4000e+00 3.7437e-04 8.0308e+01 2.9682e-02 4.6617e-06 6.4280e-03 6.4166e-04 5.8240e-02
4.4100e+00 3.7534e-04 9.2726e+01 2.8232e-02 4.0478e-06 6.3746e-03 6.8512e-04 5.8880e-02
4.4200e+00 3.7633e-04 1.0725e+02 3.0000e-02 3.5089e-06 6.3448e-03 7.0788e-04 5.9313e-02
4.4300e+00 3.7735e-04 1.2232e+02 3.0256e-02 3.0849e-06 6.3636e-03 7.3481e-04 5.9298e-02
4.4400e+00 3.7840e-04 1.3403e+02 3.0228e-02 2.8233e-06 6.4131e-03 7.5695e-04 5.9003e-02
4.4500e+00 3.7946e-04 1.3742e+02 3.3565e-02 2.7613e-06 6.5215e-03 7.7228e-04 5.8186e-02
4.4600e+00 3.8056e-04 1.3122e+02 3.8970e-02 2.9001e-06 6.3830e-03 6.3465e-04 5.9620e-02
4.4700e+00 3.8167e-04 1.1922e+02 4.1918e-02 3.2013e-06 6.4014e-03 6.1524e-04 5.9623e-02
4.4800e+00 3.8280e-04 1.0596e+02 4.1709e-02 3.6128e-06 6.4104e-03 5.6812e-04 5.9716e-02
4.4900e+00 3.8395e-04 9.3858e+01 3.9716e-02 4.0908e-06 6.4096e-03 5.5268e-04 5.9902e-02
4.5000e+00 3.8512e-04 8.3638e+01 3.7118e-02 4.6046e-06 6.4126e-03 5.5521e-04 6.0057e-02
4.5100e+00 3.8630e-04 7.5253e+01 3.4542e-02 5.1334e-06 6.4306e-03 5.5486e-04 6.0073e-02
4.5200e+00 3.8750e-04 6.8460e+01 3.2271e-02 5.6602e-06 6.4505e-03 5.5289e-04 6.0072e-02
4.5300e+00 3.8871e-04 6.3025e+01 3.0428e-02 6.1674e-06 6.4734e-03 5.5168e-04 6.0047e-02
4.5400e+00 3.8992e-04 5.8805e+01 2.9072e-02 6.6308e-06 6.4840e-03 5.4556e-04 6.0136e-02
4.5500e+00 3.9115e-04 5.5759e+01 2.8236e-02 7.0150e-06 6.5028e-03 5.4654e-04 6.0151e-02
4.5600e+00 3.9238e-04 5.3953e+01 2.7931e-02 7.2725e-06 6.5270e-03 5.4795e-04 6.0115e-02
4.5700e+00 3.9361e-04 5.3535e+01 2.8135e-02 7.3524e-06 6.5578e-03 5.4966e-04 6.0021e-02
4.5800e+00 3.9484e-04 5.4666e+01 2.8775e-02 7.2228e-06 6.5944e-03 5.5152e-04 5.9875e-02
4.5900e+00 3.9607e-04 5.7408e+01 2.9709e-02 6.8992e-06 6.6380e-03 5.5334e-04 5.9667e-02
4.6000e+00 3.9730e-04 6.1602e+01 3.0736e-02 6.4495e-06 6.6826e-03 5.5543e-04 5.9453e-02
4.6100e+00 3.9852e-04 6.6791e+01 3.1632e-02 5.9667e-06 6.7297e-03 5.5770e-04 5.9219e-02
4.6200e+00 3.9974e-04 7.2251e+01 3.2226e-02 5.5327e-06 6.7808e-03 5.6075e-04 5.8952e-02
4.6300e+00 4.0094e-04 7.7113e+01 3.2491e-02 5.1994e-06 6.8369e-03 5.6405e-04 5.8644e-02
4.6400e+00 4.0214e-04 8.0616e+01 3.2534e-02 4.9883e-06 6.8960e-03 5.6804e-04 5.8315e-02
4.6500e+00 4.0332e-04 8.2352e+01 3.2478e-02 4.8976e-06 6.9480e-03 5.7191e-04 5.8049e-02
4.6600e+00 4.0449e-04 8.2352e+01 3.2360e-02 4.9117e-06 7.0021e-03 5.7672e-04 5.7767e-02
4.6700e+00 4.0564e-04 8.0975e+01 3.2150e-02 5.0094e-06 7.0589e-03 5.8044e-04 5.7465e-02
4.6800e+00 4.0678e-04 7.8695e+01 3.1830e-02 5.1690e-06 7.1188e-03 5.8481e-04 5.7141e-02
4.6900e+00 4.0789e-04 7.5943e+01 3.1420e-02 5.3710e-06 7.1734e-03 5.8968e-04 5.6861e-02
4.7000e+00 4.0899e-04 7.3047e+01 3.0971e-02 5.5990e-06 7.2416e-03 5.9441e-04 5.6478e-02
4.7100e+00 4.1007e-04 7.0224e+01 3.0533e-02 5.8395e-06 7.3178e-03 5.9870e-04 5.6037e-02
4.7200e+00 4.1113e-04 6.7606e+01 3.0145e-02 6.0812e-06 7.3805e-03 6.0617e-04 5.5705e-02
4.7300e+00 4.1216e-04 6.5268e+01 2.9831e-02 6.3149e-06 7.4791e-03 6.0982e-04 5.5109e-02
4.7400e+00 4.1318e-04 6.3246e+01 2.9604e-02 6.5329e-06 7.5776e-03 6.1361e-04 5.4527e-02
4.7500e+00 4.1418e-04 6.1554e+01 2.9467e-02 6.7287e-06 7.6977e-03 6.1459e-04 5.3805e-02
4.7600e+00 4.1515e-04 6.0193e+01 2.9416e-02 6.8970e-06 7.6544e-03 6.3585e-04 5.4237e-02
4.7700e+00 4.1611e-04 5.9156e+01 2.9446e-02 7.0341e-06 7.5761e-03 5.4276e-04 5.4923e-02
4.7800e+00 4.1704e-04 5.8434e+01 2.9552e-02 7.1370e-06 7.3635e-03 5.7726e-04 5.6636e-02
4.7900e+00 4.1795e-04 5.8015e+01 2.9968e-02 7.2043e-06 7.3840e-03 5.9674e-04 5.6602e-02
4.8000e+00 4.1885e-04 5.7888e+01 3.0907e-02 7.2355e-06 7.4315e-03 6.0708e-04 5.6361e-02
4.8100e+00 4.1973e-04 5.8042e+01 3.1881e-02 7.2314e-06 7.4892e-03 6.1652e-04 5.6044e-02
4.8200e+00 4.2059e-04 5.8467e+01 3.2883e-02 7.1935e-06 7.5466e-03 6.2566e-04 5.5732e-02
4.8300e+00 4.2143e-04 5.9154e+01 3.3905e-02 7.1243e-06 7.6047e-03 6.3464e-04 5.5416e-02
4.8400e+00 4.2225e-04 6.0094e+01 3.4938e-02 7.0265e-06 7.6624e-03 6.4405e-04 5.5107e-02
4.8500e+00 4.2306e-04 6.1281e+01 3.5975e-02 6.9036e-06 7.7171e-03 6.5344e-04 5.4821e-02
4.8600e+00 4.2386e-04 6.2708e+01 3.7007e-02 6.7593e-06 7.7486e-03 6.6170e-04 5.4702e-02
4.8700e+00 4.2464e-04 6.4368e+01 3.8026e-02 6.5971e-06 7.7950e-03 6.7030e-04 5.4476e-02
4.8800e+00 4.2541e-04 6.6255e+01 3.9021e-02 6.4207e-06 7.8283e-03 6.7713e-04 5.4343e-02
4.8900e+00 4.2616e-04 6.8363e+01 3.9982e-02 6.2339e-06 7.8343e-03 6.7840e-04 5.4397e-02
4.9000e+00 4.2691e-04 7.0682e+01 4.0899e-02 6.0398e-06 7.8268e-03 6.7107e-04 5.4544e-02
4.9100e+00 4.2764e-04 7.3204e+01 4.1760e-02 5.8418e-06 7.8317e-03 6.6311e-04 5.4604e-02
4.9200e+00 4.2836e-04 7.5915e+01 4.2553e-02 5.6426e-06 7.8586e-03 6.6544e-04 5.4508e-02
4.9300e+00 4.2907e-04 7.8802e+01 4.3265e-02 5.4449e-06 7.8498e-03 6.5466e-04 5.4660e-02
4.9400e+00 4.2977e-04 8.1844e+01 4.3883e-02 5.2510e-06 7.8390e-03 6.4444e-04 5.4824e-02
4.9500e+00 4.3046e-04 8.5021e+01 4.4395e-02 5.0630e-06 7.8618e-03 6.4550e-04 5.4753e-02
4.9600e+00 4.3114e-04 8.8303e+01 4.4789e-02 4.8825e-06 7.8870e-03 6.4734e-04 5.4664e-02
4.9700e+00 4.3181e-04 9.1661e+01 4.5053e-02 4.7109e-06 7.9131e-03 6.4814e-04 5.4569e-02
4.9800e+00 4.3247e-04 9.5057e+01 4.5179e-02 4.5496e-06 7.9486e-03 6.5110e-04 5.4408e-02
4.9900e+00 4.3312e-04 9.8453e+01 4.5160e-02 4.3993e-06 7.9844e-03 6.5274e-04 5.4246e-02
5.0000e+00 4.3376e-04 1.0181e+02 4.4992e-02 4.2607e-06 8.0248e-03 6.5469e-04 5.4053e-02
5.0100e+00 4.3439e-04 1.0507e+02 4.4674e-02 4.1343e-06 8.0687e-03 6.5615e-04 5.3837e-02
5.0200e+00 4.3502e-04 1.0821e+02 4.4208e-02 4.0203e-06 8.1118e-03 6.5690e-04 5.3628e-02
5.0300e+00 4.3563e-04 1.1117e+02 4.3602e-02 3.9187e-06 8.1566e-03 6.5718e-04 5.3408e-02
5.0400e+00 4.3623e-04 1.1391e+02 4.2861e-02 3.8295e-06 8.2005e-03 6.5651e-04 5.3196e-02
5.0500e+00 4.3683e-04 1.1641e+02 4.1995e-02 3.7526e-06 8.2430e-03 6.5450e-04 5.2994e-02
5.0600e+00 4.3741e-04 1.1862e+02 4.1013e-02 3.6876e-06 8.2870e-03 6.5310e-04 5.2783e-02
5.0700e+00 4.3798e-04 1.2051e+02 3.9922e-02 3.6345e-06 8.3299e-03 6.5273e-04 5.2580e-02
5.0800e+00 4.3855e-04 1.2206e+02 3.8934e-02 3.5929e-06 8.3727e-03 6.5185e-04 5.2378e-02
5.0900e+00 4.3910e-04 1.2324e+02 3.8694e-02 3.5629e-06 8.4094e-03 6.4954e-04 5.2215e-02
5.1000e+00 4.3964e-04 1.2404e+02 3.8392e-02 3.5443e-06 8.4408e-03 6.4608e-04 5.2085e-02
5.1100e+00 4.4017e-04 1.2444e+02 3.8026e-02 3.5372e-06 8.4818e-03 6.4812e-04 5.1896e-02
5.1200e+00 4.4069e-04 1.2443e+02 3.7596e-02 3.5418e-06 8.4972e-03 6.4578e-04 5.1863e-02
5.1300e+00 4.4120e-04 1.2399e+02 3.7100e-02 3.5583e-06 8.4397e-03 6.3193e-04 5.2277e-02
5.1400e+00 4.4170e-04 1.2314e+02 3.6539e-02 3.5869e-06 8.3557e-03 6.1384e-04 5.2862e-02
5.1500e+00 4.4219e-04 1.2189e+02 3.5913e-02 3.6277e-06 8.3415e-03 5.9941e-04 5.3010e-02
5.1600e+00 4.4267e-04 1.2026e+02 3.5230e-02 3.6809e-06 8.3528e-03 6.0285e-04 5.2996e-02
5.1700e+00 4.4313e-04 1.1828e+02 3.4498e-02 3.7463e-06 8.3682e-03 6.0874e-04 5.2954e-02
5.1800e+00 4.4359e-04 1.1602e+02 3.3729e-02 3.8235e-06 8.3882e-03 6.1569e-04 5.2883e-02
5.1900e+00 4.4404e-04 1.1352e+02 3.2938e-02 3.9117e-06 8.4151e-03 6.2405e-04 5.2766e-02
5.2000e+00 4.4448e-04 1.1085e+02 3.2143e-02 4.0098e-06 8.4462e-03 6.3284e-04 5.2625e-02
5.2100e+00 4.4491e-04 1.0808e+02 3.1363e-02 4.1163e-06 8.4832e-03 6.4181e-04 5.2445e-02
5.2200e+00 4.4533e-04 1.0529e+02 3.0616e-02 4.2294e-06 8.5249e-03 6.5062e-04 5.2238e-02
5.2300e+00 4.4574e-04 1.0254e+02 2.9917e-02 4.3469e-06 8.5699e-03 6.5944e-04 5.2013e-02
5.2400e+00 4.4615e-04 9.9892e+01 2.9283e-02 4.4663e-06 8.6201e-03 6.6747e-04 5.1757e-02
5.2500e+00 4.4655e-04 9.7391e+01 2.8723e-02 4.5852e-06 8.6747e-03 6.7578e-04 5.1478e-02
5.2600e+00 4.4695e-04 9.5081e+01 2.8249e-02 4.7007e-06 8.7279e-03 6.8360e-04 5.1209e-02
5.2700e+00 4.4734e-04 9.2995e+01 2.7866e-02 4.8104e-06 8.7870e-03 6.9202e-04 5.0910e-02
5.2800e+00 4.4773e-04 9.1157e+01 2.7580e-02 4.9117e-06 8.8423e-03 6.9938e-04 5.0636e-02
5.2900e+00 4.4812e-04 8.9583e+01 2.7396e-02 5.0023e-06 8.8972e-03 7.0661e-04 5.0367e-02
5.3000e+00 4.4851e-04 8.8287e+01 2.7316e-02 5.0801e-06 8.9520e-03 7.1373e-04 5.0102e-02
5.3100e+00 4.4890e-04 8.7276e+01 2.7343e-02 5.1435e-06 9.0008e-03 7.2076e-04 4.9873e-02
5.3200e+00 4.4929e-04 8.6554e+01 2.9016e-02 5.1908e-06 9.0488e-03 7.2698e-04 4.9652e-02
5.3300e+00 4.4968e-04 8.6127e+01 3.0844e-02 5.2212e-06 9.0853e-03 7.3250e-04 4.9496e-02
5.3400e+00 4.5008e-04 8.5998e+01 3.2802e-02 5.2336e-06 9.1146e-03 7.3596e-04 4.9380e-02
5.3500e+00 4.5048e-04 8.6172e+01 3.4887e-02 5.2277e-06 9.0968e-03 7.2839e-04 4.9521e-02
5.3600e+00 4.5089e-04 8.6658e+01 3.7105e-02 5.2032e-06 9.1009e-03 7.2604e-04 4.9544e-02
5.3700e+00 4.5131e-04 8.7467e+01 3.9468e-02 5.1598e-06 9.0345e-03 7.0241e-04 4.9954e-02
5.3800e+00 4.5174e-04 8.8619e+01 4.1998e-02 5.0975e-06 8.9291e-03 6.7746e-04 5.0592e-02
5.3900e+00 4.5217e-04 9.0141e+01 4.4726e-02 5.0163e-06 8.9235e-03 6.8093e-04 5.0672e-02
5.4000e+00 4.5262e-04 9.2077e+01 4.8596e-02 4.9157e-06 8.9370e-03 6.8881e-04 5.0646e-02
5.4100e+00 4.5308e-04 9.4496e+01 5.2923e-02 4.7947e-06 8.9547e-03 6.9809e-04 5.0598e-02
5.4200e+00 4.5356e-04 9.7504e+01 5.7800e-02 4.6517e-06 8.9819e-03 7.0846e-04 5.0497e-02
5.4300e+00 4.5405e-04 1.0128e+02 6.3405e-02 4.4832e-06 9.0162e-03 7.1870e-04 5.0359e-02
5.4400e+00 4.5455e-04 1.0611e+02 6.9966e-02 4.2838e-06 9.0575e-03 7.2865e-04 5.0185e-02
5.4500e+00 4.5508e-04 1.1248e+02 7.7701e-02 4.0458e-06 9.1029e-03 7.3696e-04 4.9992e-02
5.4600e+00 4.5561e-04 1.2119e+02 8.6510e-02 3.7594e-06 9.1531e-03 7.4241e-04 4.9777e-02
5.4700e+00 4.5617e-04 1.3331e+02 9.4499e-02 3.4220e-06 9.2100e-03 7.4737e-04 4.9530e-02
5.4800e+00 4.5675e-04 1.4849e+02 9.2640e-02 3.0759e-06 9.2747e-03 7.5152e-04 4.9247e-02
5.4900e+00 4.5734e-04 1.5519e+02 7.1703e-02 2.9469e-06 9.3393e-03 7.5384e-04 4.8970e-02
5.5000e+00 4.5796e-04 1.2695e+02 1.0399e-01 3.6074e-06 9.4060e-03 7.5446e-04 4.8688e-02
5.5100e+00 4.5860e-04 8.5425e+01 1.0885e-01 5.3684e-06 9.4739e-03 7.5476e-04 4.8406e-02
5.5200e+00 4.5925e-04 6.1604e+01 8.6144e-02 7.4550e-06 9.5452e-03 7.5510e-04 4.8113e-02
5.5300e+00 4.5993e-04 5.3013e+01 6.5705e-02 8.6757e-06 9.6122e-03 7.5178e-04 4.7848e-02
5.5400e+00 4.6063e-04 5.1454e+01 5.1193e-02 8.9522e-06 9.6815e-03 7.4974e-04 4.7578e-02
5.5500e+00 4.6134e-04 5.2144e+01 4.1151e-02 8.8474e-06 9.7595e-03 7.5149e-04 4.7271e-02
5.5600e+00 4.6208e-04 5.3365e+01 3.4116e-02 8.6589e-06 9.8327e-03 7.5191e-04 4.6994e-02
5.5700e+00 4.6284e-04 5.4621e+01 2.9108e-02 8.4736e-06 9.9082e-03 7.5197e-04 4.6713e-02
5.5800e+00 4.6361e-04 5.5803e+01 2.5508e-02 8.3080e-06 9.9868e-03 7.5381e-04 4.6423e-02
5.5900e+00 4.6441e-04 5.6913e+01 2.2918e-02 8.1599e-06 1.0060e-02 7.5359e-04 4.6165e-02
5.6000e+00 4.6522e-04 5.7983e+01 2.1742e-02 8.0234e-06 1.0135e-02 7.5500e-04 4.5904e-02
5.6100e+00 4.6606e-04 5.9046e+01 2.1367e-02 7.8931e-06 1.0209e-02 7.5568e-04 4.5650e-02
5.6200e+00 4.6690e-04 6.0132e+01 2.1175e-02 7.7646e-06 1.0283e-02 7.5675e-04 4.5405e-02
5.6300e+00 4.6777e-04 6.1264e+01 2.1120e-02 7.6353e-06 1.0357e-02 7.5809e-04 4.5166e-02
5.6400e+00 4.6865e-04 6.2460e+01 2.1171e-02 7.5031e-06 1.0432e-02 7.5983e-04 4.4924e-02
5.6500e+00 4.6954e-04 6.3734e+01 2.1305e-02 7.3672e-06 1.0504e-02 7.6214e-04 4.4701e-02
5.6600e+00 4.7045e-04 6.5097e+01 2.1507e-02 7.2269e-06 1.0525e-02 7.5878e-04 4.4698e-02
5.6700e+00 4.7137e-04 6.6556e+01 2.1767e-02 7.0822e-06 1.0478e-02 7.5918e-04 4.4985e-02
5.6800e+00 4.7229e-04 6.8118e+01 2.2077e-02 6.9335e-06 1.0429e-02 7.6173e-04 4.5286e-02
5.6900e+00 4.7323e-04 6.9788e+01 2.2435e-02 6.7810e-06 1.0502e-02 7.6754e-04 4.5062e-02
5.7000e+00 4.7418e-04 7.1571e+01 2.2835e-02 6.6253e-06 1.0603e-02 7.7321e-04 4.4720e-02
5.7100e+00 4.7513e-04 7.3471e+01 2.3277e-02 6.4669e-06 1.0718e-02 7.7829e-04 4.4331e-02
5.7200e+00 4.7609e-04 7.5491e+01 2.3759e-02 6.3065e-06 1.0840e-02 7.8189e-04 4.3921e-02
5.7300e+00 4.7705e-04 7.7636e+01 2.4283e-02 6.1447e-06 1.0968e-02 7.8407e-04 4.3496e-02
5.7400e+00 4.7801e-04 7.9907e+01 2.4847e-02 5.9821e-06 1.1089e-02 7.8271e-04 4.3109e-02
5.7500e+00 4.7898e-04 8.2308e+01 2.5454e-02 5.8193e-06 1.1205e-02 7.8389e-04 4.2747e-02
5.7600e+00 4.7994e-04 8.4842e+01 2.6105e-02 5.6569e-06 1.1310e-02 7.8604e-04 4.2435e-02
5.7700e+00 4.8090e-04 8.7510e+01 2.6801e-02 5.4954e-06 1.1367e-02 7.8799e-04 4.2306e-02
5.7800e+00 4.8186e-04 9.0314e+01 2.7545e-02 5.3353e-06 1.1345e-02 7.9159e-04 4.2474e-02
5.7900e+00 4.8281e-04 9.3254e+01 2.8339e-02 5.1773e-06 1.1367e-02 8.0300e-04 4.2476e-02
5.8000e+00 4.8375e-04 9.6328e+01 2.9185e-02 5.0219e-06 1.1349e-02 8.1192e-04 4.2626e-02
5.8100e+00 4.8468e-04 9.9535e+01 3.0085e-02 4.8695e-06 1.1355e-02 8.1610e-04 4.2683e-02
5.8200e+00 4.8561e-04 1.0287e+02 3.1043e-02 4.7207e-06 1.1315e-02 8.1257e-04 4.2919e-02
5.8300e+00 4.8652e-04 1.0632e+02 3.2059e-02 4.5760e-06 1.1349e-02 8.1486e-04 4.2867e-02
5.8400e+00 4.8742e-04 1.0988e+02 3.3137e-02 4.4361e-06 1.1176e-02 7.5135e-04 4.3613e-02
5.8500e+00 4.8830e-04 1.1352e+02 3.4276e-02 4.3013e-06 1.1024e-02 7.3715e-04 4.4296e-02
5.8600e+00 4.8917e-04 1.1724e+02 3.5478e-02 4.1724e-06 1.1047e-02 7.5024e-04 4.4279e-02
5.8700e+00 4.9001e-04 1.2099e+02 3.6742e-02 4.0500e-06 1.1075e-02 7.6295e-04 4.4245e-02
5.8800e+00 4.9084e-04 1.2475e+02 3.8065e-02 3.9348e-06 1.1095e-02 7.7363e-04 4.4242e-02
5.8900e+00 4.9165e-04 1.2846e+02 3.9443e-02 3.8273e-06 1.1126e-02 7.8363e-04 4.4188e-02
5.9000e+00 4.9244e-04 1.3208e+02 4.0870e-02 3.7285e-06 1.1169e-02 7.9153e-04 4.4090e-02
5.9100e+00 4.9321e-04 1.3554e+02 4.2336e-02 3.6389e-06 1.1227e-02 7.9952e-04 4.3930e-02
5.9200e+00 4.9395e-04 1.3877e+02 4.3829e-02 3.5596e-06 1.1286e-02 8.0536e-04 4.3766e-02
5.9300e+00 4.9467e-04 1.4169e+02 4.5334e-02 3.4911e-06 1.1348e-02 8.0938e-04 4.3592e-02
5.9400e+00 4.9536e-04 1.4423e+02 4.6832e-02 3.4344e-06 1.1413e-02 8.1299e-04 4.3404e-02
5.9500e+00 4.9602e-04 1.4631e+02 4.8302e-02 3.3902e-06 1.1463e-02 8.1638e-04 4.3273e-02
5.9600e+00 4.9666e-04 1.4786e+02 4.9721e-02 3.3589e-06 1.1500e-02 8.2771e-04 4.3188e-02
5.9700e+00 4.9728e-04 1.4883e+02 5.1069e-02 3.3412e-06 1.1485e-02 8.6166e-04 4.3296e-02
5.9800e+00 4.9786e-04 1.4919e+02 5.2322e-02 3.3371e-06 1.1486e-02 8.9424e-04 4.3346e-02
5.9900e+00 4.9842e-04 1.4894e+02 5.3466e-02 3.3465e-06 1.1496e-02 9.1795e-04 4.3355e-02
6.0000e+00 4.9895e-04 1.4811e+02 5.4487e-02 3.3688e-06 1.1343e-02 9.6573e-04 4.3988e-02
6.0100e+00 4.9945e-04 1.4677e+02 5.5381e-02 3.4029e-06 1.0164e-02 8.4121e-04 4.9142e-02
6.0200e+00 4.9993e-04 1.4502e+02 5.6150e-02 3.4473e-06 1.0161e-02 8.3957e-04 4.9202e-02
6.0300e+00 5.0038e-04 1.4298e+02 5.6803e-02 3.4997e-06 1.0185e-02 8.3755e-04 4.9127e-02
6.0400e+00 5.0080e-04 1.4079e+02 5.7355e-02 3.5572e-06 1.0210e-02 8.3562e-04 4.9048e-02
6.0500e+00 5.0120e-04 1.3859e+02 5.7827e-02 3.6164e-06 1.0238e-02 8.3375e-04 4.8957e-02
6.0600e+00 5.0157e-04 1.3654e+02 5.8243e-02 3.6733e-06 1.0267e-02 8.3209e-04 4.8852e-02
6.0700e+00 5.0191e-04 1.3479e+02 5.8629e-02 3.7238e-06 1.0299e-02 8.3047e-04 4.8734e-02
6.0800e+00 5.0224e-04 1.3346e+02 5.9012e-02 3.7632e-06 1.0333e-02 8.2870e-04 4.8605e-02
6.0900e+00 5.0254e-04 1.3269e+02 5.9421e-02 3.7874e-06 1.0368e-02 8.2671e-04 4.8470e-02
6.1000e+00 5.0282e-04 1.3259e+02 5.9881e-02 3.7922e-06 1.0404e-02 8.2445e-04 4.8330e-02
6.1100e+00 5.0307e-04 1.3328e+02 6.0421e-02 3.7746e-06 1.0441e-02 8.2202e-04 4.8183e-02
6.1200e+00 5.0332e-04 1.3487e+02 6.1067e-02 3.7320e-06 1.0477e-02 8.1922e-04 4.8041e-02
6.1300e+00 5.0354e-04 1.3746e+02 6.1849e-02 3.6632e-06 1.0511e-02 8.1603e-04 4.7907e-02
6.1400e+00 5.0375e-04 1.4119e+02 6.6376e-02 3.5678e-06 1.0542e-02 8.1250e-04 4.7785e-02
6.1500e+00 5.0394e-04 1.4620e+02 7.2984e-02 3.4468e-06 1.0571e-02 8.0903e-04 4.7671e-02
6.1600e+00 5.0412e-04 1.5268e+02 8.0243e-02 3.3018e-06 1.0602e-02 8.0584e-04 4.7551e-02
6.1700e+00 5.0430e-04 1.6085e+02 8.8241e-02 3.1352e-06 1.0625e-02 8.0266e-04 4.7462e-02
6.1800e+00 5.0446e-04 1.7101e+02 9.7078e-02 2.9499e-06 1.0651e-02 7.9918e-04 4.7362e-02
6.1900e+00 5.0462e-04 1.8355e+02 1.0686e-01 2.7492e-06 1.0673e-02 7.9539e-04 4.7281e-02
6.2000e+00 5.0478e-04 1.9898e+02 1.1765e-01 2.5368e-06 1.0690e-02 7.9086e-04 4.7220e-02
6.2100e+00 5.0493e-04 2.1798e+02 1.2947e-01 2.3164e-06 1.0704e-02 7.8508e-04 4.7173e-02
6.2200e+00 5.0508e-04 2.4142e+02 1.4212e-01 2.0922e-06 1.0718e-02 7.7957e-04 4.7124e-02
6.2300e+00 5.0524e-04 2.7031e+02 1.5492e-01 1.8691e-06 1.0731e-02 7.7368e-04 4.7084e-02
6.2400e+00 5.0540e-04 3.0569e+02 1.6613e-01 1.6533e-06 1.0739e-02 7.6784e-04 4.7061e-02
6.2500e+00 5.0556e-04 3.4787e+02 1.7186e-01 1.4533e-06 1.0757e-02 7.6509e-04 4.6999e-02
6.2600e+00 5.0574e-04 3.9460e+02 1.6489e-01 1.2816e-06 1.0772e-02 7.6266e-04 4.6949e-02
6.2700e+00 5.0592e-04 4.3769e+02 1.3724e-01 1.1559e-06 1.0780e-02 7.6160e-04 4.6931e-02
6.2800e+00 5.0612e-04 4.6125e+02 9.8659e-02 1.0973e-06 1.0799e-02 7.6198e-04 4.6868e-02
6.2900e+00 5.0634e-04 4.5121e+02 9.8574e-02 1.1222e-06 1.0813e-02 7.6350e-04 4.6827e-02
6.3000e+00 5.0657e-04 4.1129e+02 1.2719e-01 1.2316e-06 1.0836e-02 7.6628e-04 4.6748e-02
6.3100e+00 5.0682e-04 3.5879e+02 1.4032e-01 1.4126e-06 1.0848e-02 7.6847e-04 4.6721e-02
6.3200e+00 5.0709e-04 3.0774e+02 1.3619e-01 1.6478e-06 1.0868e-02 7.7175e-04 4.6657e-02
6.3300e+00 5.0738e-04 2.6390e+02 1.2357e-01 1.9226e-06 1.0879e-02 7.7480e-04 4.6638e-02
6.3400e+00 5.0770e-04 2.2815e+02 1.0849e-01 2.2252e-06 1.0899e-02 7.7904e-04 4.6580e-02
6.3500e+00 5.0804e-04 1.9968e+02 9.3789e-02 2.5443e-06 1.0908e-02 7.8237e-04 4.6574e-02
6.3600e+00 5.0840e-04 1.7738e+02 8.0590e-02 2.8662e-06 1.0927e-02 7.8589e-04 4.6528e-02
6.3700e+00 5.0880e-04 1.6032e+02 6.9250e-02 3.1737e-06 1.0936e-02 7.8838e-04 4.6524e-02
6.3800e+00 5.0922e-04 1.4776e+02 5.9824e-02 3.4464e-06 1.0954e-02 7.9096e-04 4.6488e-02
6.3900e+00 5.0968e-04 1.3912e+02 5.2251e-02 3.6637e-06 1.0973e-02 7.9282e-04 4.6449e-02
6.4000e+00 5.1016e-04 1.3390e+02 4.6425e-02 3.8101e-06 1.0981e-02 7.9099e-04 4.6460e-02
6.4100e+00 5.1068e-04 1.3160e+02 4.2204e-02 3.8805e-06 1.0991e-02 7.8878e-04 4.6463e-02
6.4200e+00 5.1123e-04 1.3174e+02 3.9400e-02 3.8806e-06 1.0999e-02 7.8715e-04 4.6478e-02
6.4300e+00 5.1181e-04 1.3383e+02 3.7777e-02 3.8244e-06 1.1006e-02 7.8615e-04 4.6501e-02
6.4400e+00 5.1242e-04 1.3741e+02 3.7079e-02 3.7291e-06 1.1005e-02 7.8433e-04 4.6560e-02
6.4500e+00 5.1306e-04 1.4211e+02 3.7056e-02 3.6103e-06 1.1012e-02 7.8594e-04 4.6592e-02
6.4600e+00 5.1373e-04 1.4759e+02 3.7497e-02 3.4808e-06 1.1031e-02 7.8887e-04 4.6571e-02
6.4700e+00 5.1444e-04 1.5360e+02 3.8238e-02 3.3493e-06 1.1036e-02 7.8722e-04 4.6613e-02
6.4800e+00 5.1517e-04 1.5993e+02 3.9166e-02 3.2212e-06 1.1053e-02 7.8509e-04 4.6611e-02
6.4900e+00 5.1594e-04 1.6644e+02 4.0207e-02 3.0999e-06 1.1057e-02 7.7994e-04 4.6660e-02
6.5000e+00 5.1673e-04 1.7300e+02 4.1314e-02 2.9869e-06 1.1042e-02 7.7033e-04 4.6795e-02
6.5100e+00 5.1755e-04 1.7954e+02 4.2460e-02 2.8826e-06 1.1045e-02 7.6843e-04 4.6857e-02
6.5200e+00 5.1840e-04 1.8601e+02 4.3630e-02 2.7870e-06 1.1049e-02 7.6659e-04 4.6919e-02
6.5300e+00 5.1927e-04 1.9235e+02 4.4813e-02 2.6996e-06 1.1062e-02 7.6699e-04 4.6940e-02
6.5400e+00 5.2016e-04 1.9855e+02 4.6005e-02 2.6198e-06 1.1082e-02 7.6770e-04 4.6938e-02
6.5500e+00 5.2108e-04 2.0459e+02 4.7200e-02 2.5469e-06 1.1103e-02 7.6889e-04 4.6933e-02
6.5600e+00 5.2201e-04 2.1048e+02 4.8394e-02 2.4802e-06 1.1133e-02 7.7016e-04 4.6887e-02
6.5700e+00 5.2297e-04 2.1620e+02 4.9582e-02 2.4189e-06 1.1160e-02 7.7129e-04 4.6861e-02
6.5800e+00 5.2393e-04 2.2177e+02 5.0758e-02 2.3625e-06 1.1194e-02 7.7355e-04 4.6803e-02
6.5900e+00 5.2491e-04 2.2721e+02 5.1917e-02 2.3103e-06 1.1238e-02 7.7630e-04 4.6709e-02
6.6000e+00 5.2590e-04 2.3252e+02 5.3052e-02 2.2618e-06 1.1281e-02 7.7987e-04 4.6619e-02
6.6100e+00 5.2690e-04 2.3773e+02 5.4158e-02 2.2164e-06 1.1315e-02 7.8099e-04 4.6567e-02
6.6200e+00 5.2791e-04 2.4285e+02 5.5228e-02 2.1738e-06 1.1355e-02 7.8338e-04 4.6491e-02
6.6300e+00 5.2892e-04 2.4792e+02 5.6258e-02 2.1334e-06 1.1396e-02 7.8568e-04 4.6411e-02
6.6400e+00 5.2993e-04 2.5296e+02 5.7243e-02 2.0949e-06 1.1446e-02 7.8961e-04 4.6298e-02
6.6500e+00 5.3094e-04 2.5799e+02 5.8180e-02 2.0580e-06 1.1485e-02 7.9133e-04 4.6231e-02
6.6600e+00 5.3194e-04 2.6304e+02 5.9065e-02 2.0223e-06 1.1524e-02 7.9366e-04 4.6160e-02
6.6700e+00 5.3295e-04 2.6816e+02 5.9897e-02 1.9875e-06 1.1560e-02 7.9613e-04 4.6102e-02
6.6800e+00 5.3394e-04 2.7336e+02 6.0674e-02 1.9533e-06 1.1593e-02 7.9930e-04 4.6056e-02
6.6900e+00 5.3492e-04 2.7869e+02 6.1396e-02 1.9195e-06 1.1631e-02 8.0419e-04 4.5991e-02
6.7000e+00 5.3590e-04 2.8418e+02 6.2066e-02 1.8858e-06 1.1663e-02 8.0940e-04 4.5948e-02
6.7100e+00 5.3686e-04 2.8989e+02 6.2684e-02 1.8520e-06 1.1688e-02 8.1456e-04 4.5933e-02
6.7200e+00 5.3780e-04 2.9584e+02 6.3258e-02 1.8179e-06 1.1720e-02 8.2200e-04 4.5888e-02
6.7300e+00 5.3872e-04 3.0209e+02 6.3794e-02 1.7833e-06 1.1752e-02 8.2975e-04 4.5840e-02
6.7400e+00 5.3963e-04 3.0868e+02 6.4307e-02 1.7482e-06 1.1786e-02 8.3812e-04 4.5786e-02
6.7500e+00 5.4052e-04 3.1562e+02 6.4819e-02 1.7125e-06 1.1830e-02 8.4749e-04 4.5689e-02
6.7600e+00 5.4138e-04 3.2293e+02 6.5374e-02 1.6765e-06 1.1874e-02 8.5645e-04 4.5592e-02
6.7700e+00 5.4222e-04 3.3053e+02 6.6047e-02 1.6405e-06 1.1927e-02 8.6508e-04 4.5462e-02
6.7800e+00 5.4304e-04 3.3823e+02 6.6989e-02 1.6055e-06 1.1973e-02 8.7165e-04 4.5354e-02
6.7900e+00 5.4383e-04 3.4560e+02 6.8493e-02 1.5736e-06 1.2028e-02 8.7725e-04 4.5215e-02
6.8000e+00 5.4460e-04 3.5175e+02 7.1123e-02 1.5482e-06 1.2083e-02 8.8066e-04 4.5073e-02
6.8100e+00 5.4534e-04 3.5504e+02 7.5862e-02 1.5360e-06 1.2129e-02 8.7952e-04 4.4962e-02
6.8200e+00 5.4605e-04 3.5268e+02 8.4049e-02 1.5483e-06 1.2183e-02 8.7777e-04 4.4821e-02
6.8300e+00 5.4673e-04 3.4099e+02 9.6499e-02 1.6034e-06 1.2233e-02 8.7302e-04 4.4692e-02
6.8400e+00 5.4739e-04 3.1709e+02 1.1172e-01 1.7263e-06 1.2282e-02 8.6667e-04 4.4568e-02
6.8500e+00 5.4802e-04 2.8256e+02 1.2540e-01 1.9395e-06 1.2318e-02 8.5657e-04 4.4490e-02
6.8600e+00 5.4862e-04 2.4514e+02 1.3349e-01 2.2380e-06 1.2351e-02 8.4675e-04 4.4417e-02
6.8700e+00 5.4919e-04 2.1465e+02 1.3550e-01 2.5585e-06 1.2378e-02 8.3743e-04 4.4370e-02
6.8800e+00 5.4974e-04 1.9664e+02 1.3366e-01 2.7957e-06 1.2399e-02 8.3015e-04 4.4336e-02
6.8900e+00 5.5026e-04 1.9041e+02 1.3030e-01 2.8898e-06 1.2426e-02 8.2679e-04 4.4281e-02
6.9000e+00 5.5075e-04 1.9195e+02 1.2677e-01 2.8692e-06 1.2452e-02 8.2570e-04 4.4229e-02
6.9100e+00 5.5122e-04 1.9735e+02 1.2361e-01 2.7931e-06 1.2480e-02 8.2683e-04 4.4167e-02
6.9200e+00 5.5166e-04 2.0409e+02 1.2089e-01 2.7030e-06 1.2511e-02 8.2932e-04 4.4096e-02
6.9300e+00 5.5208e-04 2.1088e+02 1.1852e-01 2.6180e-06 1.2551e-02 8.3366e-04 4.3987e-02
6.9400e+00 5.5248e-04 2.1712e+02 1.1638e-01 2.5446e-06 1.2580e-02 8.3738e-04 4.3916e-02
6.9500e+00 5.5285e-04 2.2260e+02 1.1436e-01 2.4836e-06 1.2609e-02 8.4217e-04 4.3847e-02
6.9600e+00 5.5320e-04 2.2730e+02 1.1237e-01 2.4338e-06 1.2641e-02 8.4746e-04 4.3764e-02
6.9700e+00 5.5353e-04 2.3128e+02 1.1033e-01 2.3933e-06 1.2656e-02 8.5335e-04 4.3736e-02
6.9800e+00 5.5384e-04 2.3463e+02 1.0823e-01 2.3604e-06 1.2676e-02 8.5933e-04 4.3694e-02
6.9900e+00 5.5414e-04 2.3747e+02 1.0603e-01 2.3335e-06 1.2687e-02 8.6687e-04 4.3678e-02
7.0000e+00 5.5441e-04 2.3988e+02 1.0372e-01 2.3112e-06 1.2673e-02 8.7513e-04 4.3747e-02
7.0100e+00 5.5467e-04 2.4195e+02 1.0131e-01 2.2925e-06 1.2687e-02 8.8463e-04 4.3718e-02
7.0200e+00 5.5491e-04 2.4377e+02 9.8795e-02 2.2764e-06 1.2664e-02 8.9731e-04 4.3817e-02
7.0300e+00 5.5514e-04 2.4538e+02 9.6181e-02 2.2624e-06 1.2675e-02 9.0775e-04 4.3799e-02
7.0400e+00 5.5536e-04 2.4685e+02 9.3470e-02 2.2498e-06 1.2672e-02 9.2023e-04 4.3827e-02
7.0500e+00 5.5557e-04 2.4820e+02 9.0666e-02 2.2384e-06 1.2670e-02 9.3097e-04 4.3850e-02
7.0600e+00 5.5577e-04 2.4948e+02 8.7768e-02 2.2277e-06 1.2688e-02 9.3879e-04 4.3801e-02
7.0700e+00 5.5595e-04 2.5070e+02 8.4779e-02 2.2176e-06 1.2700e-02 9.4739e-04 4.3777e-02
7.0800e+00 5.5613e-04 2.5189e+02 8.1695e-02 2.2078e-06 1.2712e-02 9.5525e-04 4.3747e-02
7.0900e+00 5.5630e-04 2.5307e+02 7.8516e-02 2.1982e-06 1.2734e-02 9.6239e-04 4.3688e-02
7.1000e+00 5.5647e-04 2.5424e+02 7.5241e-02 2.1888e-06 1.2767e-02 9.6746e-04 4.3587e-02
7.1100e+00 5.5663e-04 2.5542e+02 7.1870e-02 2.1792e-06 1.2799e-02 9.7243e-04 4.3491e-02
7.1200e+00 5.5679e-04 2.5664e+02 6.8409e-02 2.1696e-06 1.2838e-02 9.7675e-04 4.3372e-02
7.1300e+00 5.5695e-04 2.5789e+02 6.4869e-02 2.1596e-06 1.2874e-02 9.8036e-04 4.3262e-02
7.1400e+00 5.5710e-04 2.5922e+02 6.1272e-02 2.1491e-06 1.2920e-02 9.8332e-04 4.3121e-02
7.1500e+00 5.5726e-04 2.6064e+02 5.7661e-02 2.1380e-06 1.2964e-02 9.8577e-04 4.2985e-02
7.1600e+00 5.5741e-04 2.6219e+02 5.7817e-02 2.1259e-06 1.3010e-02 9.8758e-04 4.2846e-02
7.1700e+00 5.5757e-04 2.6393e+02 5.9710e-02 2.1126e-06 1.3058e-02 9.8898e-04 4.2699e-02
7.1800e+00 5.5773e-04 2.6591e+02 6.1748e-02 2.0974e-06 1.3108e-02 9.8986e-04 4.2548e-02
7.1900e+00 5.5789e-04 2.6824e+02 6.3904e-02 2.0799e-06 1.3160e-02 9.9014e-04 4.2395e-02
7.2000e+00 5.5806e-04 2.7102e+02 6.6200e-02 2.0591e-06 1.3195e-02 9.8730e-04 4.2294e-02
7.2100e+00 5.5824e-04 2.7444e+02 6.8666e-02 2.0341e-06 1.3235e-02 9.8522e-04 4.2180e-02
7.2200e+00 5.5842e-04 2.7874e+02 7.2578e-02 2.0034e-06 1.3277e-02 9.8378e-04 4.2059e-02
7.2300e+00 5.5861e-04 2.8424e+02 8.0042e-02 1.9653e-06 1.3319e-02 9.8221e-04 4.1942e-02
7.2400e+00 5.5881e-04 2.9142e+02 8.8512e-02 1.9175e-06 1.3350e-02 9.7992e-04 4.1857e-02
7.2500e+00 5.5902e-04 3.0096e+02 9.8231e-02 1.8575e-06 1.3377e-02 9.7763e-04 4.1789e-02
7.2600e+00 5.5924e-04 3.1382e+02 1.0953e-01 1.7820e-06 1.3402e-02 9.7635e-04 4.1728e-02
7.2700e+00 5.5947e-04 3.3144e+02 1.2286e-01 1.6880e-06 1.3419e-02 9.7499e-04 4.1693e-02
7.2800e+00 5.5971e-04 3.5592e+02 1.3881e-01 1.5726e-06 1.3426e-02 9.7380e-04 4.1689e-02
7.2900e+00 5.5997e-04 3.9037e+02 1.6529e-01 1.4344e-06 1.3436e-02 9.7387e-04 4.1677e-02
7.3000e+00 5.6023e-04 4.3932e+02 2.0245e-01 1.2752e-06 1.3440e-02 9.7449e-04 4.1683e-02
7.3100e+00 5.6052e-04 5.0875e+02 2.4807e-01 1.1018e-06 1.3437e-02 9.7472e-04 4.1714e-02
7.3200e+00 5.6082e-04 6.0385e+02 3.0052e-01 9.2874e-07 1.3419e-02 9.7225e-04 4.1793e-02
7.3300e+00 5.6113e-04 7.1751e+02 3.5125e-01 7.8206e-07 1.3419e-02 9.7190e-04 4.1816e-02
7.3400e+00 5.6146e-04 8.0454e+02 3.8805e-01 6.9787e-07 1.3424e-02 9.7279e-04 4.1826e-02
7.3500e+00 5.6181e-04 7.9815e+02 4.0448e-01 7.0389e-07 1.3440e-02 9.7369e-04 4.1800e-02
7.3600e+00 5.6218e-04 7.1096e+02 3.8640e-01 7.9074e-07 1.3449e-02 9.7308e-04 4.1802e-02
7.3700e+00 5.6256e-04 6.0917e+02 3.4246e-01 9.2349e-07 1.3470e-02 9.7222e-04 4.1763e-02
7.3800e+00 5.6297e-04 5.2490e+02 2.9443e-01 1.0725e-06 1.3472e-02 9.6773e-04 4.1789e-02
7.3900e+00 5.6339e-04 4.6134e+02 2.5209e-01 1.2212e-06 1.3489e-02 9.6450e-04 4.1765e-02
7.4000e+00 5.6383e-04 4.1408e+02 2.1703e-01 1.3616e-06 1.3495e-02 9.5670e-04 4.1782e-02
7.4100e+00 5.6429e-04 3.7856e+02 1.8833e-01 1.4906e-06 1.3522e-02 9.5364e-04 4.1731e-02
7.4200e+00 5.6478e-04 3.5137e+02 1.6473e-01 1.6074e-06 1.3514e-02 9.3788e-04 4.1792e-02
7.4300e+00 5.6528e-04 3.3018e+02 1.4517e-01 1.7120e-06 1.3521e-02 9.2856e-04 4.1808e-02
7.4400e+00 5.6580e-04 3.1338e+02 1.2885e-01 1.8055e-06 1.3540e-02 9.2559e-04 4.1789e-02
7.4500e+00 5.6635e-04 2.9985e+02 1.1525e-01 1.8888e-06 1.3520e-02 9.1001e-04 4.1891e-02
7.4600e+00 5.6691e-04 2.8881e+02 1.0400e-01 1.9629e-06 1.3522e-02 9.0965e-04 4.1925e-02
7.4700e+00 5.6750e-04 2.7971e+02 9.8672e-02 2.0289e-06 1.3529e-02 9.1027e-04 4.1946e-02
7.4800e+00 5.6810e-04 2.7212e+02 9.6351e-02 2.0877e-06 1.3522e-02 9.1015e-04 4.2012e-02
7.4900e+00 5.6873e-04 2.6576e+02 9.6732e-02 2.1400e-06 1.3534e-02 9.1473e-04 4.2023e-02
7.5000e+00 5.6937e-04 2.6045e+02 9.9638e-02 2.1862e-06 1.3539e-02 9.2120e-04 4.2054e-02
7.5100e+00 5.7004e-04 2.5608e+02 1.0471e-01 2.2260e-06 1.3560e-02 9.2643e-04 4.2038e-02
7.5200e+00 5.7072e-04 2.5266e+02 1.1138e-01 2.2589e-06 1.3580e-02 9.3366e-04 4.2025e-02
7.5300e+00 5.7143e-04 2.5024e+02 1.1891e-01 2.2836e-06 1.3607e-02 9.4084e-04 4.1997e-02
7.5400e+00 5.7215e-04 2.4891e+02 1.2646e-01 2.2986e-06 1.3635e-02 9.4771e-04 4.1962e-02
7.5500e+00 5.7289e-04 2.4874e+02 1.3323e-01 2.3031e-06 9.7930e-03 6.8430e-04 5.8500e-02
7.5600e+00 5.7365e-04 2.4970e+02 1.3861e-01 2.2973e-06 9.3979e-03 6.5051e-04 6.1040e-02
7.5700e+00 5.7442e-04 2.5163e+02 1.4233e-01 2.2828e-06 9.4057e-03 6.4675e-04 6.1072e-02
7.5800e+00 5.7521e-04 2.5430e+02 1.4449e-01 2.2619e-06 9.4265e-03 6.4359e-04 6.1021e-02
7.5900e+00 5.7601e-04 2.5746e+02 1.4540e-01 2.2373e-06 9.4557e-03 6.4039e-04 6.0917e-02
7.6000e+00 5.7683e-04 2.6093e+02 1.4553e-01 2.2106e-06 9.4680e-03 6.3453e-04 6.0924e-02
7.6100e+00 5.7766e-04 2.6459e+02 1.4532e-01 2.1832e-06 9.4872e-03 6.3041e-04 6.0888e-02
7.6200e+00 5.7850e-04 2.6840e+02 1.4517e-01 2.1553e-06 9.4924e-03 6.2507e-04 6.0943e-02
7.6300e+00 5.7935e-04 2.7239e+02 1.4540e-01 2.1269e-06 9.5078e-03 6.2213e-04 6.0934e-02
7.6400e+00 5.8021e-04 2.7661e+02 1.4628e-01 2.0976e-06 9.5219e-03 6.1983e-04 6.0934e-02
7.6500e+00 5.8107e-04 2.8116e+02 1.4808e-01 2.0667e-06 9.5378e-03 6.1844e-04 6.0923e-02
7.6600e+00 5.8195e-04 2.8620e+02 1.5103e-01 2.0334e-06 9.5676e-03 6.1825e-04 6.0825e-02
7.6700e+00 5.8282e-04 2.9192e+02 1.5546e-01 1.9965e-06 9.5967e-03 6.1843e-04 6.0732e-02
7.6800e+00 5.8371e-04 2.9860e+02 1.6177e-01 1.9548e-06 9.6246e-03 6.1873e-04 6.0648e-02
7.6900e+00 5.8459e-04 3.0667e+02 1.7053e-01 1.9062e-06 9.6536e-03 6.1921e-04 6.0557e-02
7.7000e+00 5.8548e-04 3.1680e+02 1.8258e-01 1.8481e-06 9.6875e-03 6.1991e-04 6.0437e-02
7.7100e+00 5.8636e-04 3.3010e+02 1.9926e-01 1.7763e-06 9.7213e-03 6.2066e-04 6.0317e-02
7.7200e+00 5.8725e-04 3.4854e+02 2.2272e-01 1.6849e-06 9.7584e-03 6.2155e-04 6.0178e-02
7.7300e+00 5.8813e-04 3.7592e+02 2.5654e-01 1.5645e-06 9.7972e-03 6.2250e-04 6.0030e-02
7.7400e+00 5.8900e-04 4.2029e+02 3.0653e-01 1.4014e-06 9.8373e-03 6.2353e-04 5.9875e-02
7.7500e+00 5.8987e-04 5.0008e+02 3.7795e-01 1.1796e-06 9.8770e-03 6.2461e-04 5.9722e-02
7.7600e+00 5.9073e-04 6.5290e+02 4.2336e-01 9.0478e-07 9.9180e-03 6.2578e-04 5.9561e-02
7.7700e+00 5.9158e-04 7.9829e+02 1.0665e-01 7.4106e-07 9.9590e-03 6.2700e-04 5.9402e-02
7.7800e+00 5.9242e-04 5.7225e+02 4.6773e-01 1.0353e-06 9.9986e-03 6.2827e-04 5.9250e-02
7.7900e+00 5.9325e-04 3.8250e+02 3.7679e-01 1.5510e-06 1.0014e-02 6.2875e-04 5.9240e-02
7.8000e+00 5.9406e-04 3.0520e+02 2.7718e-01 1.9465e-06 1.0030e-02 6.2924e-04 5.9229e-02
7.8100e+00 5.9486e-04 2.7447e+02 2.1342e-01 2.1673e-06 1.0040e-02 6.2936e-04 5.9248e-02
7.8200e+00 5.9564e-04 2.6192e+02 1.7233e-01 2.2741e-06 1.0036e-02 6.2750e-04 5.9349e-02
7.8300e+00 5.9641e-04 2.5682e+02 1.4470e-01 2.3222e-06 1.0052e-02 6.2810e-04 5.9332e-02
7.8400e+00 5.9715e-04 2.5493e+02 1.2543e-01 2.3424e-06 9.7848e-03 6.2482e-04 6.1028e-02
7.8500e+00 5.9788e-04 2.5444e+02 1.1169e-01 2.3498e-06 9.5725e-03 6.3503e-04 6.2458e-02
7.8600e+00 5.9858e-04 2.5450e+02 1.0178e-01 2.3519e-06 9.4989e-03 6.4161e-04 6.3016e-02
7.8700e+00 5.9926e-04 2.5471e+02 9.4645e-02 2.3527e-06 9.3977e-03 6.4244e-04 6.3766e-02
7.8800e+00 5.9991e-04 2.5482e+02 8.9600e-02 2.3542e-06 9.2438e-03 6.4071e-04 6.4899e-02
7.8900e+00 6.0054e-04 2.5471e+02 8.6175e-02 2.3578e-06 9.2249e-03 6.4303e-04 6.5100e-02
7.9000e+00 6.0114e-04 2.5427e+02 8.4045e-02 2.3642e-06 9.2364e-03 6.4338e-04 6.5084e-02
7.9100e+00 6.0172e-04 2.5344e+02 8.2971e-02 2.3742e-06 9.2327e-03 6.4370e-04 6.5172e-02
7.9200e+00 6.0226e-04 2.5217e+02 8.2780e-02 2.3883e-06 9.1997e-03 6.4379e-04 6.5466e-02
7.9300e+00 6.0278e-04 2.5039e+02 8.3340e-02 2.4073e-06 9.1914e-03 6.4329e-04 6.5581e-02
7.9400e+00 6.0327e-04 2.4806e+02 8.4551e-02 2.4319e-06 9.1876e-03 6.4291e-04 6.5661e-02
7.9500e+00 6.0373e-04 2.4514e+02 8.6334e-02 2.4628e-06 9.1857e-03 6.4263e-04 6.5724e-02
7.9600e+00 6.0415e-04 2.4156e+02 8.8626e-02 2.5010e-06 9.1811e-03 6.4272e-04 6.5804e-02
7.9700e+00 6.0455e-04 2.3731e+02 9.1376e-02 2.5475e-06 9.1844e-03 6.4269e-04 6.5824e-02
7.9800e+00 6.0491e-04 2.3236e+02 9.4539e-02 2.6034e-06 9.1850e-03 6.4301e-04 6.5859e-02
7.9900e+00 6.0524e-04 2.2668e+02 9.8074e-02 2.6700e-06 9.1890e-03 6.4332e-04 6.5866e-02
8.0000e+00 6.0554e-04 2.2031e+02 1.0194e-01 2.7487e-06 9.1956e-03 6.4363e-04 6.5852e-02
8.0100e+00 6.0581e-04 2.1327e+02 1.0611e-01 2.8406e-06 9.2006e-03 6.4416e-04 6.5845e-02
8.0200e+00 6.0605e-04 2.0567e+02 1.1054e-01 2.9467e-06 9.2079e-03 6.4467e-04 6.5818e-02
8.0300e+00 6.0625e-04 1.9766e+02 1.1519e-01 3.0671e-06 9.2152e-03 6.4528e-04 6.5788e-02
8.0400e+00 6.0642e-04 1.8949e+02 1.2002e-01 3.2004e-06 9.2225e-03 6.4593e-04 6.5755e-02
8.0500e+00 6.0656e-04 1.8148e+02 1.2498e-01 3.3423e-06 9.2303e-03 6.4660e-04 6.5715e-02
8.0600e+00 6.0667e-04 1.7412e+02 1.3003e-01 3.4843e-06 9.2370e-03 6.4723e-04 6.5679e-02
8.0700e+00 6.0675e-04 1.6798e+02 1.3513e-01 3.6121e-06 9.2394e-03 6.4752e-04 6.5670e-02
8.0800e+00 6.0680e-04 1.6377e+02 1.4023e-01 3.7052e-06 9.2430e-03 6.4771e-04 6.5650e-02
8.0900e+00 6.0683e-04 1.6222e+02 1.4529e-01 3.7407e-06 9.2499e-03 6.4802e-04 6.5604e-02
8.1000e+00 6.0682e-04 1.6398e+02 1.5026e-01 3.7006e-06 9.2458e-03 6.4767e-04 6.5632e-02
8.1100e+00 6.0679e-04 1.6947e+02 1.5511e-01 3.5806e-06 9.2501e-03 6.4766e-04 6.5598e-02
8.1200e+00 6.0673e-04 1.7879e+02 1.5981e-01 3.3935e-06 9.2551e-03 6.4782e-04 6.5556e-02
8.1300e+00 6.0664e-04 1.9175e+02 1.6430e-01 3.1638e-06 9.2563e-03 6.4763e-04 6.5538e-02
8.1400e+00 6.0654e-04 2.0792e+02 1.6856e-01 2.9171e-06 9.2580e-03 6.4747e-04 6.5515e-02
8.1500e+00 6.0641e-04 2.2679e+02 1.7252e-01 2.6739e-06 9.2554e-03 6.4707e-04 6.5519e-02
8.1600e+00 6.0626e-04 2.4780e+02 1.7609e-01 2.4466e-06 9.2553e-03 6.4683e-04 6.5504e-02
8.1700e+00 6.0609e-04 2.7038e+02 1.7916e-01 2.2417e-06 9.2545e-03 6.4657e-04 6.5492e-02
8.1800e+00 6.0591e-04 2.9395e+02 1.8155e-01 2.0612e-06 9.2564e-03 6.4658e-04 6.5458e-02
8.1900e+00 6.0571e-04 3.1789e+02 1.8305e-01 1.9054e-06 9.2554e-03 6.4644e-04 6.5444e-02
8.2000e+00 6.0549e-04 3.4146e+02 1.8341e-01 1.7732e-06 9.2552e-03 6.4639e-04 6.5422e-02
8.2100e+00 6.0527e-04 3.6384e+02 1.8242e-01 1.6636e-06 9.2358e-03 6.4570e-04 6.5535e-02
8.2200e+00 6.0503e-04 3.8416e+02 1.8002e-01 1.5750e-06 9.2078e-03 6.4544e-04 6.5708e-02
8.2300e+00 6.0479e-04 4.0176e+02 1.7635e-01 1.5054e-06 9.1973e-03 6.4521e-04 6.5757e-02
8.2400e+00 6.0454e-04 4.1641e+02 1.7180e-01 1.4518e-06 9.1880e-03 6.4546e-04 6.5796e-02
8.2500e+00 6.0428e-04 4.2849e+02 1.6687e-01 1.4103e-06 9.1760e-03 6.4612e-04 6.5854e-02
8.2600e+00 6.0402e-04 4.3888e+02 1.6197e-01 1.3763e-06 9.1644e-03 6.4718e-04 6.5910e-02
8.2700e+00 6.0377e-04 4.4860e+02 1.5743e-01 1.3459e-06 9.1518e-03 6.4894e-04 6.5972e-02
8.2800e+00 6.0351e-04 4.5848e+02 1.5341e-01 1.3163e-06 9.1186e-03 6.5628e-04 6.6185e-02
8.2900e+00 6.0326e-04 4.6899e+02 1.4998e-01 1.2863e-06 9.1175e-03 6.5478e-04 6.6165e-02
8.3000e+00 6.0302e-04 4.8028e+02 1.4715e-01 1.2556e-06 9.1140e-03 6.5529e-04 6.6164e-02
8.3100e+00 6.0278e-04 4.9226e+02 1.4488e-01 1.2245e-06 9.1065e-03 6.5710e-04 6.6192e-02
8.3200e+00 6.0255e-04 5.0477e+02 1.4311e-01 1.1937e-06 9.1101e-03 6.5667e-04 6.6142e-02
8.3300e+00 6.0234e-04 5.1758e+02 1.4178e-01 1.1638e-06 9.1134e-03 6.5709e-04 6.6094e-02
8.3400e+00 6.0214e-04 5.3054e+02 1.4081e-01 1.1350e-06 9.1192e-03 6.5756e-04 6.6030e-02
8.3500e+00 6.0196e-04 5.4349e+02 1.4018e-01 1.1076e-06 9.1227e-03 6.5838e-04 6.5985e-02
8.3600e+00 6.0179e-04 5.5635e+02 1.3985e-01 1.0817e-06 9.1330e-03 6.5909e-04 6.5892e-02
8.3700e+00 6.0164e-04 5.6907e+02 1.3982e-01 1.0572e-06 9.1385e-03 6.6002e-04 6.5836e-02
8.3800e+00 6.0152e-04 5.8162e+02 1.4010e-01 1.0342e-06 9.1440e-03 6.6104e-04 6.5783e-02
8.3900e+00 6.0142e-04 5.9404e+02 1.4069e-01 1.0124e-06 9.1569e-03 6.6232e-04 6.5679e-02
8.4000e+00 6.0134e-04 6.0638e+02 1.4165e-01 9.9168e-07 9.1687e-03 6.6390e-04 6.5586e-02
8.4100e+00 6.0129e-04 6.1872e+02 1.4300e-01 9.7182e-07 9.1825e-03 6.6582e-04 6.5482e-02
8.4200e+00 6.0127e-04 6.3118e+02 1.4480e-01 9.5261e-07 9.1983e-03 6.6813e-04 6.5367e-02
8.4300e+00 6.0127e-04 6.4388e+02 1.4710e-01 9.3383e-07 9.2166e-03 6.7084e-04 6.5238e-02
8.4400e+00 6.0131e-04 6.5699e+02 1.4995e-01 9.1525e-07 9.2358e-03 6.7397e-04 6.5106e-02
8.4500e+00 6.0138e-04 6.7069e+02 1.5343e-01 8.9665e-07 9.2587e-03 6.7747e-04 6.4953e-02
8.4600e+00 6.0148e-04 6.8518e+02 1.5758e-01 8.7783e-07 9.2831e-03 6.8134e-04 6.4792e-02
8.4700e+00 6.0161e-04 7.0068e+02 1.6245e-01 8.5860e-07 9.3101e-03 6.8555e-04 6.4619e-02
8.4800e+00 6.0178e-04 7.1741e+02 1.6808e-01 8.3882e-07 9.3403e-03 6.9010e-04 6.4428e-02
8.4900e+00 6.0198e-04 7.3558e+02 1.7448e-01 8.1838e-07 9.3728e-03 6.9493e-04 6.4226e-02
8.5000e+00 6.0222e-04 7.5536e+02 1.8165e-01 7.9726e-07 9.4082e-03 7.0004e-04 6.4010e-02
8.5100e+00 6.0249e-04 7.7688e+02 1.8951e-01 7.7553e-07 9.4467e-03 7.0551e-04 6.3778e-02
8.5200e+00 6.0280e-04 8.0014e+02 1.9796e-01 7.5336e-07 9.4881e-03 7.1122e-04 6.3532e-02
8.5300e+00 6.0314e-04 8.2500e+02 2.0681e-01 7.3108e-07 9.5330e-03 7.1727e-04 6.3269e-02
8.5400e+00 6.0352e-04 8.5111e+02 2.1576e-01 7.0910e-07 9.5813e-03 7.2359e-04 6.2990e-02
8.5500e+00 6.0394e-04 8.7790e+02 2.2449e-01 6.8794e-07 9.6344e-03 7.3041e-04 6.2685e-02
8.5600e+00 6.0439e-04 9.0456e+02 2.3258e-01 6.6815e-07 9.6897e-03 7.3711e-04 6.2375e-02
8.5700e+00 6.0487e-04 9.3021e+02 2.3965e-01 6.5025e-07 9.7450e-03 7.4325e-04 6.2070e-02
8.5800e+00 6.0540e-04 9.5398e+02 2.4539e-01 6.3460e-07 9.8001e-03 7.4880e-04 6.1774e-02
8.5900e+00 6.0595e-04 9.7521e+02 2.4963e-01 6.2135e-07 9.8546e-03 7.5368e-04 6.1489e-02
8.6000e+00 6.0654e-04 9.9369e+02 2.5241e-01 6.1039e-07 9.9099e-03 7.5826e-04 6.1205e-02
8.6100e+00 6.0716e-04 1.0096e+03 2.5395e-01 6.0137e-07 9.9660e-03 7.6256e-04 6.0923e-02
8.6200e+00 6.0781e-04 1.0237e+03 2.5463e-01 5.9375e-07 1.0020e-02 7.6604e-04 6.0659e-02
8.6300e+00 6.0849e-04 1.0368e+03 2.5489e-01 5.8687e-07 1.0076e-02 7.6954e-04 6.0391e-02
8.6400e+00 6.0920e-04 1.0502e+03 2.5521e-01 5.8007e-07 1.0131e-02 7.7267e-04 6.0130e-02
8.6500e+00 6.0994e-04 1.0650e+03 2.5600e-01 5.7271e-07 1.0189e-02 7.7585e-04 5.9860e-02
8.6600e+00 6.1070e-04 1.0824e+03 2.5766e-01 5.6423e-07 1.0248e-02 7.7886e-04 5.9590e-02
8.6700e+00 6.1149e-04 1.1034e+03 2.6051e-01 5.5418e-07 1.0297e-02 7.7989e-04 5.9384e-02
8.6800e+00 6.1231e-04 1.1293e+03 2.6479e-01 5.4220e-07 1.0347e-02 7.8092e-04 5.9177e-02
8.6900e+00 6.1314e-04 1.1612e+03 2.7068e-01 5.2802e-07 1.0397e-02 7.8191e-04 5.8974e-02
8.7000e+00 6.1400e-04 1.2004e+03 2.7824e-01 5.1148e-07 1.0449e-02 7.8283e-04 5.8760e-02
8.7100e+00 6.1488e-04 1.2484e+03 2.8733e-01 4.9253e-07 1.0502e-02 7.8359e-04 5.8551e-02
8.7200e+00 6.1577e-04 1.3066e+03 2.9747e-01 4.7128e-07 1.0556e-02 7.8426e-04 5.8332e-02
8.7300e+00 6.1668e-04 1.3763e+03 3.0757e-01 4.4806e-07 1.0612e-02 7.8482e-04 5.8111e-02
8.7400e+00 6.1761e-04 1.4580e+03 3.1562e-01 4.2361e-07 1.0669e-02 7.8517e-04 5.7890e-02
8.7500e+00 6.1855e-04 1.5492e+03 3.1880e-01 3.9928e-07 1.0726e-02 7.8523e-04 5.7670e-02
8.7600e+00 6.1950e-04 1.6412e+03 3.1583e-01 3.7747e-07 1.0783e-02 7.8502e-04 5.7452e-02
8.7700e+00 6.2046e-04 1.7137e+03 3.1622e-01 3.6206e-07 1.0840e-02 7.8456e-04 5.7237e-02
8.7800e+00 6.2143e-04 1.7333e+03 3.4947e-01 3.5853e-07 1.0900e-02 7.8420e-04 5.7012e-02
8.7900e+00 6.2241e-04 1.6688e+03 4.2825e-01 3.7297e-07 1.0961e-02 7.8374e-04 5.6785e-02
8.8000e+00 6.2339e-04 1.5214e+03 5.0926e-01 4.0975e-07 1.1021e-02 7.8307e-04 5.6562e-02
8.8100e+00 6.2437e-04 1.3301e+03 5.5041e-01 4.6941e-07 1.1081e-02 7.8215e-04 5.6347e-02
8.8200e+00 6.2536e-04 1.1401e+03 5.4951e-01 5.4851e-07 1.1142e-02 7.8138e-04 5.6125e-02
8.8300e+00 6.2635e-04 9.7754e+02 5.2387e-01 6.4074e-07 1.1203e-02 7.8042e-04 5.5911e-02
8.8400e+00 6.2735e-04 8.5010e+02 4.8889e-01 7.3797e-07 1.1264e-02 7.7950e-04 5.5695e-02
8.8500e+00 6.2833e-04 7.5593e+02 4.5310e-01 8.3121e-07 1.1325e-02 7.7850e-04 5.5483e-02
8.8600e+00 6.2932e-04 6.8993e+02 4.2017e-01 9.1216e-07 1.1384e-02 7.7735e-04 5.5280e-02
8.8700e+00 6.3031e-04 6.4652e+02 3.9126e-01 9.7492e-07 1.1444e-02 7.7620e-04 5.5078e-02
8.8800e+00 6.3129e-04 6.2068e+02 3.6641e-01 1.0171e-06 1.1501e-02 7.7480e-04 5.4890e-02
8.8900e+00 6.3226e-04 6.0827e+02 3.4526e-01 1.0394e-06 1.1558e-02 7.7335e-04 5.4705e-02
8.9000e+00 6.3323e-04 6.0600e+02 3.2734e-01 1.0449e-06 1.1613e-02 7.7182e-04 5.4527e-02
8.9100e+00 6.3419e-04 6.1144e+02 3.1218e-01 1.0372e-06 1.1664e-02 7.6988e-04 5.4369e-02
8.9200e+00 6.3514e-04 6.2283e+02 2.9937e-01 1.0198e-06 1.1712e-02 7.6768e-04 5.4228e-02
8.9300e+00 6.3608e-04 6.3896e+02 2.8857e-01 9.9549e-07 1.1754e-02 7.6492e-04 5.4118e-02
8.9400e+00 6.3701e-04 6.5903e+02 2.7949e-01 9.6659e-07 1.1793e-02 7.6201e-04 5.4018e-02
8.9500e+00 6.3793e-04 6.8256e+02 2.7190e-01 9.3462e-07 1.1822e-02 7.5856e-04 5.3959e-02
8.9600e+00 6.3884e-04 7.0929e+02 2.6559e-01 9.0066e-07 1.1845e-02 7.5481e-04 5.3932e-02
8.9700e+00 6.3973e-04 7.3914e+02 2.6039e-01 8.6551e-07 1.1866e-02 7.5103e-04 5.3913e-02
8.9800e+00 6.4061e-04 7.7206e+02 2.5612e-01 8.2975e-07 1.1879e-02 7.4717e-04 5.3926e-02
8.9900e+00 6.4148e-04 8.0804e+02 2.5260e-01 7.9388e-07 1.1879e-02 7.4290e-04 5.4001e-02
9.0000e+00 6.4233e-04 8.4692e+02 2.4958e-01 7.5843e-07 1.1877e-02 7.3889e-04 5.4084e-02
9.0100e+00 6.4317e-04 8.8826e+02 2.4676e-01 7.2408e-07 1.1849e-02 7.3403e-04 5.4279e-02
9.0200e+00 6.4399e-04 9.3099e+02 2.4369e-01 6.9173e-07 1.1790e-02 7.2817e-04 5.4624e-02
9.0300e+00 6.4480e-04 9.7308e+02 2.3978e-01 6.6263e-07 1.1665e-02 7.2008e-04 5.5275e-02
9.0400e+00 6.4559e-04 1.0111e+03 2.3428e-01 6.3847e-07 1.1396e-02 7.0781e-04 5.6649e-02
9.0500e+00 6.4636e-04 1.0402e+03 2.2644e-01 6.2136e-07 1.1252e-02 7.0310e-04 5.7445e-02
9.0600e+00 6.4711e-04 1.0545e+03 2.1575e-01 6.1368e-07 1.1223e-02 7.0302e-04 5.7658e-02
9.0700e+00 6.4784e-04 1.0489e+03 2.0225e-01 6.1766e-07 1.1201e-02 7.0361e-04 5.7840e-02
9.0800e+00 6.4856e-04 1.0217e+03 1.8672e-01 6.3476e-07 1.1189e-02 7.0486e-04 5.7962e-02
9.0900e+00 6.4925e-04 9.7617e+02 1.7042e-01 6.6511e-07 1.1183e-02 7.0661e-04 5.8055e-02
9.1000e+00 6.4993e-04 9.1894e+02 1.5461e-01 7.0726e-07 1.1180e-02 7.0870e-04 5.8135e-02
9.1100e+00 6.5058e-04 8.5781e+02 1.4021e-01 7.5842e-07 1.1181e-02 7.1119e-04 5.8185e-02
9.1200e+00 6.5122e-04 7.9905e+02 1.2772e-01 8.1499e-07 1.1182e-02 7.1387e-04 5.8239e-02
9.1300e+00 6.5183e-04 7.4650e+02 1.1725e-01 8.7318e-07 1.1176e-02 7.1675e-04 5.8325e-02
9.1400e+00 6.5242e-04 7.0182e+02 1.0869e-01 9.2961e-07 1.1182e-02 7.1998e-04 5.8344e-02
9.1500e+00 6.5299e-04 6.6522e+02 1.0181e-01 9.8162e-07 1.1153e-02 7.2290e-04 5.8548e-02
9.1600e+00 6.5354e-04 6.3607e+02 9.6319e-02 1.0275e-06 1.1175e-02 7.2667e-04 5.8483e-02
9.1700e+00 6.5407e-04 6.1339e+02 9.3235e-02 1.0663e-06 1.1185e-02 7.3036e-04 5.8477e-02
9.1800e+00 6.5457e-04 5.9613e+02 9.0554e-02 1.0980e-06 1.0451e-02 7.3749e-04 6.2631e-02
9.1900e+00 6.5506e-04 5.8328e+02 8.8209e-02 1.1231e-06 1.0128e-02 7.5016e-04 6.4676e-02
9.2000e+00 6.5552e-04 5.7399e+02 8.6148e-02 1.1420e-06 1.0101e-02 7.5335e-04 6.4896e-02
9.2100e+00 6.5596e-04 5.6750e+02 8.4331e-02 1.1559e-06 1.0090e-02 7.5613e-04 6.5009e-02
9.2200e+00 6.5637e-04 5.6324e+02 8.2729e-02 1.1653e-06 1.0079e-02 7.5867e-04 6.5120e-02
9.2300e+00 6.5676e-04 5.6072e+02 8.1324e-02 1.1713e-06 1.0068e-02 7.6103e-04 6.5235e-02
9.2400e+00 6.5714e-04 5.5956e+02 8.0105e-02 1.1744e-06 1.0055e-02 7.6325e-04 6.5355e-02
9.2500e+00 6.5749e-04 5.5946e+02 7.9070e-02 1.1752e-06 1.0040e-02 7.6537e-04 6.5486e-02
9.2600e+00 6.5782e-04 5.6018e+02 7.9092e-02 1.1743e-06 1.0028e-02 7.6739e-04 6.5595e-02
9.2700e+00 6.5812e-04 5.6153e+02 7.9564e-02 1.1720e-06 1.0023e-02 7.6930e-04 6.5658e-02
9.2800e+00 6.5841e-04 5.6336e+02 8.0408e-02 1.1687e-06 1.0019e-02 7.7115e-04 6.5713e-02
9.2900e+00 6.5868e-04 5.6556e+02 8.1650e-02 1.1646e-06 1.0019e-02 7.7287e-04 6.5744e-02
9.3000e+00 6.5892e-04 5.6803e+02 8.3320e-02 1.1600e-06 1.0013e-02 7.7486e-04 6.5808e-02
9.3100e+00 6.5915e-04 5.7069e+02 8.5453e-02 1.1550e-06 1.0017e-02 7.7698e-04 6.5800e-02
9.3200e+00 6.5936e-04 5.7347e+02 8.8086e-02 1.1498e-06 1.0020e-02 7.7943e-04 6.5802e-02
9.3300e+00 6.5955e-04 5.7634e+02 9.1258e-02 1.1444e-06 1.0028e-02 7.8165e-04 6.5768e-02
9.3400e+00 6.5972e-04 5.7924e+02 9.5009e-02 1.1390e-06 1.0032e-02 7.8409e-04 6.5763e-02
9.3500e+00 6.5988e-04 5.8216e+02 9.9382e-02 1.1335e-06 1.0036e-02 7.8642e-04 6.5753e-02
9.3600e+00 6.6003e-04 5.8507e+02 1.0442e-01 1.1281e-06 1.0032e-02 7.8893e-04 6.5793e-02
9.3700e+00 6.6015e-04 5.8799e+02 1.1017e-01 1.1227e-06 1.0038e-02 7.9020e-04 6.5767e-02
9.3800e+00 6.6027e-04 5.9091e+02 1.1668e-01 1.1174e-06 1.0036e-02 7.9174e-04 6.5791e-02
9.3900e+00 6.6037e-04 5.9387e+02 1.2401e-01 1.1120e-06 1.0042e-02 7.9224e-04 6.5763e-02
9.4000e+00 6.6047e-04 5.9689e+02 1.3220e-01 1.1065e-06 1.0041e-02 7.9274e-04 6.5775e-02
9.4100e+00 6.6055e-04 6.0004e+02 1.4133e-01 1.1009e-06 1.0036e-02 7.9332e-04 6.5816e-02
9.4200e+00 6.6063e-04 6.0333e+02 1.5145e-01 1.0950e-06 1.0030e-02 7.9265e-04 6.5866e-02
9.4300e+00 6.6070e-04 6.0681e+02 1.6264e-01 1.0888e-06 1.0028e-02 7.9140e-04 6.5884e-02
9.4400e+00 6.6076e-04 6.1047e+02 1.7493e-01 1.0824e-06 1.0028e-02 7.8972e-04 6.5893e-02
9.4500e+00 6.6082e-04 6.1421e+02 1.8836e-01 1.0759e-06 1.0026e-02 7.8814e-04 6.5914e-02
9.4600e+00 6.6088e-04 6.1783e+02 2.0287e-01 1.0697e-06 1.0029e-02 7.8624e-04 6.5893e-02
9.4700e+00 6.6093e-04 6.2095e+02 2.1828e-01 1.0644e-06 1.0038e-02 7.8397e-04 6.5841e-02
9.4800e+00 6.6099e-04 6.2296e+02 2.3423e-01 1.0611e-06 1.0048e-02 7.8241e-04 6.5784e-02
9.4900e+00 6.6105e-04 6.2298e+02 2.5006e-01 1.0611e-06 1.0054e-02 7.8115e-04 6.5752e-02
9.5000e+00 6.6111e-04 6.2000e+02 2.6477e-01 1.0663e-06 1.0072e-02 7.7912e-04 6.5639e-02
9.5100e+00 6.6118e-04 6.1315e+02 2.7710e-01 1.0783e-06 1.0073e-02 7.7866e-04 6.5636e-02
9.5200e+00 6.6125e-04 6.0210e+02 2.8577e-01 1.0982e-06 1.0073e-02 7.7888e-04 6.5646e-02
9.5300e+00 6.6133e-04 5.8750e+02 2.8986e-01 1.1257e-06 1.0072e-02 7.7868e-04 6.5659e-02
9.5400e+00 6.6142e-04 5.7106e+02 2.8916e-01 1.1582e-06 1.0075e-02 7.7885e-04 6.5653e-02
9.5500e+00 6.6152e-04 5.5511e+02 2.8429e-01 1.1917e-06 1.0079e-02 7.7880e-04 6.5636e-02
9.5600e+00 6.6163e-04 5.4179e+02 2.7640e-01 1.2212e-06 1.0083e-02 7.7876e-04 6.5620e-02
9.5700e+00 6.6176e-04 5.3255e+02 2.6678e-01 1.2426e-06 1.0089e-02 7.7862e-04 6.5590e-02
9.5800e+00 6.6190e-04 5.2798e+02 2.5654e-01 1.2536e-06 1.0099e-02 7.7870e-04 6.5538e-02
9.5900e+00 6.6206e-04 5.2799e+02 2.4651e-01 1.2539e-06 1.0104e-02 7.7914e-04 6.5524e-02
9.6000e+00 6.6223e-04 5.3211e+02 2.3718e-01 1.2446e-06 1.0127e-02 7.7818e-04 6.5393e-02
9.6100e+00 6.6243e-04 5.3976e+02 2.2880e-01 1.2273e-06 1.0149e-02 7.7783e-04 6.5269e-02
9.6200e+00 6.6264e-04 5.5041e+02 2.2148e-01 1.2039e-06 1.0150e-02 7.8032e-04 6.5282e-02
9.6300e+00 6.6287e-04 5.6358e+02 2.1520e-01 1.1762e-06 1.0185e-02 7.7882e-04 6.5086e-02
9.6400e+00 6.6312e-04 5.7892e+02 2.0991e-01 1.1454e-06 1.0215e-02 7.7743e-04 6.4917e-02
9.6500e+00 6.6340e-04 5.9617e+02 2.0551e-01 1.1128e-06 1.0254e-02 7.7541e-04 6.4699e-02
9.6600e+00 6.6369e-04 6.1515e+02 2.0192e-01 1.0789e-06 1.0266e-02 7.7612e-04 6.4652e-02
9.6700e+00 6.6401e-04 6.3573e+02 1.9904e-01 1.0445e-06 1.0311e-02 7.7631e-04 6.4398e-02
9.6800e+00 6.6493e-04 6.5839e+02 1.9677e-01 1.0099e-06 1.0364e-02 7.8122e-04 6.4160e-02
9.6900e+00 6.6703e-04 6.8375e+02 1.9503e-01 9.7554e-07 1.0440e-02 7.8594e-04 6.3890e-02
9.7000e+00 6.6914e-04 7.1067e+02 1.9375e-01 9.4157e-07 1.0519e-02 7.9089e-04 6.3614e-02
9.7100e+00 6.7127e-04 7.3912e+02 1.9285e-01 9.0820e-07 1.0586e-02 7.9478e-04 6.3412e-02
9.7200e+00 6.7340e-04 7.6908e+02 1.9226e-01 8.7559e-07 1.0663e-02 8.0031e-04 6.3152e-02
9.7300e+00 6.7553e-04 8.0054e+02 1.9192e-01 8.4385e-07 1.0737e-02 8.0532e-04 6.2914e-02
9.7400e+00 6.7767e-04 8.3345e+02 1.9176e-01 8.1309e-07 1.0814e-02 8.0914e-04 6.2664e-02
9.7500e+00 6.7980e-04 8.6775e+02 1.9172e-01 7.8340e-07 1.0896e-02 8.1342e-04 6.2392e-02
9.7600e+00 6.8192e-04 9.0336e+02 1.9174e-01 7.5487e-07 1.0974e-02 8.1501e-04 6.2142e-02
9.7700e+00 6.8404e-04 9.4015e+02 1.9176e-01 7.2758e-07 1.1055e-02 8.1792e-04 6.1876e-02
9.7800e+00 6.8614e-04 9.7795e+02 1.9171e-01 7.0161e-07 1.1134e-02 8.1979e-04 6.1628e-02
9.7900e+00 6.8822e-04 1.0165e+03 1.9153e-01 6.7704e-07 1.1219e-02 8.2339e-04 6.1343e-02
9.8000e+00 6.9029e-04 1.0556e+03 1.9115e-01 6.5393e-07 1.1297e-02 8.2425e-04 6.1103e-02
9.8100e+00 6.9233e-04 1.0948e+03 1.9050e-01 6.3236e-07 1.1381e-02 8.2744e-04 6.0831e-02
9.8200e+00 6.9435e-04 1.1338e+03 1.8953e-01 6.1238e-07 1.1461e-02 8.2990e-04 6.0583e-02
9.8300e+00 6.9634e-04 1.1722e+03 1.8818e-01 5.9407e-07 1.1542e-02 8.3271e-04 6.0331e-02
9.8400e+00 6.9829e-04 1.2093e+03 1.8640e-01 5.7745e-07 1.1621e-02 8.3453e-04 6.0087e-02
9.8500e+00 7.0022e-04 1.2447e+03 1.8414e-01 5.6256e-07 1.1695e-02 8.3509e-04 5.9871e-02
9.8600e+00 7.0210e-04 1.2779e+03 1.8138e-01 5.4943e-07 1.1562e-02 8.5587e-04 6.0723e-02
9.8700e+00 7.0394e-04 1.3083e+03 1.7812e-01 5.3804e-07 1.1605e-02 8.5771e-04 6.0659e-02
9.8800e+00 7.0574e-04 1.3356e+03 1.7436e-01 5.2839e-07 1.1651e-02 8.5929e-04 6.0574e-02
9.8900e+00 7.0749e-04 1.3594e+03 1.7014e-01 5.2043e-07 1.1700e-02 8.6054e-04 6.0468e-02
9.9000e+00 7.0920e-04 1.3795e+03 1.6549e-01 5.1410e-07 1.1753e-02 8.6140e-04 6.0340e-02
9.9100e+00 7.1085e-04 1.3957e+03 1.6048e-01 5.0933e-07 1.1810e-02 8.6181e-04 6.0189e-02
9.9200e+00 7.1245e-04 1.4080e+03 1.5518e-01 5.0599e-07 1.1860e-02 8.6131e-04 6.0070e-02
9.9300e+00 7.1400e-04 1.4167e+03 1.4969e-01 5.0399e-07 1.1898e-02 8.5985e-04 6.0011e-02
9.9400e+00 7.1548e-04 1.4219e+03 1.4410e-01 5.0320e-07 1.1938e-02 8.5857e-04 5.9934e-02
9.9500e+00 7.1691e-04 1.4239e+03 1.3850e-01 5.0347e-07 1.1977e-02 8.5561e-04 5.9855e-02
9.9600e+00 7.1827e-04 1.4233e+03 1.3300e-01 5.0467e-07 1.2016e-02 8.5217e-04 5.9775e-02
9.9700e+00 7.1958e-04 1.4202e+03 1.2770e-01 5.0666e-07 1.2045e-02 8.4576e-04 5.9739e-02
9.9800e+00 7.2081e-04 1.4153e+03 1.2269e-01 5.0929e-07 1.2064e-02 8.4480e-04 5.9750e-02
9.9900e+00 7.2199e-04 1.4089e+03 1.1806e-01 5.1246e-07 1.1927e-02 8.6853e-04 6.0532e-02
1.0000e+01 7.2309e-04 1.4012e+03 1.1392e-01 5.1603e-07 1.1976e-02 8.7042e-04 6.0377e-02

